CyRSoXS: A GPU-accelerated virtual instrument for Polarized Resonant Soft X-ray Scattering (P-RSoXS)

Polarized Resonant Soft X-ray scattering (P-RSoXS) has emerged as a powerful synchrotron-based tool that combines principles of X-ray scattering and X-ray spectroscopy. P-RSoXS provides unique sensitivity to molecular orientation and chemical heterogeneity in soft materials such as polymers and biomaterials. Quantitative extraction of orientation information from P-RSoXS pattern data is challenging because the scattering processes originate from sample properties that must be represented as energy-dependent three-dimensional tensors with heterogeneities at nanometer to sub-nanometer length scales. We overcome this challenge by developing an open-source virtual instrument that uses GPUs to simulate P-RSoXS patterns from real-space material representations with nanoscale resolution. Our computational framework CyRSoXS (https://github.com/usnistgov/cyrsoxs) is designed to maximize GPU performance. We demonstrate the accuracy and robustness of our approach by validating against an extensive set of test cases, which include both analytical solutions and numerical comparisons, demonstrating a speedup of over three orders relative to the current state-of-the-art simulation software. Such fast simulations open up a variety of applications that were previously computationally infeasible, including (a) pattern fitting, (b) co-simulation with the physical instrument for operando analytics, data exploration, and decision support, (c) data creation and integration into machine learning workflows, and (d) utilization in multi-modal data assimilation approaches. Finally, we abstract away the complexity of the computational framework from the end-user by exposing CyRSoXS to Python using Pybind. This eliminates I/O requirements for large-scale parameter exploration and inverse design, and democratizes usage by enabling seamless integration with a Python ecosystem (https://github.com/usnistgov/nrss).

==> Data/2DCircle/Analytical.txt <==
1.000000000000000021e-03 1.145654663716142883e-03
4.010050251256280784e-03 1.137043389709474668e-03
7.020100502512562415e-03 1.118280028433613028e-03
1.003015075376884405e-02 1.089797821419630003e-03
1.304020100502512394e-02 1.052249094145181344e-03
1.605025125628140731e-02 1.006483686895835858e-03
1.906030150753768720e-02 9.535211058559533775e-04
2.207035175879397057e-02 8.945175184689295195e-04
2.508040201005025047e-02 8.307289125070332382e-04
2.809045226130653036e-02 7.634718731709310086e-04
3.110050251256281373e-02 6.940835013938392774e-04
3.411055276381909362e-02 6.238819971597527308e-04
3.712060301507537352e-02 5.541293652448354545e-04
4.013065326633165342e-02 4.859975718124113879e-04
4.314070351758794025e-02 4.205392961812088920e-04
4.615075376884422015e-02 3.586641928425590535e-04
4.916080402010050004e-02 3.011213164121680111e-04
5.217085427135677994e-02 2.484880799806900905e-04
5.518090452261305984e-02 2.011658292001756749e-04
5.819095477386934667e-02 1.593818342131253334e-04
6.120100502512562657e-02 1.231972421677531558e-04
6.421105527638190646e-02 9.252030605909214792e-05
6.722110552763818636e-02 6.712402045532908407e-05
7.023115577889446626e-02 4.666715832542946656e-05
7.324120603015074615e-02 3.071761996083939697e-05
7.625125628140702605e-02 1.877697631165224851e-05
7.926130653266330595e-02 1.030511355077362912e-05
8.227135678391959972e-02 4.743959324521697823e-06
8.528140703517587962e-02 1.539387625890212711e-06
8.829145728643215951e-02 1.605503498727902270e-07
9.130150753768843941e-02 1.160598233287210078e-07
9.431155778894471930e-02 9.666376339346540806e-07
9.732160804020099920e-02 2.334040417330029856e-06
1.003316582914572791e-01 3.906262789773399307e-06
1.033417085427135590e-01 5.439192138885629290e-06
1.063517587939698389e-01 6.755041671290370289e-06
1.093618090452261188e-01 7.738010837348201370e-06
1.123718592964823987e-01 8.327711829823079213e-06
1.153819095477386925e-01 8.510955164771200529e-06
1.183919597989949724e-01 8.312506328983261799e-06
1.214020100502512522e-01 7.785410973718429549e-06
1.244120603015075321e-01 7.001441701059731038e-06
1.274221105527638120e-01 6.042150063948348411e-06
1.304321608040200919e-01 4.990918932916667953e-06
1.334422110552763718e-01 3.926309424303869985e-06
1.364522613065326517e-01 2.916889874207711413e-06
1.394623115577889316e-01 2.017628400695814340e-06
1.424723618090452115e-01 1.267831365106044415e-06
1.454824120603014914e-01 6.905225785014780741e-07
1.484924623115577713e-01 2.930863429570672962e-07
1.515025125628140512e-01 6.894404707121492725e-08
1.545125628140703311e-01 4.033095297010754315e-13
1.575226130653266110e-01 5.958157179877756891e-08
1.605326633165828909e-01 2.155922103382016045e-07
1.635427135678391986e-01 4.336397396829799403e-07
1.665527638190954784e-01 6.799088184275141038e-07
1.695628140703517583e-01 9.236136242962684217e-07
1.725728643216080382e-01 1.138906188460615261e-06
1.755829145728643181e-01 1.306171852999662405e-06
1.785929648241205980e-01 1.412694269653613087e-06
1.816030150753768779e-01 1.452719020507135189e-06
1.846130653266331578e-01 1.426984316721650600e-06
1.876231155778894377e-01 1.341817443743304945e-06
1.906331658291457176e-01 1.207915579774772761e-06
1.936432160804019975e-01 1.038939017023475828e-06
1.966532663316582774e-01 8.500441009132175643e-07
1.996633165829145573e-01 6.564734557648980029e-07
2.026733668341708372e-01 4.723038873440431629e-07
2.056834170854271171e-01 3.094297061200771154e-07
2.086934673366833970e-01 1.768332588641912826e-07
2.117035175879396769e-01 8.016737878265182633e-08
2.147135678391959568e-01 2.164832920823666955e-08
2.177236180904522367e-01 2.344280022220722568e-10
2.207336683417085166e-01 1.204634127179307865e-08
2.237437185929647965e-01 5.097103407118461368e-08
2.267537688442211041e-01 1.093831025482202841e-07
2.297638190954773840e-01 1.789147599627979562e-07
2.327738693467336639e-01 2.512087494909644358e-07
2.357839195979899438e-01 3.185961817187458611e-07
2.387939698492462237e-01 3.746527310909242655e-07
2.418040201005025036e-01 4.146005731944521700e-07
2.448140703517587835e-01 4.355386204212819655e-07
2.478241206030150634e-01 4.364987527080053502e-07
2.508341708542713433e-01 4.183396890963688006e-07
2.538442211055276232e-01 3.835019390831197722e-07
2.568542713567839031e-01 3.356561892919663497e-07
2.598643216080401830e-01 2.792830793303006522e-07
2.628743718592964629e-01 2.192244493795623382e-07
2.658844221105527428e-01 1.602449282084621075e-07
2.688944723618090227e-01 1.066385478012745771e-07
2.719045226130653026e-01 6.190849247477571687e-08
2.749145728643215825e-01 2.853982859675991807e-08
2.779246231155778624e-01 7.875902269223875918e-09
2.809346733668341423e-01 9.983087118204396856e-11
2.839447236180904222e-01 4.313890314004886148e-09
2.869547738693467021e-01 1.870224602608152747e-08
2.899648241206029819e-01 4.075687638167495098e-08
2.929748743718592618e-01 6.754300174419917868e-08
2.959849246231155417e-01 9.597898344058648368e-08
2.989949748743718216e-01 1.231064355325477527e-07
3.020050251256281015e-01 1.463289746427510447e-07
3.050150753768843814e-01 1.636022609897136107e-07
3.080251256281406613e-01 1.735633020225061823e-07
3.110351758793969412e-01 1.755928895380889795e-07
3.140452261306532211e-01 1.698110030603170527e-07
3.170552763819095010e-01 1.570105498397555651e-07
3.200653266331657809e-01 1.385395070003368876e-07
3.230753768844221163e-01 1.161450632290296909e-07
3.260854271356783962e-01 9.179552126621600305e-08
3.290954773869346761e-01 6.749643822969472693e-08
3.321055276381909560e-01 4.511679103194196563e-08
3.351155778894472359e-01 2.623901231907774609e-08
3.381256281407035158e-01 1.204379315253234521e-08
3.411356783919597957e-01 3.236902169646022748e-09
3.441457286432160756e-01 2.127336165911710543e-11
3.471557788944723555e-01 2.113617763301540802e-09
3.501658291457286354e-01 8.801146941520409631e-09
3.531758793969849153e-01 1.903093851803501102e-08
3.561859296482411952e-01 3.152223831434923194e-08
3.591959798994974751e-01 4.489071129807609408e-08
3.622060301507537550e-01 5.777336894829691608e-08
3.652160804020100349e-01 6.894357371720704079e-08
3.682261306532663148e-01 7.740703543665887220e-08
3.712361809045225947e-01 8.247189125547996055e-08
3.742462311557788746e-01 8.378857784965363830e-08
3.772562814070351545e-01 8.135801736036196356e-08
3.802663316582914343e-01 7.550940070185887176e-08
3.832763819095477142e-01 6.685133656000350687e-08
3.862864321608039941e-01 5.620215125131119576e-08
3.892964824120602740e-01 4.450653349703139234e-08
3.923065326633165539e-01 3.274643775978887583e-08
3.953165829145728338e-01 2.185417086045959037e-08
3.983266331658291137e-01 1.263492999453603150e-08
4.013366834170853936e-01 5.704830094251004649e-09
4.043467336683416735e-01 1.448791218927590088e-09
4.073567839195979534e-01 7.174357082755688907e-13
4.103668341708542333e-01 1.246365921215319120e-09
4.133768844221105132e-01 4.847354939382943425e-09
4.163869346733667931e-01 1.028305128228782967e-08
4.193969849246230730e-01 1.690574188568042306e-08
4.224070351758793529e-01 2.400362241789528805e-08
4.254170854271356328e-01 3.086577548081214890e-08
4.284271356783919127e-01 3.684346486378360292e-08
4.314371859296481926e-01 4.140269895954310271e-08
4.344472361809044725e-01 4.416403734590639773e-08
4.374572864321607524e-01 4.492692206528300391e-08
4.404673366834170323e-01 4.367728330215792952e-08
4.434773869346733122e-01 4.057866511273281736e-08
4.464874371859295921e-01 3.594851240042617329e-08
4.494974874371858720e-01 3.022244243980677622e-08
4.525075376884422074e-01 2.391020381707372829e-08
4.555175879396984873e-01 1.754754373941779770e-08
4.585276381909547672e-01 1.164833592810696096e-08
4.615376884422110471e-01 6.661074438521470866e-09
4.645477386934673270e-01 2.933254010927601016e-09
4.675577889447236068e-01 6.863018119047078469e-10
4.705678391959798867e-01 2.685166112287714815e-12
4.735778894472361666e-01 8.256929333695772931e-10
4.765879396984924465e-01 2.971274901139444735e-09
4.795979899497487264e-01 6.150318180977687443e-09
4.826080402010050063e-01 9.998922580099727746e-09
4.856180904522612862e-01 1.411366879490954721e-08
4.886281407035175661e-01 1.808859046786967875e-08
4.916381909547738460e-01 2.155057404898866541e-08
4.946482412060301259e-01 2.419020371334257611e-08
4.976582914572864058e-01 2.578560384356892587e-08
5.006683417085426857e-01 2.621755151842812280e-08
5.036783919597989101e-01 2.547496572130019736e-08
5.066884422110552455e-01 2.365075179046355527e-08
5.096984924623114699e-01 2.092881253483932518e-08
5.127085427135678053e-01 1.756376184905866714e-08
5.157185929648241407e-01 1.385543546467350048e-08
5.187286432160803651e-01 1.012064632503189305e-08
5.217386934673367005e-01 6.664758076620301087e-09
5.247487437185929249e-01 3.755548795170522488e-09
5.277587939698492603e-01 1.601527269130921437e-09
5.307688442211054847e-01 3.363819107996464680e-10
5.337788944723618201e-01 1.063680111881705344e-11
5.367889447236180445e-01 5.909180412406931827e-10
5.397989949748743799e-01 1.966557135773702183e-09
5.428090452261306043e-01 3.962635007724792348e-09
5.458190954773869397e-01 6.358051761788881021e-09
5.488291457286431640e-01 8.906833581575901661e-09
5.518391959798994995e-01 1.136068511589081338e-08
5.548492462311557238e-01 1.349077354593681235e-08
5.578592964824120592e-01 1.510688341300538037e-08
5.608693467336682836e-01 1.607238859977195430e-08
5.638793969849246190e-01 1.631391655620639444e-08
5.668894472361808434e-01 1.582508784080130174e-08
5.698994974874371788e-01 1.466425413828973205e-08
5.729095477386934032e-01 1.294668213869359295e-08
5.759195979899497386e-01 1.083209439154290307e-08
5.789296482412059630e-01 8.508843904465422202e-09
5.819396984924622984e-01 6.176239251210111814e-09
5.849497487437185228e-01 4.026635665405048516e-09
5.879597989949748582e-01 2.228862220102108476e-09
5.909698492462310826e-01 9.143754748291106946e-10
5.939798994974874180e-01 1.672368638582695376e-10
5.969899497487436424e-01 1.863451005986571729e-11
5.999999999999999778e-01 4.462460100212753382e-10


==> Data/2DCircle/SpherePyFAISimulation.txt <==
7.681029567632392720e-04 2.004401612794026732e-04
2.304308870289717599e-03 1.997842773562297225e-04
3.840514783816196577e-03 1.990143064176663756e-04
5.376720697342674687e-03 1.974867336684837937e-04
6.912926610869153665e-03 1.958872162504121661e-04
8.449132524395632643e-03 1.932939630933105946e-04
9.985338437922109886e-03 1.906135003082454205e-04
1.152154435144858886e-02 1.877961040008813143e-04
1.305775026497506784e-02 1.837109593907371163e-04
1.459395617850154682e-02 1.800977333914488554e-04
1.613016209202802406e-02 1.756195561029016972e-04
1.766636800555450304e-02 1.710702345008030534e-04
1.920257391908097855e-02 1.666434982325881720e-04
2.073877983260745753e-02 1.608575548743829131e-04
2.227498574613393650e-02 1.557390787638723850e-04
2.381119165966041548e-02 1.504206884419545531e-04
2.534739757318689446e-02 1.439240586478263140e-04
2.688360348671337344e-02 1.383586641168221831e-04
2.841980940023985241e-02 1.320836599916219711e-04
2.995601531376633139e-02 1.259448908967897296e-04
3.149222122729281037e-02 1.200126353069208562e-04
3.302842714081928588e-02 1.133956247940659523e-04
3.456463305434576833e-02 1.076442786143161356e-04
3.610083896787224383e-02 1.014235749607905746e-04
3.763704488139871934e-02 9.478189895162358880e-05
3.917325079492520179e-02 8.902332774596288800e-05
4.070945670845167730e-02 8.277673623524606228e-05
4.224566262197815975e-02 7.697234104853123426e-05
4.378186853550463525e-02 7.142894901335239410e-05
4.531807444903111770e-02 6.562544149346649647e-05
4.685428036255759321e-02 6.046398266335017979e-05
4.839048627608407566e-02 5.546833563130348921e-05
4.992669218961055116e-02 5.028003579354844987e-05
5.146289810313702667e-02 4.571158569888211787e-05
5.299910401666350912e-02 4.129855005885474384e-05
5.453530993018998463e-02 3.709887096192687750e-05
5.607151584371646708e-02 3.322509655845351517e-05
5.760772175724294258e-02 2.939712067018263042e-05
5.914392767076942503e-02 2.581749140517786145e-05
6.068013358429590054e-02 2.282897185068577528e-05
6.221633949782238299e-02 1.967932075785938650e-05
6.375254541134886543e-02 1.713173514872323722e-05
6.528875132487534094e-02 1.467439687985461205e-05
6.682495723840181645e-02 1.239112225448479876e-05
6.836116315192830584e-02 1.049922502716071904e-05
6.989736906545478135e-02 8.621093002147972584e-06
7.143357497898125685e-02 7.091418410709593445e-06
7.296978089250773236e-02 5.757524377258960158e-06
7.450598680603420787e-02 4.504829121287912130e-06
7.604219271956069726e-02 3.546669859133544378e-06
7.757839863308717276e-02 2.671357606232049875e-06
7.911460454661364827e-02 1.958258053491590545e-06
8.065081046014012378e-02 1.393856905451684725e-06
8.218701637366661317e-02 9.225793746736599132e-07
8.372322228719308868e-02 5.806747367387288250e-07
8.525942820071956418e-02 3.340335013035655720e-07
8.679563411424603969e-02 1.634390542903929600e-07
8.833184002777251520e-02 7.398836032734834589e-08
8.986804594129900459e-02 3.688957761482924980e-08
9.140425185482548009e-02 5.338764097473358561e-08
9.294045776835195560e-02 1.081111022926961596e-07
9.447666368187843111e-02 1.979432084908694378e-07
9.601286959540492050e-02 3.099859213762101717e-07
9.754907550893139601e-02 4.314956356665788917e-07
9.908528142245787151e-02 5.680525987372675445e-07
1.006214873359843470e-01 7.046926953080401290e-07
1.021576932495108225e-01 8.368052704099682160e-07
1.036938991630373119e-01 9.723884204504429363e-07
1.052301050765637874e-01 1.084119617189571727e-06
1.067663109900902629e-01 1.190493776448420249e-06
1.083025169036167384e-01 1.281481900150538422e-06
1.098387228171432278e-01 1.351111336589383427e-06
1.113749287306697033e-01 1.408089360666053835e-06
1.129111346441961788e-01 1.443159817426931113e-06
1.144473405577226544e-01 1.461676561120839324e-06
1.159835464712491299e-01 1.461985903006279841e-06
1.175197523847756192e-01 1.447111458219296765e-06
1.190559582983020948e-01 1.415260840076371096e-06
1.205921642118285703e-01 1.368405378343595657e-06
1.221283701253550458e-01 1.312254198637674563e-06
1.236645760388815352e-01 1.240968003912712447e-06
1.252007819524079968e-01 1.164695163424767088e-06
1.267369878659344862e-01 1.080625111171684694e-06
1.282731937794609756e-01 9.886084626486990601e-07
1.298093996929874372e-01 8.992469702207017690e-07
1.313456056065139266e-01 8.059355991463235114e-07
1.328818115200403882e-01 7.089994369380292483e-07
1.344180174335668776e-01 6.203117095537891146e-07
1.359542233470933670e-01 5.317720592756813858e-07
1.374904292606198286e-01 4.486649345381010789e-07
1.390266351741463180e-01 3.726157729033729993e-07
1.405628410876727796e-01 2.994875956119358307e-07
1.420990470011992690e-01 2.363090914059284842e-07
1.436352529147257584e-01 1.810655021472484805e-07
1.451714588282522200e-01 1.304726282569390605e-07
1.467076647417787094e-01 9.170410208980683819e-08
1.482438706553051710e-01 5.915774892173430999e-08
1.497800765688316604e-01 3.424695904641339439e-08
1.513162824823581498e-01 1.791550197083324747e-08
1.528524883958846114e-01 7.407935154191136462e-09
1.543886943094111008e-01 4.103235529129278802e-09
1.559249002229375902e-01 6.171440247726422967e-09
1.574611061364640519e-01 1.363560464540114481e-08
1.589973120499905412e-01 2.507472096624496771e-08
1.605335179635170029e-01 3.979006280019348196e-08
1.620697238770434923e-01 5.843654093951045070e-08
1.636059297905699816e-01 7.759446418731386075e-08
1.651421357040964433e-01 9.848572091186724720e-08
1.666783416176229327e-01 1.204549420208422816e-07
1.682145475311493943e-01 1.411307977150499937e-07
1.697507534446758837e-01 1.619616796233458444e-07
1.712869593582023731e-01 1.813472891853962210e-07
1.728231652717288347e-01 1.975322163616510807e-07
1.743593711852553241e-01 2.132636751639438444e-07
1.758955770987817857e-01 2.250926485203308403e-07
1.774317830123082751e-01 2.348402574625652051e-07
1.789679889258347645e-01 2.420160285510064568e-07
1.805041948393612261e-01 2.455994092542823637e-07
1.820404007528877155e-01 2.465535828832798870e-07
1.835766066664142049e-01 2.443779578698013211e-07
1.851128125799406665e-01 2.396869263066037092e-07
1.866490184934671559e-01 2.322259149423189228e-07
1.881852244069936175e-01 2.224220736479765037e-07
1.897214303205201069e-01 2.110853927206335356e-07
1.912576362340465963e-01 1.973277221622993238e-07
1.927938421475730579e-01 1.825145119482840528e-07
1.943300480610995473e-01 1.673541305535763968e-07
1.958662539746260089e-01 1.501572910456161480e-07
1.974024598881524983e-01 1.337908912546481588e-07
1.989386658016789877e-01 1.170059604760353977e-07
2.004748717152054494e-01 9.997768302127951756e-08
2.020110776287319387e-01 8.501037740415995358e-08
2.035472835422584004e-01 6.972976507313433103e-08
2.050834894557848898e-01 5.623958543310436653e-08
2.066196953693113791e-01 4.388057206483608752e-08
2.081559012828378408e-01 3.244309709771187045e-08
2.096921071963643302e-01 2.314439129236234294e-08
2.112283131098907918e-01 1.552150941108720872e-08
2.127645190234172812e-01 9.202703488142560673e-09
2.143007249369437706e-01 5.027558813708310481e-09
2.158369308504702322e-01 2.267058762939200278e-09
2.173731367639967216e-01 1.068879207366535411e-09
2.189093426775232110e-01 1.414297456925339702e-09
2.204455485910496726e-01 3.050556696138073676e-09
2.219817545045761620e-01 5.980459683030403539e-09
2.235179604181026236e-01 9.755709129422029946e-09
2.250541663316291130e-01 1.449607633929872463e-08
2.265903722451556024e-01 1.978803076951862749e-08
2.281265781586820640e-01 2.556134859332814813e-08
2.296627840722085534e-01 3.172755214109201916e-08
2.311989899857350150e-01 3.792169778193965612e-08
2.327351958992615044e-01 4.356649441206172924e-08
2.342714018127879938e-01 4.948558540718295262e-08
2.358076077263144554e-01 5.477113163010471908e-08
2.373438136398409448e-01 5.949348036438095733e-08
2.388800195533674064e-01 6.384049555663295905e-08
2.404162254668938958e-01 6.713963784932275303e-08
2.419524313804203852e-01 6.983454170494951541e-08
2.434886372939468469e-01 7.162190485132668982e-08
2.450248432074733362e-01 7.251026801213811268e-08
2.465610491209998256e-01 7.256764433805074077e-08
2.480972550345262873e-01 7.173184712883085012e-08
2.496334609480527766e-01 7.014128300397715066e-08
2.511696668615792105e-01 6.773318972363995272e-08
2.527058727751056999e-01 6.466246560421495815e-08
2.542420786886321893e-01 6.110539629844424780e-08
2.557782846021586787e-01 5.686239745728016715e-08
2.573144905156851125e-01 5.252109502862367663e-08
2.588506964292116019e-01 4.765815120322258736e-08
2.603869023427380913e-01 4.245376672429301834e-08
2.619231082562645807e-01 3.740157339393590519e-08
2.634593141697910701e-01 3.234813306107753306e-08
2.649955200833175040e-01 2.729547965429901524e-08
2.665317259968439934e-01 2.264353859970924532e-08
2.680679319103704827e-01 1.827343432125871914e-08
2.696041378238969721e-01 1.415475914257058321e-08
2.711403437374234615e-01 1.066056043441676593e-08
2.726765496509498954e-01 7.546291591609133320e-09
2.742127555644763848e-01 5.018854665195249254e-09
2.757489614780028742e-01 3.076896959441910440e-09
2.772851673915293635e-01 1.641907831917421845e-09
2.788213733050558529e-01 8.042534416219382365e-10
2.803575792185822868e-01 5.051069007500075259e-10
2.818937851321087762e-01 7.066262019961300211e-10
2.834299910456352656e-01 1.405017990840917719e-09
2.849661969591617550e-01 2.493919737389660440e-09
2.865024028726882444e-01 4.010380916241729210e-09
2.880386087862146782e-01 5.780328216076213721e-09
2.895748146997411676e-01 7.796039369623031234e-09
2.911110206132676570e-01 1.004018734818146186e-08
2.926472265267941464e-01 1.233718016635521053e-08
2.941834324403206358e-01 1.465050480931040511e-08
2.957196383538470696e-01 1.704148466785682103e-08
2.972558442673735590e-01 1.922940384702087613e-08
2.987920501809000484e-01 2.128484588581613934e-08
3.003282560944265378e-01 2.320362213481530489e-08
3.018644620079530272e-01 2.480660654669009091e-08
3.034006679214795166e-01 2.616316763237591658e-08
3.049368738350059505e-01 2.723084335798375832e-08
3.064730797485324398e-01 2.793574083170824451e-08
3.080092856620589292e-01 2.831703582728550828e-08
3.095454915755854186e-01 2.835680312784916168e-08
3.110816974891119080e-01 2.805606946765237808e-08
3.126179034026383419e-01 2.743733062970932224e-08
3.141541093161648313e-01 2.651005637233083689e-08
3.156903152296913206e-01 2.532169851576782094e-08
3.172265211432178100e-01 2.391330689022197475e-08
3.187627270567442994e-01 2.226322060039365169e-08
3.202989329702707333e-01 2.052682290809570986e-08
3.218351388837972227e-01 1.860235343542626651e-08
3.233713447973237121e-01 1.660949600079675292e-08
3.249075507108502014e-01 1.456263287735737322e-08
3.264437566243766908e-01 1.252571468768337581e-08
3.279799625379031247e-01 1.054433695912848634e-08
3.295161684514296141e-01 8.716027899424716452e-09
3.310523743649561035e-01 6.951078823647094396e-09
3.325885802784825929e-01 5.371691980116111154e-09
3.341247861920090823e-01 4.006154963320796014e-09
3.356609921055355161e-01 2.825437217524040534e-09
3.371971980190620055e-01 1.885480882535262026e-09
3.387334039325884949e-01 1.186757470073018794e-09
3.402696098461149843e-01 6.824680820471940024e-10
3.418058157596414737e-01 4.370213912974207915e-10
3.433420216731679075e-01 4.189158187006825074e-10
3.448782275866943969e-01 5.994904572759196526e-10
3.464144335002208863e-01 9.949533419373324250e-10
3.479506394137473757e-01 1.570689023289162378e-09
3.494868453272738651e-01 2.300562407242523477e-09
3.510230512408002990e-01 3.166031881107755908e-09
3.525592571543267884e-01 4.105688233835280698e-09
3.540954630678532777e-01 5.138304448593089546e-09
3.556316689813797671e-01 6.201994473542526976e-09
3.571678748949062565e-01 7.255342993062185997e-09
3.587040808084326904e-01 8.297996068051816110e-09
3.602402867219591798e-01 9.309707671434352960e-09
3.617764926354856692e-01 1.022843942877216250e-08
3.633126985490121585e-01 1.104972024990047430e-08
3.648489044625386479e-01 1.175540109699113600e-08
3.663851103760651373e-01 1.231059165718306758e-08
3.679213162895915712e-01 1.273477767682607009e-08
3.694575222031180606e-01 1.301124186170454777e-08
3.709937281166445500e-01 1.311586572683154372e-08
3.725299340301710393e-01 1.307670682848538490e-08
3.740661399436975287e-01 1.288863593629230309e-08
3.756023458572239626e-01 1.255616854933805371e-08
3.771385517707504520e-01 1.209588873507527751e-08
3.786747576842769414e-01 1.148418959928676486e-08
3.802109635978034308e-01 1.078694999989693315e-08
3.817471695113299202e-01 1.002626959234476089e-08
3.832833754248563540e-01 9.164326186805737962e-09
3.848195813383828434e-01 8.290891528872634808e-09
3.863557872519093328e-01 7.365235976664052941e-09
3.878919931654358222e-01 6.416355002869522650e-09
3.894281990789623116e-01 5.477085451843777264e-09
3.909644049924887454e-01 4.582858981194704029e-09
3.925006109060152348e-01 3.741104759313884642e-09
3.940368168195417242e-01 3.003220783170945651e-09
3.955730227330682136e-01 2.327015691250267082e-09
3.971092286465947030e-01 1.759597134665114027e-09
3.986454345601211369e-01 1.298626761681020980e-09
4.001816404736476263e-01 9.464504735490208986e-10
4.017178463871741156e-01 6.810003116974883142e-10
4.032540523007006050e-01 5.474390940563012009e-10
4.047902582142270944e-01 5.319149010141188683e-10
4.063264641277535283e-01 6.161394727755009626e-10
4.078626700412800177e-01 8.004788498716663980e-10
4.093988759548065071e-01 1.075463829103284752e-09
4.109350818683329964e-01 1.421143536184388267e-09
4.124712877818594858e-01 1.859098097689582119e-09
4.140074936953859197e-01 2.342879668049135944e-09
4.155436996089124091e-01 2.858522529791684974e-09
4.170799055224388985e-01 3.397399250815169580e-09
4.186161114359653879e-01 3.953743998863501474e-09
4.201523173494918773e-01 4.494252081599370285e-09
4.216885232630183111e-01 5.017366966342251544e-09
4.232247291765448005e-01 5.489515508827480517e-09
4.247609350900712899e-01 5.901978905598070924e-09
4.262971410035977793e-01 6.281608122549187101e-09
4.278333469171242687e-01 6.593689150236059504e-09
4.293695528306507581e-01 6.828312137940883986e-09
4.309057587441771919e-01 6.991715206794424375e-09
4.324419646577036813e-01 7.082832542693040523e-09
4.339781705712301707e-01 7.083330366697282443e-09
4.355143764847566601e-01 7.004052893222478815e-09
4.370505823982831495e-01 6.846604172494608065e-09
4.385867883118095834e-01 6.613748215755776982e-09
4.401229942253360727e-01 6.321327017388966851e-09
4.416592001388625621e-01 5.964424509841137478e-09
4.431954060523890515e-01 5.580293116480561366e-09
4.447316119659155409e-01 5.169350281164497574e-09
4.462678178794419748e-01 4.674773901314210889e-09
4.478040237929684642e-01 4.188956737039006839e-09
4.493402297064949535e-01 3.706738915809637547e-09
4.508764356200214429e-01 3.247190294430879476e-09
4.524126415335479323e-01 2.788266950659590293e-09
4.539488474470743662e-01 2.359856532407889063e-09
4.554850533606008556e-01 1.952182415720926656e-09
4.570212592741273450e-01 1.588236209215665440e-09
4.585574651876538343e-01 1.285963113772936595e-09
4.600936711011803237e-01 1.040508457172961698e-09
4.616298770147067576e-01 8.440601551029658367e-10
4.631660829282332470e-01 7.029640203271014798e-10
4.647022888417597364e-01 6.247504180656449080e-10
4.662384947552862258e-01 6.033161192853242483e-10
4.677747006688127152e-01 6.370218796902804570e-10
4.693109065823391490e-01 7.274386093492068994e-10
4.708471124958656384e-01 8.675643536903976383e-10
4.723833184093921278e-01 1.054769938058086609e-09
4.739195243229186172e-01 1.272030258903100730e-09
4.754557302364451066e-01 1.515664149742690370e-09
4.769919361499715404e-01 1.782949010653567257e-09
4.785281420634980298e-01 2.047119140868858267e-09
4.800643479770245192e-01 2.317320335620820515e-09
4.816005538905510086e-01 2.594501502528601122e-09
4.831367598040774980e-01 2.841895163641083855e-09
4.846729657176039319e-01 3.066097598036776617e-09
4.862091716311304213e-01 3.267692338937422392e-09
4.877453775446569106e-01 3.453585417645399502e-09
4.892815834581834000e-01 3.606217102714026623e-09
4.908177893717098894e-01 3.715668439596697681e-09
4.923539952852363788e-01 3.786766455959877931e-09
4.938902011987628127e-01 3.820303184909334959e-09
4.954264071122893021e-01 3.806436499331766754e-09
4.969626130258157914e-01 3.745908916386042620e-09
4.984988189393422808e-01 3.645953094988385601e-09
5.000350248528687702e-01 3.504638357298972551e-09
5.015712307663952041e-01 3.338799015040194718e-09
5.031074366799217490e-01 3.157355710214915234e-09
5.046436425934481829e-01 2.939350984831889946e-09
5.061798485069746167e-01 2.694206413522692856e-09
5.077160544205011616e-01 2.437191781723413442e-09
5.092522603340275955e-01 2.179121549872320429e-09
5.107884662475541404e-01 1.941417471229556213e-09
5.123246721610805743e-01 1.709151375983708476e-09
5.138608780746070082e-01 1.484494749348641562e-09
5.153970839881335531e-01 1.262058235695917574e-09
5.169332899016599869e-01 1.063984456095568021e-09
5.184694958151865318e-01 9.071834394802635870e-10
5.200057017287129657e-01 7.851350680709856533e-10
5.215419076422393996e-01 6.752756687156136195e-10
5.230781135557659445e-01 6.067462088310549007e-10
5.246143194692923784e-01 5.758215015916334778e-10
5.261505253828189232e-01 5.789729806693344472e-10
5.276867312963453571e-01 6.127799379029852389e-10
5.292229372098717910e-01 6.788153372738747748e-10
5.307591431233983359e-01 7.745941665859845671e-10
5.322953490369247698e-01 8.960313602202063521e-10
5.338315549504513147e-01 1.033989227572362779e-09
5.353677608639777485e-01 1.184556785993606809e-09
5.369039667775041824e-01 1.340702437957475013e-09
5.384401726910307273e-01 1.507984292992148312e-09
5.399763786045571612e-01 1.693177709150006649e-09
5.415125845180837061e-01 1.874937982648816615e-09
5.430487904316101400e-01 2.045274838380350957e-09
5.445849963451365738e-01 2.203681237489263367e-09
5.461212022586631187e-01 2.349034966542262737e-09
5.476574081721895526e-01 2.475796456735679385e-09
5.491936140857160975e-01 2.578851798773484916e-09
5.507298199992425314e-01 2.660507592011640554e-09
5.522660259127689653e-01 2.715941693764989395e-09
5.538022318262955102e-01 2.744645843932858043e-09
5.553384377398219440e-01 2.747888139253973350e-09
5.568746436533484889e-01 2.725805137160364211e-09
5.584108495668749228e-01 2.677726040900552107e-09
5.599470554804013567e-01 2.608932403447283832e-09
5.614832613939279016e-01 2.527321685263927975e-09
5.630194673074543354e-01 2.429223711075678693e-09
5.645556732209808803e-01 2.308561342090342805e-09
5.660918791345073142e-01 2.171263169259418646e-09
5.676280850480337481e-01 2.031192103402190696e-09
5.691642909615602930e-01 1.889512546426885820e-09
5.707004968750867269e-01 1.740837141106510444e-09
5.722367027886132718e-01 1.600991672567886326e-09
5.737729087021397056e-01 1.465428889346753749e-09
5.753091146156661395e-01 1.333997912134066155e-09
5.768453205291926844e-01 1.223446344233991567e-09
5.783815264427191183e-01 1.124971782395789432e-09
5.799177323562456632e-01 1.043241382170378984e-09
5.814539382697720971e-01 9.807811229833873767e-10
5.829901441832985309e-01 9.404574896620943036e-10
5.845263500968250758e-01 9.202369422034450963e-10
5.860625560103515097e-01 9.200321615665529862e-10
5.875987619238780546e-01 9.378856580255501285e-10
5.891349678374044885e-01 9.821483626382132570e-10
5.906711737509309224e-01 1.057498866252615244e-09
5.922073796644574672e-01 1.156369444643701172e-09
5.937435855779839011e-01 1.269867877518038313e-09
5.952797914915104460e-01 1.397829518801074755e-09
5.968159974050368799e-01 1.529636195485295502e-09
5.983522033185634248e-01 1.646449865333465823e-09
5.998884092320898587e-01 1.725720566447819238e-09
6.014246151456162925e-01 1.779738245666351304e-09
6.029608210591428374e-01 1.830378626443973644e-09
6.044970269726692713e-01 1.885207101537389462e-09
6.060332328861958162e-01 1.953039729940542202e-09
6.075694387997222501e-01 2.023624823266345629e-09
6.091056447132486840e-01 2.093417661441776545e-09
6.106418506267752289e-01 2.167504176142642791e-09
6.121780565403016627e-01 2.229991080682225402e-09
6.137142624538282076e-01 2.307626534303608423e-09
6.152504683673546415e-01 2.340600158134975572e-09
6.167866742808810754e-01 0.000000000000000000e+00
6.183228801944076203e-01 0.000000000000000000e+00
6.198590861079340542e-01 0.000000000000000000e+00
6.213952920214605991e-01 0.000000000000000000e+00
6.229314979349870329e-01 0.000000000000000000e+00
6.244677038485134668e-01 0.000000000000000000e+00
6.260039097620400117e-01 0.000000000000000000e+00
6.275401156755664456e-01 0.000000000000000000e+00
6.290763215890929905e-01 0.000000000000000000e+00
6.306125275026194243e-01 0.000000000000000000e+00
6.321487334161458582e-01 0.000000000000000000e+00
6.336849393296724031e-01 0.000000000000000000e+00
6.352211452431988370e-01 0.000000000000000000e+00
6.367573511567253819e-01 0.000000000000000000e+00
6.382935570702518158e-01 0.000000000000000000e+00
6.398297629837782496e-01 0.000000000000000000e+00
6.413659688973047945e-01 0.000000000000000000e+00
6.429021748108312284e-01 0.000000000000000000e+00
6.444383807243577733e-01 0.000000000000000000e+00
6.459745866378842072e-01 0.000000000000000000e+00
6.475107925514106411e-01 0.000000000000000000e+00
6.490469984649371860e-01 0.000000000000000000e+00
6.505832043784636198e-01 0.000000000000000000e+00
6.521194102919901647e-01 0.000000000000000000e+00
6.536556162055165986e-01 0.000000000000000000e+00
6.551918221190430325e-01 0.000000000000000000e+00
6.567280280325695774e-01 0.000000000000000000e+00
6.582642339460960113e-01 0.000000000000000000e+00
6.598004398596225561e-01 0.000000000000000000e+00
6.613366457731489900e-01 0.000000000000000000e+00
6.628728516866754239e-01 0.000000000000000000e+00
6.644090576002019688e-01 0.000000000000000000e+00
6.659452635137284027e-01 0.000000000000000000e+00
6.674814694272549476e-01 0.000000000000000000e+00
6.690176753407813814e-01 0.000000000000000000e+00
6.705538812543078153e-01 0.000000000000000000e+00
6.720900871678343602e-01 0.000000000000000000e+00
6.736262930813607941e-01 0.000000000000000000e+00
6.751624989948873390e-01 0.000000000000000000e+00
6.766987049084137729e-01 0.000000000000000000e+00
6.782349108219402067e-01 0.000000000000000000e+00
6.797711167354667516e-01 0.000000000000000000e+00
6.813073226489931855e-01 0.000000000000000000e+00
6.828435285625197304e-01 0.000000000000000000e+00
6.843797344760461643e-01 0.000000000000000000e+00
6.859159403895725982e-01 0.000000000000000000e+00
6.874521463030991431e-01 0.000000000000000000e+00
6.889883522166255769e-01 0.000000000000000000e+00
6.905245581301521218e-01 0.000000000000000000e+00
6.920607640436785557e-01 0.000000000000000000e+00
6.935969699572049896e-01 0.000000000000000000e+00
6.951331758707315345e-01 0.000000000000000000e+00
6.966693817842579683e-01 0.000000000000000000e+00
6.982055876977845132e-01 0.000000000000000000e+00
6.997417936113109471e-01 0.000000000000000000e+00
7.012779995248373810e-01 0.000000000000000000e+00
7.028142054383639259e-01 0.000000000000000000e+00
7.043504113518903598e-01 0.000000000000000000e+00
7.058866172654169047e-01 0.000000000000000000e+00
7.074228231789433385e-01 0.000000000000000000e+00
7.089590290924697724e-01 0.000000000000000000e+00
7.104952350059963173e-01 0.000000000000000000e+00
7.120314409195227512e-01 0.000000000000000000e+00
7.135676468330492961e-01 0.000000000000000000e+00
7.151038527465757300e-01 0.000000000000000000e+00
7.166400586601021638e-01 0.000000000000000000e+00
7.181762645736287087e-01 0.000000000000000000e+00
7.197124704871551426e-01 0.000000000000000000e+00
7.212486764006816875e-01 0.000000000000000000e+00
7.227848823142081214e-01 0.000000000000000000e+00
7.243210882277346663e-01 0.000000000000000000e+00
7.258572941412611002e-01 0.000000000000000000e+00
7.273935000547875340e-01 0.000000000000000000e+00
7.289297059683140789e-01 0.000000000000000000e+00
7.304659118818405128e-01 0.000000000000000000e+00
7.320021177953670577e-01 0.000000000000000000e+00
7.335383237088934916e-01 0.000000000000000000e+00
7.350745296224199254e-01 0.000000000000000000e+00
7.366107355359464703e-01 0.000000000000000000e+00
7.381469414494729042e-01 0.000000000000000000e+00
7.396831473629994491e-01 0.000000000000000000e+00
7.412193532765258830e-01 0.000000000000000000e+00
7.427555591900523169e-01 0.000000000000000000e+00
7.442917651035788618e-01 0.000000000000000000e+00
7.458279710171052956e-01 0.000000000000000000e+00
7.473641769306318405e-01 0.000000000000000000e+00
7.489003828441582744e-01 0.000000000000000000e+00
7.504365887576847083e-01 0.000000000000000000e+00
7.519727946712112532e-01 0.000000000000000000e+00
7.535090005847376871e-01 0.000000000000000000e+00
7.550452064982642320e-01 0.000000000000000000e+00
7.565814124117906658e-01 0.000000000000000000e+00
7.581176183253170997e-01 0.000000000000000000e+00
7.596538242388436446e-01 0.000000000000000000e+00
7.611900301523700785e-01 0.000000000000000000e+00
7.627262360658966234e-01 0.000000000000000000e+00
7.642624419794230572e-01 0.000000000000000000e+00
7.657986478929494911e-01 0.000000000000000000e+00
7.673348538064760360e-01 0.000000000000000000e+00
7.688710597200024699e-01 0.000000000000000000e+00
7.704072656335290148e-01 0.000000000000000000e+00
7.719434715470554487e-01 0.000000000000000000e+00
7.734796774605818825e-01 0.000000000000000000e+00
7.750158833741084274e-01 0.000000000000000000e+00
7.765520892876348613e-01 0.000000000000000000e+00
7.780882952011614062e-01 0.000000000000000000e+00
7.796245011146878401e-01 0.000000000000000000e+00
7.811607070282142740e-01 0.000000000000000000e+00
7.826969129417408189e-01 0.000000000000000000e+00
7.842331188552672527e-01 0.000000000000000000e+00
7.857693247687937976e-01 0.000000000000000000e+00


==> Data/2DCircle/SphereSimulationInterp.txt <==
-6.283185307179586232e-01 nan
-6.258641614573415834e-01 nan
-6.234097921967246547e-01 nan
-6.209554229361076150e-01 2.289571865432549203e-09
-6.185010536754905752e-01 2.166280932414110794e-09
-6.160466844148735355e-01 2.006619093108952256e-09
-6.135923151542564957e-01 1.820144479580676489e-09
-6.111379458936394560e-01 1.617838307765850914e-09
-6.086835766330224162e-01 1.409775518546041440e-09
-6.062292073724054875e-01 1.210172073662363346e-09
-6.037748381117884477e-01 1.031114194027793474e-09
-6.013204688511712970e-01 8.834226683518409118e-10
-5.988660995905543682e-01 7.777645194551041641e-10
-5.964117303299373285e-01 7.216170438972824286e-10
-5.939573610693202887e-01 7.205073759841695846e-10
-5.915029918087032490e-01 7.768629073368060745e-10
-5.890486225480862092e-01 8.891353764362008860e-10
-5.865942532874692805e-01 1.052295361958499598e-09
-5.841398840268521298e-01 1.260040516370963815e-09
-5.816855147662352010e-01 1.500432333934043072e-09
-5.792311455056181613e-01 1.760638412839909961e-09
-5.767767762450011215e-01 2.027063406018214664e-09
-5.743224069843840818e-01 2.282922073604254365e-09
-5.718680377237670420e-01 2.513893981870296557e-09
-5.694136684631501133e-01 2.705841550820764496e-09
-5.669592992025329625e-01 2.844698476778262375e-09
-5.645049299419159228e-01 2.921412445289206516e-09
-5.620505606812989940e-01 2.931004106088153094e-09
-5.595961914206819543e-01 2.868765447416876668e-09
-5.571418221600649145e-01 2.738153703774059977e-09
-5.546874528994478748e-01 2.543907084984198264e-09
-5.522330836388308350e-01 2.296493217812667353e-09
-5.497787143782137953e-01 2.010177135858270958e-09
-5.473243451175967555e-01 1.700225182865722218e-09
-5.448699758569798268e-01 1.385990988644891786e-09
-5.424156065963627871e-01 1.086852607912192070e-09
-5.399612373357456363e-01 8.214682267748685263e-10
-5.375068680751287076e-01 6.092251703115891814e-10
-5.350524988145116678e-01 4.634385097901372319e-10
-5.325981295538947391e-01 3.984492735753519810e-10
-5.301437602932775883e-01 4.195888636537858929e-10
-5.276893910326605486e-01 5.320363594130128604e-10
-5.252350217720436198e-01 7.311645178198489248e-10
-5.227806525114265801e-01 1.009346717317782804e-09
-5.203262832508095403e-01 1.353966383454974221e-09
-5.178719139901925006e-01 1.746529476598368547e-09
-5.154175447295754608e-01 2.167259038898805557e-09
-5.129631754689584211e-01 2.591773684557097113e-09
-5.105088062083413813e-01 2.995993009236030957e-09
-5.080544369477244526e-01 3.354877708972026085e-09
-5.056000676871074129e-01 3.647798285655312611e-09
-5.031456984264902621e-01 3.854292884852839052e-09
-5.006913291658733334e-01 3.961571515276318678e-09
-4.982369599052562936e-01 3.958597005748742959e-09
-4.957825906446393094e-01 3.845877394326180365e-09
-4.933282213840222141e-01 3.626701605696780462e-09
-4.908738521234051744e-01 3.314350793814924145e-09
-4.884194828627881901e-01 2.927197595425923282e-09
-4.859651136021711504e-01 2.487059225231291748e-09
-4.835107443415541661e-01 2.024815204393348722e-09
-4.810563750809371264e-01 1.569959939828891038e-09
-4.786020058203200311e-01 1.157116624739273902e-09
-4.761476365597030469e-01 8.143447582931173656e-10
-4.736932672990860071e-01 5.723291840453725854e-10
-4.712388980384690229e-01 4.539671139003331746e-10
-4.687845287778519832e-01 4.782709783768268608e-10
-4.663301595172348879e-01 6.519585427078311568e-10
-4.638757902566179592e-01 9.761949026909633176e-10
-4.614214209960008639e-01 1.443161479208754372e-09
-4.589670517353838242e-01 2.037150226286144061e-09
-4.565126824747668399e-01 2.728824721742739712e-09
-4.540583132141498002e-01 3.486174904310246347e-09
-4.516039439535328159e-01 4.270008346907161467e-09
-4.491495746929157762e-01 5.039280548402302884e-09
-4.466952054322986809e-01 5.748551856754602341e-09
-4.442408361716816967e-01 6.355751480668914155e-09
-4.417864669110646569e-01 6.825076503957916429e-09
-4.393320976504476727e-01 7.124501433253271898e-09
-4.368777283898306329e-01 7.229645770934212123e-09
-4.344233591292135377e-01 7.130668944199669568e-09
-4.319689898685966090e-01 6.830526810830406248e-09
-4.295146206079795137e-01 6.341794200892536537e-09
-4.270602513473625295e-01 5.687629922590531351e-09
-4.246058820867454897e-01 4.907064088399692992e-09
-4.221515128261284500e-01 4.047665758122320767e-09
-4.196971435655114657e-01 3.162671458056820484e-09
-4.172427743048944260e-01 2.311073110661254759e-09
-4.147884050442774417e-01 1.553363326856072035e-09
-4.123340357836603465e-01 9.446499138476838198e-10
-4.098796665230433067e-01 5.374296563331881771e-10
-4.074252972624263225e-01 3.755574184971521845e-10
-4.049709280018092827e-01 4.857667046387348364e-10
-4.025165587411922985e-01 8.814636798248898231e-10
-4.000621894805752587e-01 1.564795404362939735e-09
-3.976078202199581635e-01 2.513437458162570692e-09
-3.951534509593411792e-01 3.688269467616578368e-09
-3.926990816987241395e-01 5.038241823740463587e-09
-3.902447124381070998e-01 6.498498184015488732e-09
-3.877903431774901155e-01 7.990649031341945374e-09
-3.853359739168730758e-01 9.435031422810880031e-09
-3.828816046562560915e-01 1.074620215035793080e-08
-3.804272353956389963e-01 1.184711262425253153e-08
-3.779728661350220120e-01 1.267004812177674467e-08
-3.755184968744049723e-01 1.315067166274275223e-08
-3.730641276137879325e-01 1.325857201806002195e-08
-3.706097583531709483e-01 1.297536922351127942e-08
-3.681553890925538530e-01 1.229858792584082039e-08
-3.657010198319368688e-01 1.126776894011527475e-08
-3.632466505713198290e-01 9.935301470420654368e-09
-3.607922813107028448e-01 8.377798899061872362e-09
-3.583379120500858050e-01 6.693614551522841793e-09
-3.558835427894687653e-01 4.991567603696012156e-09
-3.534291735288517255e-01 3.391511071981767600e-09
-3.509748042682347413e-01 2.009281185877398457e-09
-3.485204350076177016e-01 9.647936893841801975e-10
-3.460660657470006618e-01 3.513507818020400464e-10
-3.436116964863836221e-01 2.525404330100400330e-10
-3.411573272257665823e-01 7.246655497894494147e-10
-3.387029579651495981e-01 1.789564829657308564e-09
-3.362485887045325583e-01 3.444587060030812609e-09
-3.337942194439155741e-01 5.633874256005810821e-09
-3.313398501832984788e-01 8.281719310332391615e-09
-3.288854809226814946e-01 1.126886850499886350e-08
-3.264311116620644548e-01 1.445429109736551254e-08
-3.239767424014474151e-01 1.767859814094663307e-08
-3.215223731408304308e-01 2.076298066810977616e-08
-3.190680038802133911e-01 2.354017603067859454e-08
-3.166136346195963513e-01 2.583344027584644209e-08
-3.141592653589793116e-01 2.750501693071782938e-08
-3.117048960983623274e-01 2.841929180874558369e-08
-3.092505268377452876e-01 2.851043134910469234e-08
-3.067961575771282479e-01 2.773751361928589176e-08
-3.043417883165112081e-01 2.612770444443412998e-08
-3.018874190558942239e-01 2.375184671166152839e-08
-2.994330497952771841e-01 2.073509719480171043e-08
-2.969786805346601444e-01 1.725633147486860253e-08
-2.945243112740431046e-01 1.353034662088248297e-08
-2.920699420134260649e-01 9.806779388554787147e-09
-2.896155727528090806e-01 6.358116255711365739e-09
-2.871612034921920409e-01 3.462186315417170590e-09
-2.847068342315750566e-01 1.378629210790904835e-09
-2.822524649709579614e-01 3.430940809234783728e-10
-2.797980957103409771e-01 5.383102297251696200e-10
-2.773437264497239374e-01 2.090992268222180428e-09
-2.748893571891068976e-01 5.058007346292470174e-09
-2.724349879284899134e-01 9.432488567995278572e-09
-2.699806186678728182e-01 1.509624425466427056e-08
-2.675262494072558339e-01 2.185499248241740133e-08
-2.650718801466387942e-01 2.942969068442380376e-08
-2.626175108860218099e-01 3.747878807303095527e-08
-2.601631416254047702e-01 4.561202970876365725e-08
-2.577087723647877304e-01 5.340491426863991364e-08
-2.552544031041706907e-01 6.040600197820822359e-08
-2.528000338435537064e-01 6.619037407062933198e-08
-2.503456645829366667e-01 7.038469362896648818e-08
-2.478912953223196547e-01 7.268593549270008225e-08
-2.454369260617025872e-01 7.288266345994998119e-08
-2.429825568010855752e-01 7.086937614531052532e-08
-2.405281875404685632e-01 6.665370477776377811e-08
-2.380738182798515234e-01 6.043863010063432739e-08
-2.356194490192345115e-01 5.255101953594021325e-08
-2.331650797586174440e-01 4.344172310766225564e-08
-2.307107104980004320e-01 3.368172585282991349e-08
-2.282563412373834200e-01 2.395338150051884440e-08
-2.258019719767664080e-01 1.501067004028300289e-08
-2.233476027161493405e-01 7.618079500559815642e-09
-2.208932334555323285e-01 2.512600572046608249e-09
-2.184388641949153165e-01 4.158977329193902506e-10
-2.159844949342983045e-01 1.952127570703510173e-09
-2.135301256736812647e-01 7.510529087539907778e-09
-2.110757564130642250e-01 1.729023502150539571e-08
-2.086213871524472130e-01 3.135253479058519588e-08
-2.061670178918301732e-01 4.949234622131370998e-08
-2.037126486312131612e-01 7.115153266568086110e-08
-2.012582793705961492e-01 9.558913660612233798e-08
-1.988039101099790817e-01 1.218597844854230061e-07
-1.963495408493620697e-01 1.487381098286277847e-07
-1.938951715887450578e-01 1.749215812196780462e-07
-1.914408023281280458e-01 1.990060241041646805e-07
-1.889864330675110060e-01 2.195152148942725034e-07
-1.865320638068939663e-01 2.352040127107102307e-07
-1.840776945462769265e-01 2.449015710226376541e-07
-1.816233252856599145e-01 2.475960059200588148e-07
-1.791689560250429025e-01 2.429110566026793094e-07
-1.767145867644258628e-01 2.306007473862337065e-07
-1.742602175038088508e-01 2.110459575987988501e-07
-1.718058482431918110e-01 1.852048256978378049e-07
-1.693514789825747990e-01 1.543634766676404979e-07
-1.668971097219577870e-01 1.205160771178270807e-07
-1.644427404613407473e-01 8.607195667309497367e-08
-1.619883712007237075e-01 5.375952483177570684e-08
-1.595340019401066955e-01 2.677223776004211686e-08
-1.570796326794896558e-01 8.118991701167033170e-09
-1.546252634188726438e-01 1.266457716475599682e-09
-1.521708941582556041e-01 8.957908192996910657e-09
-1.497165248976385921e-01 3.390337255382291914e-08
-1.472621556370215523e-01 7.799977197464613710e-08
-1.448077863764045403e-01 1.424983224751485977e-07
-1.423534171157875283e-01 2.276585746585624292e-07
-1.398990478551704886e-01 3.325007753574027447e-07
-1.374446785945534488e-01 4.549317225155391498e-07
-1.349903093339364091e-01 5.917340786254499108e-07
-1.325359400733193971e-01 7.383066531474469230e-07
-1.300815708127023851e-01 8.889157925295876339e-07
-1.276272015520853453e-01 1.036923890751495492e-06
-1.251728322914683333e-01 1.174865360553667415e-06
-1.227184630308512936e-01 1.295025981562503148e-06
-1.202640937702342816e-01 1.389509407090372406e-06
-1.178097245096172557e-01 1.450905756428255700e-06
-1.153553552490002160e-01 1.473182123845617753e-06
-1.129009859883832040e-01 1.451256366635789163e-06
-1.104466167277661642e-01 1.382672962790820748e-06
-1.079922474671491522e-01 1.267601305698917713e-06
-1.055378782065321125e-01 1.109824438572104555e-06
-1.030835089459150866e-01 9.167897587758488953e-07
-1.006291396852980746e-01 7.005198199294682126e-07
-9.817477042468103487e-02 4.778449351761082653e-07
-9.572040116406402288e-02 2.706747181946411729e-07
-9.326603190344698313e-02 1.063588399574655341e-07
-9.081166264282995726e-02 1.708631813812644396e-08
-8.835729338221293139e-02 4.047636892323680513e-08
-8.590292412159590552e-02 2.181275817747518886e-07
-8.344855486097889352e-02 5.971465384391194675e-07
-8.099418560036185377e-02 1.226135736942524090e-06
-7.853981633974482790e-02 2.157592462026514113e-06
-7.608544707912780203e-02 3.444239155214745551e-06
-7.363107781851077616e-02 5.138357209943933412e-06
-7.117670855789376416e-02 7.293468570424010977e-06
-6.872233929727672441e-02 9.954977031156886369e-06
-6.626797003665969854e-02 1.316925590799655765e-05
-6.381360077604267267e-02 1.697312472970224917e-05
-6.135923151542564680e-02 2.139768366760108620e-05
-5.890486225480862786e-02 2.646414213813841343e-05
-5.645049299419160199e-02 3.218236452084966004e-05
-5.399612373357457612e-02 3.855205432046204805e-05
-5.154175447295754331e-02 4.555960185825824738e-05
-4.908738521234051744e-02 5.317935210769064724e-05
-4.663301595172349157e-02 6.137186574051156640e-05
-4.417864669110646569e-02 7.008069223957136273e-05
-4.172427743048944676e-02 7.924105739220976830e-05
-3.926990816987241395e-02 8.877224172465503216e-05
-3.681553890925538808e-02 9.858142584562301636e-05
-3.436116964863836221e-02 1.085683834389783442e-04
-3.190680038802133633e-02 1.186185618280433118e-04
-2.945243112740431393e-02 1.286148035433143377e-04
-2.699806186678728806e-02 1.384335919283330441e-04
-2.454369260617025872e-02 1.479464990552514791e-04
-2.208932334555323285e-02 1.570272725075483322e-04
-1.963495408493620697e-02 1.655512460274621844e-04
-1.718058482431918110e-02 1.733966346364468336e-04
-1.472621556370215697e-02 1.804513885872438550e-04
-1.227184630308512936e-02 1.866118400357663631e-04
-9.817477042468103487e-03 1.917859626701101661e-04
-7.363107781851078483e-03 1.958960929187014699e-04
-4.908738521234051744e-03 1.988807198358699679e-04
-2.454369260617025872e-03 2.006976283155381680e-04
0.000000000000000000e+00 2.014685887843370438e-04
2.454369260617025872e-03 2.006977447308599949e-04
4.908738521234051744e-03 1.988807198358699679e-04
7.363107781851078483e-03 1.958960638148710132e-04
9.817477042468103487e-03 1.917859626701101661e-04
1.227184630308512936e-02 1.866116508608683944e-04
1.472621556370215697e-02 1.804513594834133983e-04
1.718058482431918110e-02 1.733966200845316052e-04
1.963495408493620697e-02 1.655511587159708142e-04
2.208932334555323285e-02 1.570272579556331038e-04
2.454369260617025872e-02 1.479464990552514791e-04
2.699806186678728806e-02 1.384335337206721306e-04
2.945243112740431393e-02 1.286148180952295661e-04
3.190680038802133633e-02 1.186186127597466111e-04
3.436116964863836221e-02 1.085683907149359584e-04
3.681553890925538808e-02 9.858141856966540217e-05
3.926990816987241395e-02 8.877219806890934706e-05
4.172427743048944676e-02 7.924100646050646901e-05
4.417864669110646569e-02 7.008067041169852018e-05
4.663301595172349157e-02 6.137184391263872385e-05
4.908738521234051744e-02 5.317932300386019051e-05
5.154175447295754331e-02 4.555958366836421192e-05
5.399612373357457612e-02 3.855201794067397714e-05
5.645049299419160199e-02 3.218233905499801040e-05
5.890486225480862786e-02 2.646412394824437797e-05
6.135923151542564680e-02 2.139766002073884010e-05
6.381360077604267267e-02 1.697312654869165272e-05
6.626797003665969854e-02 1.316924681304953992e-05
6.872233929727672441e-02 9.954978850146289915e-06
7.117670855789376416e-02 7.293462203961098567e-06
7.363107781851077616e-02 5.138356755196582526e-06
7.608544707912780203e-02 3.444236426730640233e-06
7.853981633974482790e-02 2.157590643037110567e-06
8.099418560036185377e-02 1.226134259013633709e-06
8.344855486097889352e-02 5.971458563180931378e-07
8.590292412159590552e-02 2.181272407142387237e-07
8.835729338221293139e-02 4.047624102554436831e-08
9.081166264282995726e-02 1.708625418928022555e-08
9.326603190344698313e-02 1.063585770566533029e-07
9.572040116406402288e-02 2.706744908209657297e-07
9.817477042468103487e-02 4.778448214892705437e-07
1.006291396852980746e-01 7.005194220255361870e-07
1.030835089459150866e-01 9.167889061245659832e-07
1.055378782065321125e-01 1.109824438572104555e-06
1.079922474671491522e-01 1.267599941456865054e-06
1.104466167277661642e-01 1.382672508043469861e-06
1.129009859883832040e-01 1.451255343454249669e-06
1.153553552490002160e-01 1.473181328037753701e-06
1.178097245096172557e-01 1.450903823752014432e-06
1.202640937702342816e-01 1.389508042848319747e-06
1.227184630308512936e-01 1.295024844694125932e-06
1.251728322914683333e-01 1.174864223685290199e-06
1.276272015520853453e-01 1.036922981256793719e-06
1.300815708127023851e-01 8.889150535651424434e-07
1.325359400733193971e-01 7.383059710264205933e-07
1.349903093339364091e-01 5.917337375649367459e-07
1.374446785945534488e-01 4.549315235635731369e-07
1.398990478551704886e-01 3.325003206100518582e-07
1.423534171157875283e-01 2.276585036042888532e-07
1.448077863764045403e-01 1.424981377340373001e-07
1.472621556370215523e-01 7.799965828780841548e-08
1.497165248976385921e-01 3.390334057939980994e-08
1.521708941582556041e-01 8.957884212179578753e-09
1.546252634188726438e-01 1.266453497628106106e-09
1.570796326794896558e-01 8.118985483918095269e-09
1.595340019401066955e-01 2.677222710190108046e-08
1.619883712007237075e-01 5.375949641006627644e-08
1.644427404613407473e-01 8.607186430253932485e-08
1.668971097219577870e-01 1.205159634309893590e-07
1.693514789825747990e-01 1.543632777156744851e-07
1.718058482431918110e-01 1.852046125350170769e-07
1.742602175038088508e-01 2.110458012793969829e-07
1.767145867644258628e-01 2.306006479102507001e-07
1.791689560250429025e-01 2.429108292290038662e-07
1.816233252856599145e-01 2.475957217029645108e-07
1.840776945462769265e-01 2.449013436489622109e-07
1.865320638068939663e-01 2.352036432284876355e-07
1.889864330675110060e-01 2.195150159423064906e-07
1.914408023281280458e-01 1.990056830436515156e-07
1.938951715887450578e-01 1.749211691048913053e-07
1.963495408493620697e-01 1.487379250875164871e-07
1.988039101099790817e-01 1.218596139551664237e-07
2.012582793705961492e-01 9.558905844642140437e-08
2.037126486312131612e-01 7.115139055713370908e-08
2.061670178918301732e-01 4.949223963990334596e-08
2.086213871524472130e-01 3.135250992158944428e-08
2.110757564130642250e-01 1.729019061258441070e-08
2.135301256736812647e-01 7.510505106722575874e-09
2.159844949342983045e-01 1.952117800740893472e-09
2.184388641949153165e-01 4.158987321201124132e-10
2.208932334555323285e-01 2.512600572046608249e-09
2.233476027161493405e-01 7.618070618775618641e-09
2.258019719767664080e-01 1.501066471121248469e-08
2.282563412373834200e-01 2.395334952609573520e-08
2.307107104980004320e-01 3.368166900941105268e-08
2.331650797586174440e-01 4.344166271152971603e-08
2.356194490192345115e-01 5.255095558709399484e-08
2.380738182798515234e-01 6.043855904636075138e-08
2.405281875404685632e-01 6.665361951263548690e-08
2.429825568010855752e-01 7.086926956390016130e-08
2.454369260617025872e-01 7.288257819482168998e-08
2.478912953223196547e-01 7.268580759500764543e-08
2.503456645829366667e-01 7.038461546926555457e-08
2.528000338435537064e-01 6.619032433263782877e-08
2.552544031041706907e-01 6.040589539679785958e-08
2.577087723647877304e-01 5.340484676708001643e-08
2.601631416254047702e-01 4.561198352348583285e-08
2.626175108860218099e-01 3.747872412418473687e-08
2.650718801466387942e-01 2.942964982821649755e-08
2.675262494072558339e-01 2.185494807349641633e-08
2.699806186678728182e-01 1.509621405659800075e-08
2.724349879284899134e-01 9.432463698999526969e-09
2.748893571891068976e-01 5.057996688151433773e-09
2.773437264497239374e-01 2.090986495062452377e-09
2.797980957103409771e-01 5.383078982568179072e-10
2.822524649709579614e-01 3.430930817227562102e-10
2.847068342315750566e-01 1.378629099768602373e-09
2.871612034921920409e-01 3.462185871327960740e-09
2.896155727528090806e-01 6.358112258908477088e-09
2.920699420134260649e-01 9.806774947662688646e-09
2.945243112740431046e-01 1.353033951545512537e-08
2.969786805346601444e-01 1.725631548765704792e-08
2.994330497952771841e-01 2.073508120759015583e-08
3.018874190558942239e-01 2.375181828995209798e-08
3.043417883165112081e-01 2.612767069365418138e-08
3.067961575771282479e-01 2.773745677586703096e-08
3.092505268377452876e-01 2.851037983475634974e-08
3.117048960983623274e-01 2.841927049246351089e-08
3.141592653589793116e-01 2.750497785086736258e-08
3.166136346195963513e-01 2.583339231421177828e-08
3.190680038802133911e-01 2.354015649075336114e-08
3.215223731408304308e-01 2.076293625918879115e-08
3.239767424014474151e-01 1.767856439016668446e-08
3.264311116620644548e-01 1.445427599833237764e-08
3.288854809226814946e-01 1.126884807689521040e-08
3.313398501832984788e-01 8.281704211299256713e-09
3.337942194439155741e-01 5.633864930132403970e-09
3.362485887045325583e-01 3.444580620737269783e-09
3.387029579651495981e-01 1.789561610010537152e-09
3.411573272257665823e-01 7.246650501890883334e-10
3.436116964863836221e-01 2.525404885211912642e-10
3.460660657470006618e-01 3.513508095576156620e-10
3.485204350076177016e-01 9.647921350719457223e-10
3.509748042682347413e-01 2.009278521342139356e-09
3.534291735288517255e-01 3.391506853134274024e-09
3.558835427894687653e-01 4.991557389644185605e-09
3.583379120500858050e-01 6.693601672935756142e-09
3.607922813107028448e-01 8.377782911850317760e-09
3.632466505713198290e-01 9.935281042317001265e-09
3.657010198319368688e-01 1.126774584747636254e-08
3.681553890925538530e-01 1.229856128048822939e-08
3.706097583531709483e-01 1.297534701905078691e-08
3.730641276137879325e-01 1.325855691902688704e-08
3.755184968744049723e-01 1.315064679374700063e-08
3.779728661350220120e-01 1.267001792371047486e-08
3.804272353956389963e-01 1.184709663704097693e-08
3.828816046562560915e-01 1.074618438678953680e-08
3.853359739168730758e-01 9.435008330171967827e-09
3.877903431774901155e-01 7.990626826881452871e-09
3.902447124381070998e-01 6.498484417249983380e-09
3.926990816987241395e-01 5.038231165599427186e-09
3.951534509593411792e-01 3.688257033118702566e-09
3.976078202199581635e-01 2.513430352735213091e-09
4.000621894805752587e-01 1.564789520180909221e-09
4.025165587411922985e-01 8.814601826223622538e-10
4.049709280018092827e-01 4.857640956146269673e-10
4.074252972624263225e-01 3.755559196960689405e-10
4.098796665230433067e-01 5.374296008220369458e-10
4.123340357836603465e-01 9.446504689591961323e-10
4.147884050442774417e-01 1.553362549699954798e-09
4.172427743048944260e-01 2.311072222482835059e-09
4.196971435655114657e-01 3.162671458056820484e-09
4.221515128261284500e-01 4.047666202211530617e-09
4.246058820867454897e-01 4.907064088399692992e-09
4.270602513473625295e-01 5.687626813966062400e-09
4.295146206079795137e-01 6.341793756803326687e-09
4.319689898685966090e-01 6.830522369938307747e-09
4.344233591292135377e-01 7.130668944199669568e-09
4.368777283898306329e-01 7.229643550488162873e-09
4.393320976504476727e-01 7.124499656896432498e-09
4.417864669110646569e-01 6.825073395333447479e-09
4.442408361716816967e-01 6.355746595687605804e-09
4.466952054322986809e-01 5.748548748130133390e-09
4.491495746929157762e-01 5.039279216134673334e-09
4.516039439535328159e-01 4.270006570550322067e-09
4.540583132141498002e-01 3.486173349998011872e-09
4.565126824747668399e-01 2.728826054010369262e-09
4.589670517353838242e-01 2.037148671973909586e-09
4.614214209960008639e-01 1.443160813074939597e-09
4.638757902566179592e-01 9.761935704233337674e-10
4.663301595172348879e-01 6.519574324848065316e-10
4.687845287778519832e-01 4.782705342876170107e-10
4.712388980384690229e-01 4.539666142999720932e-10
4.736932672990860071e-01 5.723286289338602728e-10
4.761476365597030469e-01 8.143437590923952030e-10
4.786020058203200311e-01 1.157116069627761590e-09
4.810563750809371264e-01 1.569959495739681188e-09
4.835107443415541661e-01 2.024812539858089622e-09
4.859651136021711504e-01 2.487056560696032648e-09
4.884194828627881901e-01 2.927194486801454332e-09
4.908738521234051744e-01 3.314349239502689670e-09
4.933282213840222141e-01 3.626698275027706586e-09
4.957825906446393094e-01 3.845877838415390215e-09
4.982369599052562936e-01 3.958595229391903558e-09
5.006913291658733334e-01 3.961570627097898978e-09
5.031456984264902621e-01 3.854289776228370101e-09
5.056000676871074129e-01 3.647799839967547086e-09
5.080544369477244526e-01 3.354876154659791609e-09
5.105088062083413813e-01 2.995991899013006332e-09
5.129631754689584211e-01 2.591773240467887263e-09
5.154175447295754608e-01 2.167259260943410482e-09
5.178719139901925006e-01 1.746528366375343921e-09
5.203262832508095403e-01 1.353966716521881608e-09
5.227806525114265801e-01 1.009346162206270492e-09
5.252350217720436198e-01 7.311639071971853809e-10
5.276893910326605486e-01 5.320343610115685351e-10
5.301437602932775883e-01 4.195870595413708770e-10
5.325981295538947391e-01 3.984464147510635712e-10
5.350524988145116678e-01 4.634360395439074409e-10
5.375068680751287076e-01 6.092219506648177685e-10
5.399612373357456363e-01 8.214649516169458821e-10
5.424156065963627871e-01 1.086848389064698495e-09
5.448699758569798268e-01 1.385986880819700673e-09
5.473243451175967555e-01 1.700218521527574467e-09
5.497787143782137953e-01 2.010172917010777383e-09
5.522330836388308350e-01 2.296487444652939303e-09
5.546874528994478748e-01 2.543900645690655438e-09
5.571418221600649145e-01 2.738146376302097451e-09
5.595961914206819543e-01 2.868758786078728917e-09
5.620505606812989940e-01 2.930999221106844743e-09
5.645049299419159228e-01 2.921407782352503091e-09
5.669592992025329625e-01 2.844694924064583574e-09
5.694136684631501133e-01 2.705836443794851220e-09
5.718680377237670420e-01 2.513889318933593131e-09
5.743224069843840818e-01 2.282919409068995265e-09
5.767767762450011215e-01 2.027060741482955564e-09
5.792311455056181613e-01 1.760636525460768098e-09
5.816855147662352010e-01 1.500429558376481509e-09
5.841398840268521298e-01 1.260037962858007177e-09
5.865942532874692805e-01 1.052293807646265122e-09
5.890486225480862092e-01 8.891337666128151795e-10
5.915029918087032490e-01 7.768613530245715992e-10
5.939573610693202887e-01 7.205063212722961907e-10
5.964117303299373285e-01 7.216159891854090347e-10
5.988660995905543682e-01 7.777641308770455453e-10
6.013204688511712970e-01 8.834222797737822930e-10
6.037748381117884477e-01 1.031113194827071311e-09
6.062292073724054875e-01 1.210171296506246108e-09
6.086835766330224162e-01 1.409775518546041440e-09
6.111379458936394560e-01 1.617838307765850914e-09
6.135923151542564957e-01 1.820143258335349401e-09
6.160466844148735355e-01 2.006618426975137481e-09
6.185010536754905752e-01 2.166280932414110794e-09
6.209554229361076150e-01 nan
6.234097921967246547e-01 nan
6.258641614573415834e-01 nan


==> Data/2DCircle/analytical.txt <==
2.454631457546058854e-03 1.785592149168333423e-05
3.068289321932573567e-03 1.782567194418738417e-05
3.681947186319088280e-03 1.778875992730914908e-05
4.295605050705602994e-03 1.774522110266180087e-05
4.909262915092117707e-03 1.769509749813440912e-05
5.522920779478632421e-03 1.763843744941405700e-05
6.136578643865147134e-03 1.757529553278536766e-05
6.750236508251661847e-03 1.750573248931674921e-05
7.363894372638176561e-03 1.742981514056626762e-05
7.977552237024690407e-03 1.734761629594745047e-05
8.591210101411205988e-03 1.725921465191668591e-05
9.204867965797721568e-03 1.716469468315016332e-05
9.818525830184235414e-03 1.706414652589771593e-05
1.043218369457074926e-02 1.695766585371041922e-05
1.104584155895726484e-02 1.684535374575389991e-05
1.165949942334378042e-02 1.672731654792933227e-05
1.227315728773029427e-02 1.660366572703774954e-05
1.288681515211680811e-02 1.647451771823377060e-05
1.350047301650332369e-02 1.633999376602641291e-05
1.411413088088983928e-02 1.620021975909408134e-05
1.472778874527635312e-02 1.605532605919168527e-05
1.534144660966286697e-02 1.590544732443729891e-05
1.595510447404938081e-02 1.575072232727329859e-05
1.656876233843589813e-02 1.559129376740694603e-05
1.718242020282241198e-02 1.542730808004149886e-05
1.779607806720892582e-02 1.525891523971719343e-05
1.840973593159544314e-02 1.508626856008697945e-05
1.902339379598195698e-02 1.490952448995858077e-05
1.963705166036847083e-02 1.472884240593878853e-05
2.025070952475498468e-02 1.454438440202132066e-05
2.086436738914149852e-02 1.435631507646298158e-05
2.147802525352801584e-02 1.416480131629618159e-05
2.209168311791452968e-02 1.397001207982877722e-05
2.270534098230104353e-02 1.377211817748388960e-05
2.331899884668756084e-02 1.357129205133381319e-05
2.393265671107407469e-02 1.336770755368273874e-05
2.454631457546058854e-02 1.316153972505291765e-05
2.515997243984710238e-02 1.295296457192837842e-05
2.577363030423361623e-02 1.274215884460893363e-05
2.638728816862013354e-02 1.252929981552509130e-05
2.700094603300664739e-02 1.231456505836219457e-05
2.761460389739316124e-02 1.209813222833844373e-05
2.822826176177967855e-02 1.188017884397812972e-05
2.884191962616619240e-02 1.166088207071624089e-05
2.945557749055270624e-02 1.144041850666616831e-05
3.006923535493922009e-02 1.121896397087624121e-05
3.068289321932573394e-02 1.099669329439442398e-05
3.129655108371225125e-02 1.077378011445412967e-05
3.191020894809876163e-02 1.055039667208625127e-05
3.252386681248527894e-02 1.032671361345500396e-05
3.313752467687179626e-02 1.010289979520660623e-05
3.375118254125830664e-02 9.879122094110847697e-06
3.436484040564482395e-02 9.655545221266489015e-06
3.497849827003134127e-02 9.432331541131402182e-06
3.559215613441785164e-02 9.209640895628144066e-06
3.620581399880436896e-02 8.987630433565180088e-06
3.681947186319088627e-02 8.766454445602741522e-06
3.743312972757739665e-02 8.546264204981088598e-06
3.804678759196391397e-02 8.327207814217025349e-06
3.866044545635042434e-02 8.109430057962812926e-06
3.927410332073694166e-02 7.893072262208915849e-06
3.988776118512345897e-02 7.678272159999833610e-06
4.050141904950996935e-02 7.465163763819232542e-06
4.111507691389648667e-02 7.253877244787627301e-06
4.172873477828299704e-02 7.044538818802894962e-06
4.234239264266951436e-02 6.837270639740176843e-06
4.295605050705603167e-02 6.632190699814838111e-06
4.356970837144254205e-02 6.429412737198082626e-06
4.418336623582905937e-02 6.229046150961515280e-06
4.479702410021557668e-02 6.031195923413402571e-06
4.541068196460208706e-02 5.835962549875331573e-06
4.602433982898860437e-02 5.643441975934851999e-06
4.663799769337512169e-02 5.453725542195668516e-06
4.725165555776163206e-02 5.266899936533702866e-06
4.786531342214814938e-02 5.083047153853854660e-06
4.847897128653465976e-02 4.902244463328906578e-06
4.909262915092117707e-02 4.724564383089044040e-06
4.970628701530769439e-02 4.550074662317405748e-06
5.031994487969420476e-02 4.378838270694232887e-06
5.093360274408072208e-02 4.210913395119868065e-06
5.154726060846723246e-02 4.046353443634286767e-06
5.216091847285374977e-02 3.885207056439020414e-06
5.277457633724026709e-02 3.727518123915543178e-06
5.338823420162677746e-02 3.573325811522719577e-06
5.400189206601329478e-02 3.422664591444846724e-06
5.461554993039981210e-02 3.275564280851196589e-06
5.522920779478632247e-02 3.132050086617422259e-06
5.584286565917283979e-02 2.992142656349343338e-06
5.645652352355935710e-02 2.855858135540065999e-06
5.707018138794586748e-02 2.723208230682167754e-06
5.768383925233238479e-02 2.594200278148035980e-06
5.829749711671889517e-02 2.468837318643200857e-06
5.891115498110541249e-02 2.347118177029662373e-06
5.952481284549192980e-02 2.229037547308943094e-06
6.013847070987844018e-02 2.114586082547727251e-06
6.075212857426495749e-02 2.003750489522674445e-06
6.136578643865146787e-02 1.896513627855079292e-06
6.197944430303798519e-02 1.792854613400806906e-06
6.259310216742450250e-02 1.692748925656061566e-06
6.320676003181101288e-02 1.596168518935328088e-06
6.382041789619752326e-02 1.503081937073990309e-06
6.443407576058404751e-02 1.413454431404969920e-06
6.504773362497055789e-02 1.327248081755974580e-06
6.566139148935706826e-02 1.244421920211762894e-06
6.627504935374359252e-02 1.164932057384249707e-06
6.688870721813010289e-02 1.088731810932059210e-06
6.750236508251661327e-02 1.015771836070583241e-06
6.811602294690313752e-02 9.460002578135316359e-07
6.872968081128964790e-02 8.793628046873380815e-07
6.934333867567615828e-02 8.158029436607398771e-07
6.995699654006268253e-02 7.552620160333074087e-07
7.057065440444919291e-02 6.976793740285799936e-07
7.118431226883570329e-02 6.429925178398728594e-07
7.179797013322222754e-02 5.911372328797130690e-07
7.241162799760873792e-02 5.420477269871709183e-07
7.302528586199524829e-02 4.956567673511222132e-07
7.363894372638177255e-02 4.518958169117104571e-07
7.425260159076828292e-02 4.106951700068885952e-07
7.486625945515479330e-02 3.719840870359364602e-07
7.547991731954130368e-02 3.356909279173206789e-07
7.609357518392782793e-02 3.017432841239993256e-07
7.670723304831433831e-02 2.700681090854769584e-07
7.732089091270084869e-02 2.405918467523607483e-07
7.793454877708737294e-02 2.132405581260313374e-07
7.854820664147388332e-02 1.879400455631097849e-07
7.916186450586039369e-02 1.646159746718287430e-07
7.977552237024691795e-02 1.431939936250840895e-07
8.038918023463342832e-02 1.235998497228360563e-07
8.100283809901993870e-02 1.057595030446756402e-07
8.161649596340646295e-02 8.959923704172097170e-08
8.223015382779297333e-02 7.504576592552085020e-08
8.284381169217948371e-02 6.202633872033717118e-08
8.345746955656599408e-02 5.046883985402425640e-08
8.407112742095251834e-02 4.030188617166790526e-08
8.468478528533902872e-02 3.145492026520991386e-08
8.529844314972553909e-02 2.385830002142458068e-08
8.591210101411206335e-02 1.744338429982471828e-08
8.652575887849857372e-02 1.214261466129903937e-08
8.713941674288508410e-02 7.889593077556625431e-09
8.775307460727160835e-02 4.619155560711538770e-09
8.836673247165811873e-02 2.267441661578871204e-09
8.898039033604462911e-02 7.719597944503216360e-10
8.959404820043115336e-02 7.164835526234854472e-11
9.020770606481766374e-02 1.069326091255717423e-10
9.082136392920417411e-02 8.197773321480499457e-10
9.143502179359069837e-02 2.153735201334032813e-09
9.204867965797720875e-02 4.053990935052387112e-09
9.266233752236371912e-02 6.467401195133899726e-09
9.327599538675024338e-02 9.342530270053716448e-09
9.388965325113675375e-02 1.262968156686984881e-08
9.450331111552326413e-02 1.628092494760532576e-08
9.511696897990977451e-02 2.025011995356521167e-08
9.573062684429629876e-02 2.449293496865735779e-08
9.634428470868280914e-02 2.896686238012247903e-08
9.695794257306931951e-02 3.363122980216390679e-08
9.757160043745584377e-02 3.844720743478814942e-08
9.818525830184235414e-02 4.337781163671124095e-08
9.879891616622886452e-02 4.838790479744591013e-08
9.941257403061538878e-02 5.344419159964819034e-08
1.000262318950018992e-01 5.851521176846192221e-08
1.006398897593884095e-01 6.357132940994837854e-08
1.012535476237749338e-01 6.858471904571785040e-08
1.018672054881614442e-01 7.352934845558354085e-08
1.024808633525479545e-01 7.838095844443638622e-08
1.030945212169344649e-01 8.311703965357141447e-08
1.037081790813209892e-01 8.771680654040677047e-08
1.043218369457074995e-01 9.216116865388880322e-08
1.049354948100940099e-01 9.643269933589702380e-08
1.055491526744805342e-01 1.005156019816325509e-07
1.061628105388670446e-01 1.043956739943022997e-07
1.067764684032535549e-01 1.080602685713933340e-07
1.073901262676400792e-01 1.114982544614685178e-07
1.080037841320265896e-01 1.146999738317181774e-07
1.086174419964130999e-01 1.176571983874576156e-07
1.092310998607996242e-01 1.203630838853857129e-07
1.098447577251861346e-01 1.228121231827181334e-07
1.104584155895726449e-01 1.250000979642720237e-07
1.110720734539591692e-01 1.269240292892339366e-07
1.116857313183456796e-01 1.285821270986710702e-07
1.122993891827321900e-01 1.299737388238836681e-07
1.129130470471187142e-01 1.310992972344181088e-07
1.135267049115052246e-01 1.319602676630048891e-07
1.141403627758917350e-01 1.325590947428412901e-07
1.147540206402782453e-01 1.328991487905235531e-07
1.153676785046647696e-01 1.329846719655543702e-07
1.159813363690512800e-01 1.328207243347235980e-07
1.165949942334377903e-01 1.324131299667840043e-07
1.172086520978243146e-01 1.317684231797434536e-07
1.178223099622108250e-01 1.308937950597722612e-07
1.184359678265973354e-01 1.297970403671928262e-07
1.190496256909838596e-01 1.284865049412965755e-07
1.196632835553703700e-01 1.269710337118225799e-07
1.202769414197568804e-01 1.252599194208579766e-07
1.208905992841434046e-01 1.233628521546801640e-07
1.215042571485299150e-01 1.212898697806874480e-07
1.221179150129164254e-01 1.190513093800501120e-07
1.227315728773029357e-01 1.166577597620866309e-07
1.233452307416894600e-01 1.141200151416385800e-07
1.239588886060759704e-01 1.114490300558942588e-07
1.245725464704624807e-01 1.086558755922063410e-07
1.251862043348490050e-01 1.057516969934896574e-07
1.257998621992355293e-01 1.027476727027613220e-07
1.264135200636220258e-01 9.965497490333730478e-08
1.270271779280085500e-01 9.648473160611411596e-08
1.276408357923950465e-01 9.324799033028102170e-08
1.282544936567815708e-01 8.995568341870628254e-08
1.288681515211680950e-01 8.661859502417560695e-08
1.294818093855545915e-01 8.324732979759866837e-08
1.300954672499411158e-01 7.985228330429082929e-08
1.307091251143276400e-01 7.644361418947092940e-08
1.313227829787141365e-01 7.303121810920685671e-08
1.319364408431006608e-01 6.962470343820897251e-08
1.325500987074871850e-01 6.623336876112149874e-08
1.331637565718736815e-01 6.286618214929612182e-08
1.337774144362602058e-01 5.953176222047657179e-08
1.343910723006467300e-01 5.623836097437816291e-08
1.350047301650332265e-01 5.299384839281415885e-08
1.356183880294197508e-01 4.980569878882422020e-08
1.362320458938062750e-01 4.668097888520275906e-08
1.368457037581927715e-01 4.362633759889722740e-08
1.374593616225792958e-01 4.064799750399029805e-08
1.380730194869658201e-01 3.775174794236329096e-08
1.386866773513523166e-01 3.494293974769438006e-08
1.393003352157388408e-01 3.222648154516846186e-08
1.399139930801253651e-01 2.960683758617353994e-08
1.405276509445118616e-01 2.708802707432874529e-08
1.411413088088983858e-01 2.467362493645150139e-08
1.417549666732849101e-01 2.236676398951080911e-08
1.423686245376714066e-01 2.017013845224196047e-08
1.429822824020579308e-01 1.808600874792137711e-08
1.435959402664444551e-01 1.611620754281167078e-08
1.442095981308309516e-01 1.426214696298991062e-08
1.448232559952174758e-01 1.252482693067274789e-08
1.454369138596040001e-01 1.090484455974532577e-08
1.460505717239904966e-01 9.402404548984193588e-09
1.466642295883770208e-01 8.017330510443786597e-09
1.472778874527635451e-01 6.749077169646793911e-09
1.478915453171500416e-01 5.596743373574377469e-09
1.485052031815365658e-01 4.559085841998869437e-09
1.491188610459230623e-01 3.634533597431778909e-09
1.497325189103095866e-01 2.821203008867563381e-09
1.503461767746961109e-01 2.116913384593676854e-09
1.509598346390826074e-01 1.519203049595603006e-09
1.515734925034691316e-01 1.025345843516380826e-09
1.521871503678556559e-01 6.323679757230747985e-10
1.528008082322421524e-01 3.370651747840960040e-10
1.534144660966286766e-01 1.360200705675500353e-10
1.540281239610152009e-01 2.561974822393980684e-11
1.546417818254016974e-01 2.073414510882787916e-12
1.552554396897882216e-01 6.143011824809299020e-11
1.558690975541747459e-01 1.995964681496000252e-10
1.564827554185612424e-01 4.123542928609400237e-10
1.570964132829477666e-01 6.953781897251888183e-10
1.577100711473342909e-01 1.044252910605128035e-09
1.583237290117207874e-01 1.454490534993464668e-09
1.589373868761073116e-01 1.921547382640538111e-09
1.595510447404938359e-01 2.440840620011455098e-09
1.601647026048803324e-01 3.007764517046690420e-09
1.607783604692668566e-01 3.617706312930472829e-09
1.613920183336533809e-01 4.266061651866049730e-09
1.620056761980398774e-01 4.948249552204876403e-09
1.626193340624264017e-01 5.659726874673750137e-09
1.632329919268129259e-01 6.396002257877317625e-09
1.638466497911994224e-01 7.152649491722023472e-09
1.644603076555859467e-01 7.925320301897280369e-09
1.650739655199724709e-01 8.709756521056650158e-09
1.656876233843589674e-01 9.501801624859939822e-09
1.663012812487454917e-01 1.029741161355300693e-08
1.669149391131319882e-01 1.109266522227648306e-08
1.675285969775185124e-01 1.188377344579476314e-08
1.681422548419050367e-01 1.266708836581632966e-08
1.687559127062915332e-01 1.343911127153375498e-08
1.693695705706780574e-01 1.419650006643292551e-08
1.699832284350645817e-01 1.493607595680569046e-08
1.705968862994510782e-01 1.565482941974021080e-08
1.712105441638376024e-01 1.634992545065265978e-08
1.718242020282241267e-01 1.701870809265657804e-08
1.724378598926106232e-01 1.765870425224035453e-08
1.730515177569971474e-01 1.826762680782861468e-08
1.736651756213836717e-01 1.884337701983957606e-08
1.742788334857701682e-01 1.938404625281256868e-08
1.748924913501566925e-01 1.988791702206027413e-08
1.755061492145432167e-01 2.035346337910077475e-08
1.761198070789297132e-01 2.077935065183725790e-08
1.767334649433162375e-01 2.116443455707658524e-08
1.773471228077027617e-01 2.150775970450986241e-08
1.779607806720892582e-01 2.180855751271519522e-08
1.785744385364757825e-01 2.206624355908263957e-08
1.791880964008623067e-01 2.228041438680320822e-08
1.798017542652488032e-01 2.245084379320549560e-08
1.804154121296353275e-01 2.257747862476303597e-08
1.810290699940218517e-01 2.266043410503407909e-08
1.816427278584083482e-01 2.269998872263064858e-08
1.822563857227948725e-01 2.269657870704569058e-08
1.828700435871813967e-01 2.265079212079692901e-08
1.834837014515678932e-01 2.256336259687290463e-08
1.840973593159544175e-01 2.243516275089097955e-08
1.847110171803409417e-01 2.226719729770229260e-08
1.853246750447274382e-01 2.206059590240163623e-08
1.859383329091139625e-01 2.181660579582709167e-08
1.865519907735004868e-01 2.153658418466382927e-08
1.871656486378869833e-01 2.122199048620126915e-08
1.877793065022735075e-01 2.087437841763548771e-08
1.883929643666600040e-01 2.049538796956284429e-08
1.890066222310465283e-01 2.008673729297534114e-08
1.896202800954330525e-01 1.965021452865158872e-08
1.902339379598195490e-01 1.918766960733694320e-08
1.908475958242060733e-01 1.870100604852960965e-08
1.914612536885925975e-01 1.819217278503864583e-08
1.920749115529790940e-01 1.766315603975663372e-08
1.926885694173656183e-01 1.711597128030095674e-08
1.933022272817521425e-01 1.655265527632562470e-08
1.939158851461386390e-01 1.597525828339280773e-08
1.945295430105251633e-01 1.538583637632726586e-08
1.951432008749116875e-01 1.478644395395877814e-08
1.957568587392981840e-01 1.417912643609300996e-08
1.963705166036847083e-01 1.356591317244376264e-08
1.969841744680712325e-01 1.294881058211552783e-08
1.975978323324577290e-01 1.232979554104477931e-08
1.982114901968442533e-01 1.171080903360101461e-08
1.988251480612307776e-01 1.109375008331526712e-08
1.994388059256172741e-01 1.048046997644870499e-08
2.000524637900037983e-01 9.872766790844809888e-09
2.006661216543903226e-01 9.272380241225802280e-09
2.012797795187768191e-01 8.680986850803518339e-09
2.018934373831633433e-01 8.100195457782042416e-09
2.025070952475498676e-01 7.531543064036528698e-09
2.031207531119363641e-01 6.976491031963584090e-09
2.037344109763228883e-01 6.436421634219729972e-09
2.043480688407094126e-01 5.912634959797205766e-09
2.049617267050959091e-01 5.406346178635221050e-09
2.055753845694824333e-01 4.918683165733474855e-09
2.061890424338689298e-01 4.450684484527988618e-09
2.068027002982554541e-01 4.003297728106653516e-09
2.074163581626419783e-01 3.577378215692349259e-09
2.080300160270284748e-01 3.173688040701451624e-09
2.086436738914149991e-01 2.792895465604438766e-09
2.092573317558015233e-01 2.435574657770269491e-09
2.098709896201880198e-01 2.102205759473346568e-09
2.104846474845745441e-01 1.793175284282423705e-09
2.110983053489610684e-01 1.508776831136656981e-09
2.117119632133475648e-01 1.249212106547066635e-09
2.123256210777340891e-01 1.014592244544958309e-09
2.129392789421206134e-01 8.049394132325458075e-10
2.135529368065071099e-01 6.201886960770918142e-10
2.141665946708936341e-01 4.601902354297833517e-10
2.147802525352801584e-01 3.247116251454746098e-10
2.153939103996666549e-01 2.134405386290224937e-10
2.160075682640531791e-01 1.259875781406746586e-10
2.166212261284397034e-01 6.188933075582714049e-11
2.172348839928261999e-01 2.061161599436301564e-11
2.178485418572127241e-01 1.552909811812578970e-12
2.184621997215992484e-01 4.047929378600819939e-12
2.190758575859857449e-01 2.737136286414325512e-11
2.196895154503722691e-01 7.074172828956603296e-11
2.203031733147587934e-01 1.333253454152460516e-10
2.209168311791452899e-01 2.142404045868376525e-10
2.215304890435318141e-01 3.125611164746494726e-10
2.221441469079183384e-01 4.273219267054090453e-10
2.227578047723048349e-01 5.575217795011742352e-10
2.233714626366913591e-01 7.021284146060300098e-10
2.239851205010778834e-01 8.600826819956974473e-10
2.245987783654643799e-01 1.030302859127036771e-09
2.252124362298509042e-01 1.211688955791138469e-09
2.258260940942374284e-01 1.403126991983997171e-09
2.264397519586239249e-01 1.603493234600552879e-09
2.270534098230104492e-01 1.811658379189040966e-09
2.276670676873969457e-01 2.026491663470377169e-09
2.282807255517834699e-01 2.246864899831129160e-09
2.288943834161699942e-01 2.471656414533598738e-09
2.295080412805564907e-01 2.699754881953294096e-09
2.301216991449430149e-01 2.930063042747180148e-09
2.307353570093295392e-01 3.161501295475590358e-09
2.313490148737160357e-01 3.393011151842510492e-09
2.319626727381025599e-01 3.623558546381048630e-09
2.325763306024890842e-01 3.852136992090565335e-09
2.331899884668755807e-01 4.077770574227427628e-09
2.338036463312621049e-01 4.299516775158365240e-09
2.344173041956486292e-01 4.516469123903127020e-09
2.350309620600351257e-01 4.727759664718077279e-09
2.356446199244216499e-01 4.932561239802346347e-09
2.362582777888081742e-01 5.130089581939928172e-09
2.368719356531946707e-01 5.319605213623835622e-09
2.374855935175811950e-01 5.500415149937757575e-09
2.380992513819677192e-01 5.671874403195372996e-09
2.387129092463542157e-01 5.833387288055478270e-09
2.393265671107407400e-01 5.984408526539006713e-09
2.399402249751272642e-01 6.124444153070628517e-09
2.405538828395137607e-01 6.253052220350774620e-09
2.411675407039002850e-01 6.369843307531026819e-09
2.417811985682868092e-01 6.474480832815219400e-09
2.423948564326733057e-01 6.566681173239205316e-09
2.430085142970598300e-01 6.646213594990685879e-09
2.436221721614463542e-01 6.712899998216716732e-09
2.442358300258328507e-01 6.766614480828501791e-09
2.448494878902193750e-01 6.807282726348369466e-09
2.454631457546058715e-01 6.834881221353137959e-09
2.460768036189923957e-01 6.849436308548185300e-09
2.466904614833789200e-01 6.851023081957598870e-09
2.473041193477654165e-01 6.839764131136404670e-09
2.479177772121519407e-01 6.815828141700213100e-09
2.485314350765384650e-01 6.779428359824873210e-09
2.491450929409249615e-01 6.730820928693681980e-09
2.497587508053114858e-01 6.670303105160899957e-09
2.503724086696980100e-01 6.598211365159017912e-09
2.509860665340845065e-01 6.514919406600909449e-09
2.515997243984710585e-01 6.420836058718997243e-09
2.522133822628575550e-01 6.316403106939732231e-09
2.528270401272440515e-01 6.202093042514244352e-09
2.534406979916306035e-01 6.078406746215297663e-09
2.540543558560171000e-01 5.945871115465848234e-09
2.546680137204035965e-01 5.805036644287161277e-09
2.552816715847900930e-01 5.656474965444755267e-09
2.558953294491766450e-01 5.500776364128367882e-09
2.565089873135631415e-01 5.338547272429449284e-09
2.571226451779496380e-01 5.170407753776016880e-09
2.577363030423361900e-01 4.996988986352464347e-09
2.583499609067226865e-01 4.818930754370131099e-09
2.589636187711091830e-01 4.636878955865628604e-09
2.595772766354957350e-01 4.451483135489193811e-09
2.601909344998822315e-01 4.263394050504592320e-09
2.608045923642687280e-01 4.073261277957781612e-09
2.614182502286552801e-01 3.881730870685111870e-09
2.620319080930417766e-01 3.689443069523318412e-09
2.626455659574282731e-01 3.497030078755462736e-09
2.632592238218148251e-01 3.305113911481266051e-09
2.638728816862013216e-01 3.114304311236349905e-09
2.644865395505878181e-01 2.925196755806500177e-09
2.651001974149743701e-01 2.738370548790867597e-09
2.657138552793608666e-01 2.554387004063081991e-09
2.663275131437473631e-01 2.373787727863708408e-09
2.669411710081339151e-01 2.197093002833690444e-09
2.675548288725204116e-01 2.024800277865903265e-09
2.681684867369069081e-01 1.857382767214348090e-09
2.687821446012934601e-01 1.695288161858736376e-09
2.693958024656799566e-01 1.538937455677161273e-09
2.700094603300664531e-01 1.388723888533591475e-09
2.706231181944530051e-01 1.245012007941900070e-09
2.712367760588395016e-01 1.108136850524105245e-09
2.718504339232259981e-01 9.784032440403122217e-10
2.724640917876125501e-01 8.560852303329996887e-10
2.730777496519990466e-01 7.414256090986445296e-10
2.736914075163855431e-01 6.346356019784429749e-10
2.743050653807720951e-01 5.358946360474385088e-10
2.749187232451585916e-01 4.453502453788655466e-10
2.755323811095450881e-01 3.631180889694755466e-10
2.761460389739316401e-01 2.892820829335483959e-10
2.767596968383181366e-01 2.238946445081549194e-10
2.773733547027046331e-01 1.669770450623029287e-10
2.779870125670911851e-01 1.185198689681622740e-10
2.786006704314776816e-01 7.848357487451085814e-11
2.792143282958641781e-01 4.679915562188546040e-11
2.798279861602507301e-01 2.336889275652855668e-11
2.804416440246372266e-01 8.067201336251766444e-12
2.810553018890237231e-01 7.415604769894759961e-13
2.816689597534102751e-01 1.213524864272111923e-12
2.822826176177967716e-01 9.279812249578241995e-12
2.828962754821832681e-01 2.471346176804211556e-11
2.835099333465698201e-01 4.726505775146071742e-11
2.841235912109563166e-01 7.666401356922481020e-11
2.847372490753428131e-01 1.126199099099222100e-10
2.853509069397293652e-01 1.548238818177624111e-10
2.859645648041158617e-01 2.029500487209656423e-10
2.865782226685023582e-01 2.566569816335305009e-10
2.871918805328889102e-01 3.155892016771968346e-10
2.878055383972754067e-01 3.793787040569031641e-10
2.884191962616619032e-01 4.476465016302658374e-10
2.890328541260484552e-01 5.200041822388636640e-10
2.896465119904349517e-01 5.960554740166907139e-10
2.902601698548214482e-01 6.753978129579369995e-10
2.908738277192080002e-01 7.576239071118472557e-10
2.914874855835944967e-01 8.423232918765479524e-10
2.921011434479809932e-01 9.290838709854731353e-10
2.927148013123675452e-01 1.017493437918376816e-09
2.933284591767540417e-01 1.107141172624029080e-09
2.939421170411405382e-01 1.197619108611848256e-09
2.945557749055270902e-01 1.288523565654439939e-09
2.951694327699135867e-01 1.379456543541654034e-09
2.957830906343000832e-01 1.470027072538242914e-09
2.963967484986865797e-01 1.559852516420060746e-09
2.970104063630731317e-01 1.648559824198309463e-09
2.976240642274596282e-01 1.735786726885112408e-09
2.982377220918461247e-01 1.821182875906914411e-09
2.988513799562326767e-01 1.904410920032934616e-09
2.994650378206191732e-01 1.985147517953855049e-09
3.000786956850056697e-01 2.063084283919646942e-09
3.006923535493922217e-01 2.137928664123635670e-09
3.013060114137787182e-01 2.209404741802419795e-09
3.019196692781652147e-01 2.277253969306188068e-09
3.025333271425517667e-01 2.341235825680377546e-09
3.031469850069382632e-01 2.401128398587278773e-09
3.037606428713247597e-01 2.456728889682956014e-09
3.043743007357113117e-01 2.507854042850533031e-09
3.049879586000978082e-01 2.554340494974251443e-09
3.056016164644843047e-01 2.596045049218799068e-09
3.062152743288708567e-01 2.632844871054167410e-09
3.068289321932573532e-01 2.664637607537180068e-09
3.074425900576438497e-01 2.691341430625652423e-09
3.080562479220304017e-01 2.712895005559089297e-09
3.086699057864168982e-01 2.729257385590357538e-09
3.092835636508033947e-01 2.740407834594817181e-09
3.098972215151899468e-01 2.746345579316388463e-09
3.105108793795764432e-01 2.747089493233346729e-09
3.111245372439629397e-01 2.742677714239472918e-09
3.117381951083494918e-01 2.733167198538138510e-09
3.123518529727359883e-01 2.718633213337222316e-09
3.129655108371224848e-01 2.699168771111236086e-09
3.135791687015090368e-01 2.674884008362858656e-09
3.141928265658955333e-01 2.645905511969233390e-09
3.148064844302820298e-01 2.612375596338175935e-09
3.154201422946685818e-01 2.574451534725904037e-09
3.160338001590550783e-01 2.532304748180485855e-09
3.166474580234415748e-01 2.486119955673902803e-09
3.172611158878281268e-01 2.436094289070339458e-09
3.178747737522146233e-01 2.382436376648769875e-09
3.184884316166011198e-01 2.325365398954090899e-09
3.191020894809876718e-01 2.265110120793360470e-09
3.197157473453741683e-01 2.201907903221461567e-09
3.203294052097606648e-01 2.136003699374543517e-09
3.209430630741472168e-01 2.067649038009735466e-09
3.215567209385337133e-01 1.997100998595850538e-09
3.221703788029202098e-01 1.924621181773030419e-09
3.227840366673067618e-01 1.850474678958939105e-09
3.233976945316932583e-01 1.774929044826339403e-09
3.240113523960797548e-01 1.698253276311323441e-09
3.246250102604663068e-01 1.620716801734346051e-09
3.252386681248528033e-01 1.542588483527074347e-09
3.258523259892392998e-01 1.464135637957935797e-09
3.264659838536258518e-01 1.385623075138927637e-09
3.270796417180123483e-01 1.307312162475257967e-09
3.276932995823988448e-01 1.229459914589310560e-09
3.283069574467853968e-01 1.152318112611585864e-09
3.289206153111718933e-01 1.076132455583685898e-09
3.295342731755583898e-01 1.001141746563749314e-09
3.301479310399449418e-01 9.275771158625056570e-10
3.307615889043314383e-01 8.556612836705135019e-10
3.313752467687179348e-01 7.856078641624766737e-10
3.319889046331044868e-01 7.176207129866257728e-10
3.326025624974909833e-01 6.518933198636286399e-10
3.332162203618774798e-01 5.886082478331036649e-10
3.338298782262639763e-01 5.279366204966825393e-10
3.344435360906505283e-01 4.700376584148802863e-10
3.350571939550370248e-01 4.150582656223905834e-10
3.356708518194235213e-01 3.631326670327184430e-10
3.362845096838100734e-01 3.143820973097426592e-10
3.368981675481965699e-01 2.689145415907482076e-10
3.375118254125830664e-01 2.268245282539692650e-10
3.381254832769696184e-01 1.881929737343250414e-10
3.387391411413561149e-01 1.530870792039814581e-10
3.393527990057426114e-01 1.215602787508883847e-10
3.399664568701291634e-01 9.365223850870552417e-11
3.405801147345156599e-01 6.938890601628600440e-11
3.411937725989021564e-01 4.878260891459759438e-11
3.418074304632887084e-01 3.183220192438447293e-11
3.424210883276752049e-01 1.852326088914456924e-11
3.430347461920617014e-01 8.828322515943510002e-12
3.436484040564482534e-01 2.707168301525812080e-12
3.442620619208347499e-01 1.071509934264710614e-13
3.448757197852212464e-01 9.635618059111065855e-13
3.454893776496077984e-01 5.200036488823943077e-12
3.461030355139942949e-01 1.272899823410320036e-11
3.467166933783807914e-01 2.345213530021408992e-11
3.473303512427673434e-01 3.726091113919282074e-11
3.479440091071538399e-01 5.403710472470232155e-11
3.485576669715403364e-01 7.365337870258578052e-11
3.491713248359268884e-01 9.597387291805330950e-11
3.497849827003133849e-01 1.208548208159230384e-10
3.503986405646998814e-01 1.481451861624336638e-10
3.510122984290864334e-01 1.776873174988706674e-10
3.516259562934729299e-01 2.093176177089119522e-10
3.522396141578594264e-01 2.428672260629561980e-10
3.528532720222459784e-01 2.781627100936341306e-10
3.534669298866324749e-01 3.150267646574007219e-10
3.540805877510189714e-01 3.532789155472014505e-10
3.546942456154055234e-01 3.927362250404522510e-10
3.553079034797920199e-01 4.332139967951917827e-10
3.559215613441785164e-01 4.745264775445296017e-10
3.565352192085650684e-01 5.164875530855402150e-10
3.571488770729515649e-01 5.589114361130539932e-10
3.577625349373380614e-01 6.016133435112825870e-10
3.583761928017246134e-01 6.444101607861785519e-10
3.589898506661111099e-01 6.871210913990339350e-10
3.596035085304976064e-01 7.295682888463059988e-10
3.602171663948841585e-01 7.715774694216237735e-10
3.608308242592706550e-01 8.129785036933192037e-10
3.614444821236571515e-01 8.536059848338991493e-10
3.620581399880437035e-01 8.932997720460873028e-10
3.626717978524302000e-01 9.319055074434560381e-10
3.632854557168166965e-01 9.692751048612896671e-10
3.638991135812032485e-01 1.005267209194773964e-09
3.645127714455897450e-01 1.039747624986740212e-09
3.651264293099762415e-01 1.072589713115085947e-09
3.657400871743627935e-01 1.103674754560411367e-09
3.663537450387492900e-01 1.132892280366759296e-09
3.669674029031357865e-01 1.160140367042253263e-09
3.675810607675223385e-01 1.185325896781102143e-09
3.681947186319088350e-01 1.208364782023791198e-09
3.688083764962953315e-01 1.229182154007531820e-09
3.694220343606818835e-01 1.247712515093700291e-09
3.700356922250683800e-01 1.263899854792850218e-09
3.706493500894548765e-01 1.277697729540206759e-09
3.712630079538414285e-01 1.289069306404888807e-09
3.718766658182279250e-01 1.297987371044336049e-09
3.724903236826144215e-01 1.304434300340645320e-09
3.731039815470009735e-01 1.308402000277707245e-09
3.737176394113874700e-01 1.309891809736620844e-09
3.743312972757739665e-01 1.308914371001467784e-09
3.749449551401604630e-01 1.305489467877837867e-09
3.755586130045470150e-01 1.299645832432175480e-09
3.761722708689335115e-01 1.291420921460669271e-09
3.767859287333200080e-01 1.280860663891847046e-09
3.773995865977065600e-01 1.268019180416877934e-09
3.780132444620930565e-01 1.252958476725701327e-09
3.786269023264795530e-01 1.235748111805060975e-09
3.792405601908661050e-01 1.216464842826451139e-09
3.798542180552526015e-01 1.195192248217284724e-09
3.804678759196390980e-01 1.172020330567475341e-09
3.810815337840256500e-01 1.147045101075800265e-09
3.816951916484121465e-01 1.120368147285714931e-09
3.823088495127986430e-01 1.092096185898803128e-09
3.829225073771851950e-01 1.062340602485570889e-09
3.835361652415716915e-01 1.031216979937949740e-09
3.841498231059581880e-01 9.988446175253900811e-10
3.847634809703447401e-01 9.653460424273188251e-10
3.853771388347312365e-01 9.308465156183913666e-10
3.859907966991177330e-01 8.954735339800258587e-10
3.866044545635042851e-01 8.593563305020608984e-10
3.872181124278907816e-01 8.226253744219758616e-10
3.878317702922772781e-01 7.854118731263176857e-10
3.884454281566638301e-01 7.478472776100072439e-10
3.890590860210503266e-01 7.100627932538838360e-10
3.896727438854368231e-01 6.721888976396837485e-10
3.902864017498233751e-01 6.343548670750561301e-10
3.909000596142098716e-01 5.966883134485397068e-10
3.915137174785963681e-01 5.593147329773270996e-10
3.921273753429829201e-01 5.223570683478994803e-10
3.927410332073694166e-01 4.859352856827064518e-10
3.933546910717559131e-01 4.501659676944544811e-10
3.939683489361424651e-01 4.151619243142364441e-10
3.945820068005289616e-01 3.810318220003741505e-10
3.951956646649154581e-01 3.478798328522139396e-10
3.958093225293020101e-01 3.158053045675401952e-10
3.964229803936885066e-01 2.849024521937518719e-10
3.970366382580750031e-01 2.552600725321732084e-10
3.976502961224615551e-01 2.269612819621934395e-10
3.982639539868480516e-01 2.000832783573678620e-10
3.988776118512345481e-01 1.746971276699542099e-10
3.994912697156211001e-01 1.508675756636671365e-10
4.001049275800075966e-01 1.286528851772184261e-10
4.007185854443940931e-01 1.081046992036900321e-10
4.013322433087806451e-01 8.926792997356304880e-11
4.019459011731671416e-01 7.218067413229932324e-11
4.025595590375536381e-01 5.687415400737828328e-11
4.031732169019401901e-01 4.337268486489199601e-11
4.037868747663266866e-01 3.169366796238074365e-11
4.044005326307131831e-01 2.184760911305512698e-11
4.050141904950997351e-01 1.383816238715493183e-11
4.056278483594862316e-01 7.662198489129993871e-12
4.062415062238727281e-01 3.309897265025580620e-12
4.068551640882592801e-01 7.648637131288356433e-13
4.074688219526457766e-01 4.266792785924158783e-15
4.080824798170322731e-01 9.990002516787376352e-13
4.086961376814188251e-01 3.713864620904614180e-12
4.093097955458053216e-01 8.107769460177677089e-12
4.099234534101918181e-01 1.413395487256590307e-11
4.105371112745783702e-01 2.174023124954620426e-11
4.111507691389648667e-01 3.086923615299419918e-11
4.117644270033513632e-01 4.145870719116569970e-11
4.123780848677378597e-01 5.344176970084496723e-11
4.129917427321244117e-01 6.674723800784381518e-11
4.136054005965109082e-01 8.129992900290044170e-11
4.142190584608974047e-01 9.702098673994762369e-11
4.148327163252839567e-01 1.138282167385841151e-10
4.154463741896704532e-01 1.316364286526299452e-10
4.160600320540569497e-01 1.503577859516888909e-10
4.166736899184435017e-01 1.699021612528146515e-10
4.172873477828299982e-01 1.901774959345728424e-10
4.179010056472164947e-01 2.110901626660771018e-10
4.185146635116030467e-01 2.325453294886869831e-10
4.191283213759895432e-01 2.544473240982020719e-10
4.197419792403760397e-01 2.766999969902579351e-10
4.203556371047625917e-01 2.992070821511142679e-10
4.209692949691490882e-01 3.218725540002094415e-10
4.215829528335355847e-01 3.446009793193931049e-10
4.221966106979221367e-01 3.672978629364768473e-10
4.228102685623086332e-01 3.898699859677310625e-10
4.234239264266951297e-01 4.122257354647658070e-10
4.240375842910816817e-01 4.342754243557379341e-10
4.246512421554681782e-01 4.559316006189805858e-10
4.252649000198546747e-01 4.771093446785076705e-10
4.258785578842412267e-01 4.977265540653474858e-10
4.264922157486277232e-01 5.177042144459873480e-10
4.271058736130142197e-01 5.369666561792285224e-10
4.277195314774007717e-01 5.554417956250038470e-10
4.283331893417872682e-01 5.730613604932407097e-10
4.289468472061737647e-01 5.897610985871677356e-10
4.295605050705603167e-01 6.054809693633336005e-10
4.301741629349468132e-01 6.201653177999323981e-10
4.307878207993333097e-01 6.337630301353564704e-10
4.314014786637198617e-01 6.462276711100069117e-10
4.320151365281063582e-01 6.575176024161227908e-10
4.326287943924928547e-01 6.675960821323385070e-10
4.332424522568794067e-01 6.764313449916397936e-10
4.338561101212659032e-01 6.839966634031215693e-10
4.344697679856523997e-01 6.902703892191931136e-10
4.350834258500389518e-01 6.952359763102819344e-10
4.356970837144254483e-01 6.988819840786002296e-10
4.363107415788119448e-01 7.012020621107080767e-10
4.369243994431984968e-01 7.021949162353543408e-10
4.375380573075849933e-01 7.018642563180872071e-10
4.381517151719714898e-01 7.002187261872382653e-10
4.387653730363580418e-01 6.972718161468573111e-10
4.393790309007445383e-01 6.930417585907992886e-10
4.399926887651310348e-01 6.875514072883148474e-10
4.406063466295175868e-01 6.808281009649310304e-10
4.412200044939040833e-01 6.729035118529682671e-10
4.418336623582905798e-01 6.638134799336469822e-10
4.424473202226771318e-01 6.535978336371343997e-10
4.430609780870636283e-01 6.423001978080512064e-10
4.436746359514501248e-01 6.299677897816975504e-10
4.442882938158366768e-01 6.166512044505642278e-10
4.449019516802231733e-01 6.024041892313558160e-10
4.455156095446096698e-01 5.872834098698091686e-10
4.461292674089962218e-01 5.713482080439440697e-10
4.467429252733827183e-01 5.546603517459609660e-10
4.473565831377692148e-01 5.372837794387706878e-10
4.479702410021557668e-01 5.192843389952044653e-10
4.485838988665422633e-01 5.007295224361034818e-10
4.491975567309287598e-01 4.816881974878700194e-10
4.498112145953153118e-01 4.622303369808136461e-10
4.504248724597018083e-01 4.424267471063461203e-10
4.510385303240883048e-01 4.223487955444956738e-10
4.516521881884748568e-01 4.020681404626889296e-10
4.522658460528613533e-01 3.816564613728899661e-10
4.528795039172478498e-01 3.611851928167459219e-10
4.534931617816343463e-01 3.407252618277381261e-10
4.541068196460208983e-01 3.203468300952761393e-10
4.547204775104073948e-01 3.001190417286456193e-10
4.553341353747938913e-01 2.801097774885724677e-10
4.559477932391804433e-01 2.603854163213146984e-10
4.565614511035669398e-01 2.410106049945036791e-10
4.571751089679534363e-01 2.220480365957817496e-10
4.577887668323399883e-01 2.035582386148056060e-10
4.584024246967264848e-01 1.855993712863628869e-10
4.590160825611129813e-01 1.682270368276215178e-10
4.596297404254995334e-01 1.514941001559022198e-10
4.602433982898860299e-01 1.354505216251233352e-10
4.608570561542725263e-01 1.201432022692946309e-10
4.614707140186590784e-01 1.056158419905281971e-10
4.620843718830455749e-01 9.190881107692074109e-11
4.626980297474320714e-01 7.905903538275970953e-11
4.633116876118186234e-01 6.709989544997232406e-11
4.639253454762051199e-01 5.606113979565145684e-11
4.645390033405916164e-01 4.596881253620667135e-11
4.651526612049781684e-01 3.684519546436798947e-11
4.657663190693646649e-01 2.870876464101475989e-11
4.663799769337511614e-01 2.157416150993195225e-11
4.669936347981377134e-01 1.545217849026996133e-11
4.676072926625242099e-01 1.034975894881377768e-11
4.682209505269107064e-01 6.270011402456059847e-12
4.688346083912972584e-01 3.212237750607273724e-12
4.694482662556837549e-01 1.171975287878709100e-12
4.700619241200702514e-01 1.410521993879414761e-13
4.706755819844568034e-01 1.076561946493900410e-13
4.712892398488432999e-01 1.056415891334600611e-12
4.719028977132297964e-01 2.968494517408676543e-12
4.725165555776163484e-01 5.821695459375632934e-12
4.731302134420028449e-01 9.590579145735204617e-12
4.737438713063893414e-01 1.424659071839639725e-11
4.743575291707758934e-01 1.975819791078767107e-11
4.749711870351623899e-01 2.609103851989369919e-11
4.755848448995488864e-01 3.320807683048214414e-11
4.761985027639354384e-01 4.106976832346920013e-11
4.768121606283219349e-01 4.963423197675724037e-11
4.774258184927084314e-01 5.885742944606009193e-11
4.780394763570949834e-01 6.869335039517857680e-11
4.786531342214814799e-01 7.909420323004806418e-11
4.792667920858679764e-01 9.001061047859908766e-11
4.798804499502545284e-01 1.013918080490537442e-10
4.804941078146410249e-01 1.131858475928250671e-10
4.811077656790275214e-01 1.253398011946041250e-10
4.817214235434140734e-01 1.377999676114760445e-10
4.823350814078005699e-01 1.505120792850900184e-10
4.829487392721870664e-01 1.634215093558823367e-10
4.835623971365736185e-01 1.764734779160457079e-10
4.841760550009601149e-01 1.896132567484515239e-10
4.847897128653466114e-01 2.027863718118055324e-10
4.854033707297331635e-01 2.159388027480208491e-10
4.860170285941196600e-01 2.290171787059592719e-10
4.866306864585061565e-01 2.419689697963124148e-10
4.872443443228927085e-01 2.547426735152310312e-10
4.878580021872792050e-01 2.672879954994465627e-10
4.884716600516657015e-01 2.795560240028023789e-10
4.890853179160522535e-01 2.914993975132094341e-10
4.896989757804387500e-01 3.030724649600746169e-10
4.903126336448252465e-01 3.142314379949192239e-10
4.909262915092117430e-01 3.249345348621501151e-10
4.915399493735982950e-01 3.351421154126726060e-10
4.921536072379847915e-01 3.448168068499966151e-10
4.927672651023712880e-01 3.539236198366162160e-10
4.933809229667578400e-01 3.624300546275567030e-10
4.939945808311443365e-01 3.703061969379286582e-10
4.946082386955308330e-01 3.775248032919773523e-10
4.952218965599173850e-01 3.840613756422534670e-10
4.958355544243038815e-01 3.898942250890828929e-10
4.964492122886903780e-01 3.950045245722715494e-10
4.970628701530769300e-01 3.993763504487725672e-10
4.976765280174634265e-01 4.029967129117863190e-10
4.982901858818499230e-01 4.058555752482464333e-10
4.989038437462364750e-01 4.079458619727174377e-10
4.995175016106229715e-01 4.092634559163043360e-10
5.001311594750095235e-01 4.098071843890341906e-10
5.007448173393960200e-01 4.095787945732176670e-10
5.013584752037825165e-01 4.085829183434083130e-10
5.019721330681690130e-01 4.068270267455775984e-10
5.025857909325555095e-01 4.043213744039316132e-10
5.031994487969421170e-01 4.010789341582622868e-10
5.038131066613286135e-01 3.971153222677685443e-10
5.044267645257151100e-01 3.924487145487393594e-10
5.050404223901016065e-01 3.870997538433540543e-10
5.056540802544881030e-01 3.810914492449112501e-10
5.062677381188745995e-01 3.744490675310761592e-10
5.068813959832612070e-01 3.672000172810776129e-10
5.074950538476477035e-01 3.593737261751621778e-10
5.081087117120342000e-01 3.510015119949350923e-10
5.087223695764206965e-01 3.421164478614487677e-10
5.093360274408071930e-01 3.327532222640199991e-10
5.099496853051936895e-01 3.229479944465895125e-10
5.105633431695801860e-01 3.127382457302364266e-10
5.111770010339667936e-01 3.021626273597950461e-10
5.117906588983532901e-01 2.912608054698724025e-10
5.124043167627397866e-01 2.800733037703658114e-10
5.130179746271262831e-01 2.686413445544406721e-10
5.136316324915127796e-01 2.570066886322808083e-10
5.142452903558992761e-01 2.452114747922317503e-10
5.148589482202858836e-01 2.332980593869926843e-10
5.154726060846723801e-01 2.213088566364275626e-10
5.160862639490588766e-01 2.092861802303024891e-10
5.166999218134453731e-01 1.972720868040560902e-10
5.173135796778318696e-01 1.853082218483335126e-10
5.179272375422183661e-01 1.734356685988341001e-10
5.185408954066049736e-01 1.616948004368888737e-10
5.191545532709914701e-01 1.501251373132959302e-10
5.197682111353779666e-01 1.387652066882816213e-10
5.203818689997644631e-01 1.276524094592590331e-10
5.209955268641509596e-01 1.168228913252174689e-10
5.216091847285374561e-01 1.063114200123808240e-10
5.222228425929240636e-01 9.615126876020754062e-11
5.228365004573105601e-01 8.637410644002613261e-11
5.234501583216970566e-01 7.700989465065125266e-11
5.240638161860835531e-01 6.808679210648593664e-11
5.246774740504700496e-01 5.963106660372909210e-11
5.252911319148565461e-01 5.166701481977422746e-11
5.259047897792431536e-01 4.421689016962936420e-11
5.265184476436296501e-01 3.730083891142518603e-11
5.271321055080161466e-01 3.093684466087326768e-11
5.277457633724026431e-01 2.514068144208935585e-11
5.283594212367891396e-01 1.992587536951682052e-11
5.289730791011756361e-01 1.530367502300735344e-11
5.295867369655622436e-01 1.128303054548302694e-11
5.302003948299487401e-01 7.870581460174751888e-12
5.308140526943352366e-01 5.070653172285994381e-12
5.314277105587217331e-01 2.885262088256386554e-12
5.320413684231082296e-01 1.314129254597006723e-12
5.326550262874947261e-01 3.547023877623764075e-13
5.332686841518813337e-01 2.186136741821908434e-15
5.338823420162678302e-01 2.495803911307412821e-13
5.344959998806543267e-01 1.087726419470049014e-12
5.351096577450408232e-01 2.505360595716698525e-12
5.357233156094273197e-01 4.489175445914583491e-12
5.363369734738138161e-01 7.023887722563167691e-12
5.369506313382004237e-01 1.009231319090655479e-11
5.375642892025869202e-01 1.367544778945733328e-11
5.381779470669734167e-01 1.775255480662180846e-11
5.387916049313599132e-01 2.230125769630657931e-11
5.394052627957464097e-01 2.729763813800812409e-11
5.400189206601329062e-01 3.271633893107750609e-11
5.406325785245195137e-01 3.853067129871468228e-11
5.412462363889060102e-01 4.471272616478254963e-11
5.418598942532925067e-01 5.123348895582349351e-11
5.424735521176790032e-01 5.806295747162287336e-11
5.430872099820654997e-01 6.517026236047967798e-11
5.437008678464519962e-01 7.252378972985741917e-11
5.443145257108386037e-01 8.009130541941703304e-11
5.449281835752251002e-01 8.784008046151541730e-11
5.455418414396115967e-01 9.573701725413011195e-11
5.461554993039980932e-01 1.037487759727445230e-10
5.467691571683845897e-01 1.118419007510963813e-10
5.473828150327710862e-01 1.199829451657072271e-10
5.479964728971576937e-01 1.281385965658263325e-10
5.486101307615441902e-01 1.362757987987383540e-10
5.492237886259306867e-01 1.443618728903413593e-10
5.498374464903171832e-01 1.523646352522839844e-10
5.504511043547036797e-01 1.602525129999451337e-10
5.510647622190901762e-01 1.679946559798407610e-10
5.516784200834766727e-01 1.755610451207562604e-10
5.522920779478632802e-01 1.829225967398753689e-10
5.529057358122497767e-01 1.900512624533632670e-10
5.535193936766362732e-01 1.969201243601944252e-10
5.541330515410227697e-01 2.035034851883585482e-10
5.547467094054092662e-01 2.097769531139430861e-10
5.553603672697957627e-01 2.157175209857912242e-10
5.559740251341823702e-01 2.213036397114469697e-10
5.565876829985688667e-01 2.265152855837965683e-10
5.572013408629553632e-01 2.313340213521555557e-10
5.578149987273418597e-01 2.357430508663287910e-10
5.584286565917283562e-01 2.397272671474577797e-10
5.590423144561148527e-01 2.432732937649980191e-10
5.596559723205014603e-01 2.463695194249664033e-10
5.602696301848879568e-01 2.490061257004978570e-10
5.608832880492744533e-01 2.511751078616972099e-10
5.614969459136609498e-01 2.528702887876348521e-10
5.621106037780474463e-01 2.540873259690556572e-10
5.627242616424339428e-01 2.548237116358213042e-10
5.633379195068205503e-01 2.550787660682243945e-10
5.639515773712070468e-01 2.548536241759897344e-10
5.645652352355935433e-01 2.541512154529340983e-10
5.651788930999800398e-01 2.529762374388134802e-10
5.657925509643665363e-01 2.513351228427419444e-10
5.664062088287530328e-01 2.492360005046778600e-10
5.670198666931396403e-01 2.466886503927204225e-10
5.676335245575261368e-01 2.437044528543209840e-10
5.682471824219126333e-01 2.402963323588632766e-10
5.688608402862991298e-01 2.364786959874309039e-10
5.694744981506856263e-01 2.322673669427621534e-10
5.700881560150721228e-01 2.276795133685213762e-10
5.707018138794587303e-01 2.227335727818328750e-10
5.713154717438452268e-01 2.174491724367131027e-10
5.719291296082317233e-01 2.118470459482988705e-10
5.725427874726182198e-01 2.059489465188653980e-10
5.731564453370047163e-01 1.997775571162300550e-10
5.737701032013912128e-01 1.933563979634653904e-10
5.743837610657778203e-01 1.867097317057237709e-10
5.749974189301643168e-01 1.798624666254835044e-10
5.756110767945508133e-01 1.728400582815607668e-10
5.762247346589373098e-01 1.656684099499447757e-10
5.768383925233238063e-01 1.583737722456922078e-10
5.774520503877103028e-01 1.509826423049801397e-10
5.780657082520969103e-01 1.435216629048315226e-10
5.786793661164834068e-01 1.360175218950891128e-10
5.792930239808699033e-01 1.284968523128843892e-10
5.799066818452563998e-01 1.209861335442451619e-10
5.805203397096428963e-01 1.135115938905167071e-10
5.811339975740293928e-01 1.060991148890938081e-10
5.817476554384160004e-01 9.877413772853537167e-11
5.823613133028024968e-01 9.156157208754800230e-11
5.829749711671889933e-01 8.448570771557146598e-11
5.835886290315754898e-01 7.757012905995567952e-11
5.842022868959619863e-01 7.083763323084684617e-11
5.848159447603484828e-01 6.431015158015636916e-11
5.854296026247350904e-01 5.800867515530235171e-11
5.860432604891215869e-01 5.195318427191197585e-11
5.866569183535080834e-01 4.616258243238808559e-11
5.872705762178945799e-01 4.065463479930376914e-11
5.878842340822810764e-01 3.544591141397390739e-11
5.884978919466675729e-01 3.055173533143146473e-11
5.891115498110541804e-01 2.598613582341819176e-11
5.897252076754406769e-01 2.176180678099796528e-11
5.903388655398271734e-01 1.789007042804815750e-11
5.909525234042136699e-01 1.438084643634687390e-11
5.915661812686001664e-01 1.124262651219724718e-11
5.921798391329866629e-01 8.482454503723462491e-12
5.927934969973731594e-01 6.105912057127963319e-12
5.934071548617597669e-01 4.117109829427190104e-12
5.940208127261462634e-01 2.518684244555001180e-12
5.946344705905327599e-01 1.311799759305270337e-12
5.952481284549192564e-01 4.961565854710233241e-13
5.958617863193057529e-01 7.000379476922920229e-14
5.964754441836922494e-01 3.015771381795124542e-14
5.970891020480788569e-01 3.720254976032436788e-13
5.977027599124653534e-01 1.089633751610358909e-12
5.983164177768518499e-01 2.175662055161588052e-12
5.989300756412383464e-01 3.621481221553710643e-12
5.995437335056248429e-01 5.417196114389082365e-12


==> Data/2DCircle/sim.txt <==
2.454631457546058854e-03 1.785592212399933487e-05
3.068289321932573567e-03 1.782563413144089282e-05
3.681947186319088280e-03 1.778862133505754173e-05
4.295605050705602994e-03 1.774504198692739010e-05
4.909262915092117707e-03 1.769481968949548900e-05
5.522920779478632421e-03 1.763805448717903346e-05
6.136578643865147134e-03 1.757481732056476176e-05
6.750236508251661847e-03 1.750514456944074482e-05
7.363894372638176561e-03 1.742912900226656348e-05
7.977552237024690407e-03 1.734679062792565674e-05
8.591210101411205988e-03 1.725826950860209763e-05
9.204867965797721568e-03 1.716359292913693935e-05
9.818525830184235414e-03 1.706290458969306201e-05
1.043218369457074926e-02 1.695628088782541454e-05
1.104584155895726484e-02 1.684380367805715650e-05
1.165949942334378042e-02 1.672559483267832547e-05
1.227315728773029427e-02 1.660175075812730938e-05
1.288681515211680811e-02 1.647242061153519899e-05
1.350047301650332369e-02 1.633772626519203186e-05
1.411413088088983928e-02 1.619774411665275693e-05
1.472778874527635312e-02 1.605266334081534296e-05
1.534144660966286697e-02 1.590260035300161690e-05
1.595510447404938081e-02 1.574766793055459857e-05
1.656876233843589813e-02 1.558802432555239648e-05
1.718242020282241198e-02 1.542382597108371556e-05
1.779607806720892582e-02 1.525525476608891040e-05
1.840973593159544314e-02 1.508235891378717497e-05
1.902339379598195698e-02 1.490541581006255001e-05
1.963705166036847083e-02 1.472451913286931813e-05
2.025070952475498468e-02 1.453984896215843037e-05
2.086436738914149852e-02 1.435156536899739876e-05
2.147802525352801584e-02 1.415982660546433181e-05
2.209168311791452968e-02 1.396481547999428585e-05
2.270534098230104353e-02 1.376669024466536939e-05
2.331899884668756084e-02 1.356566190224839374e-05
2.393265671107407469e-02 1.336187779088504612e-05
2.454631457546058854e-02 1.315549525315873325e-05
2.515997243984710238e-02 1.294671983487205580e-05
2.577363030423361623e-02 1.273572343052364886e-05
2.638728816862013354e-02 1.252264792128698900e-05
2.700094603300664739e-02 1.230772522831102833e-05
2.761460389739316124e-02 1.209110996569506824e-05
2.822826176177967855e-02 1.187297857541125268e-05
2.884191962616619240e-02 1.165349931397940964e-05
2.945557749055270624e-02 1.143286590377101675e-05
3.006923535493922009e-02 1.121124660130590200e-05
3.068289321932573394e-02 1.098881421057740226e-05
3.129655108371225125e-02 1.076576518244110048e-05
3.191020894809876163e-02 1.054222957463935018e-05
3.252386681248527894e-02 1.031841202348005027e-05
3.313752467687179626e-02 1.009448169497773051e-05
3.375118254125830664e-02 9.870588655758183450e-06
3.436484040564482395e-02 9.646907528804149479e-06
3.497849827003134127e-02 9.423642040928825736e-06
3.559215613441785164e-02 9.200910426443442702e-06
3.620581399880436896e-02 8.978745427157264203e-06
3.681947186319088627e-02 8.757422619964927435e-06
3.743312972757739665e-02 8.537193025404121727e-06
3.804678759196391397e-02 8.318125765072181821e-06
3.866044545635042434e-02 8.100232662400230765e-06
3.927410332073694166e-02 7.883911166572943330e-06
3.988776118512345897e-02 7.669036676816176623e-06
4.050141904950996935e-02 7.455943432432832196e-06
4.111507691389648667e-02 7.244623247970594093e-06
4.172873477828299704e-02 7.035303497104905546e-06
4.234239264266951436e-02 6.828029199823504314e-06
4.295605050705603167e-02 6.622997716476675123e-06
4.356970837144254205e-02 6.420227236958453432e-06
4.418336623582905937e-02 6.219911483640316874e-06
4.479702410021557668e-02 6.022106845193775371e-06
4.541068196460208706e-02 5.826928827445954084e-06
4.602433982898860437e-02 5.634476110571995378e-06
4.663799769337512169e-02 5.444834641821216792e-06
4.725165555776163206e-02 5.258099008642602712e-06
4.786531342214814938e-02 5.074335149402031675e-06
4.847897128653465976e-02 4.893636742053786293e-06
4.909262915092117707e-02 4.716069724963745102e-06
4.970628701530769439e-02 4.541693215287523344e-06
5.031994487969420476e-02 4.370577244117157534e-06
5.093360274408072208e-02 4.202795480523491278e-06
5.154726060846723246e-02 4.038374754600226879e-06
5.216091847285374977e-02 3.877356903103645891e-06
5.277457633724026709e-02 3.719844244187697768e-06
5.338823420162677746e-02 3.565803353922092356e-06
5.400189206601329478e-02 3.415289029362611473e-06
5.461554993039981210e-02 3.268347199991694652e-06
5.522920779478632247e-02 3.125009243376553059e-06
5.584286565917283979e-02 2.985294031532248482e-06
5.645652352355935710e-02 2.849185193554149009e-06
5.707018138794586748e-02 2.716712742767413147e-06
5.768383925233238479e-02 2.587884409877005965e-06
5.829749711671889517e-02 2.462730208208085969e-06
5.891115498110541249e-02 2.341210347367450595e-06
5.952481284549192980e-02 2.223313686045003124e-06
6.013847070987844018e-02 2.109043407472199760e-06
6.075212857426495749e-02 1.998391326196724549e-06
6.136578643865146787e-02 1.891372107820643578e-06
6.197944430303798519e-02 1.787922201401670463e-06
6.259310216742450250e-02 1.688014208411914296e-06
6.320676003181101288e-02 1.591622435626049992e-06
6.382041789619752326e-02 1.498722213000291958e-06
6.443407576058404751e-02 1.409292849530174863e-06
6.504773362497055789e-02 1.323303422395838425e-06
6.566139148935706826e-02 1.240681967829004861e-06
6.627504935374359252e-02 1.161378236247401219e-06
6.688870721813010289e-02 1.085354824681417085e-06
6.750236508251661327e-02 1.012573648040415719e-06
6.811602294690313752e-02 9.429795113646832760e-07
6.872968081128964790e-02 8.765304073676816188e-07
6.934333867567615828e-02 8.131593176585738547e-07
6.995699654006268253e-02 7.528000196543871425e-07
7.057065440444919291e-02 6.953875413273635786e-07
7.118431226883570329e-02 6.408591275430808309e-07
7.179797013322222754e-02 5.891538421565201133e-07
7.241162799760873792e-02 5.402072815741121303e-07
7.302528586199524829e-02 4.939640803058864549e-07
7.363894372638177255e-02 4.503681338974274695e-07
7.425260159076828292e-02 4.093104735147790052e-07
7.486625945515479330e-02 3.707379789830156369e-07
7.547991731954130368e-02 3.345709274071850814e-07
7.609357518392782793e-02 3.007404814070469001e-07
7.670723304831433831e-02 2.691765530471457168e-07
7.732089091270084869e-02 2.398004994574876036e-07
7.793454877708737294e-02 2.125529761087818770e-07
7.854820664147388332e-02 1.873484194447883056e-07
7.916186450586039369e-02 1.641343061464795028e-07
7.977552237024691795e-02 1.427954003929698956e-07
8.038918023463342832e-02 1.232882596013951115e-07
8.100283809901993870e-02 1.055151273021692759e-07
8.161649596340646295e-02 8.942495099972802564e-08
8.223015382779297333e-02 7.492365483585672337e-08
8.284381169217948371e-02 6.196069080033339560e-08
8.345746955656599408e-02 5.044274686838434718e-08
8.407112742095251834e-02 4.032529332675949263e-08
8.468478528533902872e-02 3.151096450437762542e-08
8.529844314972553909e-02 2.395480969141772221e-08
8.591210101411206335e-02 1.756456136092765519e-08
8.652575887849857372e-02 1.228565960076366537e-08
8.713941674288508410e-02 8.047384092435549974e-09
8.775307460727160835e-02 4.781477436210934684e-09
8.836673247165811873e-02 2.435268431355552821e-09
8.898039033604462911e-02 9.331396766398825093e-10
8.959404820043115336e-02 2.260366477324637913e-10
9.020770606481766374e-02 2.497186624150771195e-10
9.082136392920417411e-02 9.422451707763457307e-10
9.143502179359069837e-02 2.259053610842443049e-09
9.204867965797720875e-02 4.134976805403312028e-09
9.266233752236371912e-02 6.519695894269261771e-09
9.327599538675024338e-02 9.367094655488017452e-09
9.388965325113675375e-02 1.261835613775019738e-08
9.450331111552326413e-02 1.623093481839532615e-08
9.511696897990977451e-02 2.016056477316396922e-08
9.573062684429629876e-02 2.435873192041526636e-08
9.634428470868280914e-02 2.878543980955328152e-08
9.695794257306931951e-02 3.340223031500499928e-08
9.757160043745584377e-02 3.816725779870466795e-08
9.818525830184235414e-02 4.304507328356521612e-08
9.879891616622886452e-02 4.800222797030073707e-08
9.941257403061538878e-02 5.300381289430333709e-08
1.000262318950018992e-01 5.801905800240092503e-08
1.006398897593884095e-01 6.301885235870940960e-08
1.012535476237749338e-01 6.797492346777289640e-08
1.018672054881614442e-01 7.286207193146765349e-08
1.024808633525479545e-01 7.765646614643628709e-08
1.030945212169344649e-01 8.233417503333839704e-08
1.037081790813209892e-01 8.687665342677064473e-08
1.043218369457074995e-01 9.126496536282502348e-08
1.049354948100940099e-01 9.548105595058586914e-08
1.055491526744805342e-01 9.950777268841193290e-08
1.061628105388670446e-01 1.033344858569762437e-07
1.067764684032535549e-01 1.069480219939578092e-07
1.073901262676400792e-01 1.103360602883185493e-07
1.080037841320265896e-01 1.134873031105598784e-07
1.086174419964130999e-01 1.163980982710199896e-07
1.092310998607996242e-01 1.190602034739640658e-07
1.098447577251861346e-01 1.214668259308382403e-07
1.104584155895726449e-01 1.236120112935168436e-07
1.110720734539591692e-01 1.254970385389242438e-07
1.116857313183456796e-01 1.271198470931267366e-07
1.122993891827321900e-01 1.284778505805661553e-07
1.129130470471187142e-01 1.295709921578236390e-07
1.135267049115052246e-01 1.304023982129365322e-07
1.141403627758917350e-01 1.309754651401817682e-07
1.147540206402782453e-01 1.312941151354607427e-07
1.153676785046647696e-01 1.313595561214242480e-07
1.159813363690512800e-01 1.311773587531206431e-07
1.165949942334377903e-01 1.307561205976526253e-07
1.172086520978243146e-01 1.301005170262214961e-07
1.178223099622108250e-01 1.292188898105450789e-07
1.184359678265973354e-01 1.281169375033641700e-07
1.190496256909838596e-01 1.268037408408417832e-07
1.196632835553703700e-01 1.252883237157220719e-07
1.202769414197568804e-01 1.235816426969904569e-07
1.208905992841434046e-01 1.216913432244837168e-07
1.215042571485299150e-01 1.196281544935118291e-07
1.221179150129164254e-01 1.174007735471604974e-07
1.227315728773029357e-01 1.150216419887328811e-07
1.233452307416894600e-01 1.125012758507182298e-07
1.239588886060759704e-01 1.098503403795803024e-07
1.245725464704624807e-01 1.070791952884064813e-07
1.251862043348490050e-01 1.041997848005848937e-07
1.257998621992355293e-01 1.012212393902700569e-07
1.264135200636220258e-01 9.815758517106587533e-08
1.270271779280085500e-01 9.501771103259670781e-08
1.276408357923950465e-01 9.181403015645628329e-08
1.282544936567815708e-01 8.855621302927829674e-08
1.288681515211680950e-01 8.525530859060381772e-08
1.294818093855545915e-01 8.192164102638344048e-08
1.300954672499411158e-01 7.856555583884983207e-08
1.307091251143276400e-01 7.519737721395358676e-08
1.313227829787141365e-01 7.182645589409730746e-08
1.319364408431006608e-01 6.846242683877790114e-08
1.325500987074871850e-01 6.511429972988480586e-08
1.331637565718736815e-01 6.179119793614518130e-08
1.337774144362602058e-01 5.850138862228959624e-08
1.343910723006467300e-01 5.525316026933069224e-08
1.350047301650332265e-01 5.205393804885716236e-08
1.356183880294197508e-01 4.891106186732940841e-08
1.362320458938062750e-01 4.583175439165643184e-08
1.368457037581927715e-01 4.282212984207944828e-08
1.374593616225792958e-01 3.988927943510134355e-08
1.380730194869658201e-01 3.703820539158186875e-08
1.386866773513523166e-01 3.427345518502988853e-08
1.393003352157388408e-01 3.160106132327200612e-08
1.399139930801253651e-01 2.902411466720877797e-08
1.405276509445118616e-01 2.654689978953683749e-08
1.411413088088983858e-01 2.417386113506836409e-08
1.417549666732849101e-01 2.190762948828250956e-08
1.423686245376714066e-01 1.975005226029225014e-08
1.429822824020579308e-01 1.770447077831249771e-08
1.435959402664444551e-01 1.577145702924553916e-08
1.442095981308309516e-01 1.395203330645244932e-08
1.448232559952174758e-01 1.224850176839709093e-08
1.454369138596040001e-01 1.066046273479059892e-08
1.460505717239904966e-01 9.188244831648262334e-09
1.466642295883770208e-01 7.832461790258093970e-09
1.472778874527635451e-01 6.591923451537695655e-09
1.478915453171500416e-01 5.464977803626425157e-09
1.485052031815365658e-01 4.450683821488610192e-09
1.491188610459230623e-01 3.547987237340066713e-09
1.497325189103095866e-01 2.754220851386435243e-09
1.503461767746961109e-01 2.067202409250512574e-09
1.509598346390826074e-01 1.485583323024286528e-09
1.515734925034691316e-01 1.006332017716715654e-09
1.521871503678556559e-01 6.255580498049084781e-10
1.528008082322421524e-01 3.404871384837804271e-10
1.534144660966286766e-01 1.484355971470563418e-10
1.540281239610152009e-01 4.414156887233566806e-11
1.546417818254016974e-01 2.512520920483485298e-11
1.552554396897882216e-01 8.719560490311195622e-11
1.558690975541747459e-01 2.265124199318790943e-10
1.564827554185612424e-01 4.386482010954040334e-10
1.570964132829477666e-01 7.190658624089962814e-10
1.577100711473342909e-01 1.064675791973002106e-09
1.583237290117207874e-01 1.469445343182940178e-09
1.589373868761073116e-01 1.929377546616706240e-09
1.595510447404938359e-01 2.439895174788375698e-09
1.601647026048803324e-01 2.997168735419108998e-09
1.607783604692668566e-01 3.595768127695464500e-09
1.613920183336533809e-01 4.231524020070764891e-09
1.620056761980398774e-01 4.899961325577351090e-09
1.626193340624264017e-01 5.596839880439574699e-09
1.632329919268129259e-01 6.317510070630305563e-09
1.638466497911994224e-01 7.057520345910006654e-09
1.644603076555859467e-01 7.812651858785102377e-09
1.650739655199724709e-01 8.578867394248845812e-09
1.656876233843589674e-01 9.351971641535783419e-09
1.663012812487454917e-01 1.012806993827553015e-08
1.669149391131319882e-01 1.090332268915972236e-08
1.675285969775185124e-01 1.167406171731499853e-08
1.681422548419050367e-01 1.243665614936162456e-08
1.687559127062915332e-01 1.318774334180261576e-08
1.693695705706780574e-01 1.392411341782917589e-08
1.699832284350645817e-01 1.464255827698934809e-08
1.705968862994510782e-01 1.534025884097900416e-08
1.712105441638376024e-01 1.601432053632834140e-08
1.718242020282241267e-01 1.666235682762362558e-08
1.724378598926106232e-01 1.728206555640099396e-08
1.730515177569971474e-01 1.787095804672844679e-08
1.736651756213836717e-01 1.842714780764254101e-08
1.742788334857701682e-01 1.894863288498527254e-08
1.748924913501566925e-01 1.943409344562496699e-08
1.755061492145432167e-01 1.988212261494481936e-08
1.761198070789297132e-01 2.029078949306040158e-08
1.767334649433162375e-01 2.065953275121046318e-08
1.773471228077027617e-01 2.098721552101778798e-08
1.779607806720892582e-01 2.127344345126402914e-08
1.785744385364757825e-01 2.151762146240798756e-08
1.791880964008623067e-01 2.171908874970540637e-08
1.798017542652488032e-01 2.187789860386146756e-08
1.804154121296353275e-01 2.199392845625425252e-08
1.810290699940218517e-01 2.206736304799505888e-08
1.816427278584083482e-01 2.209881877490715851e-08
1.822563857227948725e-01 2.208829741334739083e-08
1.828700435871813967e-01 2.203644910991897632e-08
1.834837014515678932e-01 2.194411941047746950e-08
1.840973593159544175e-01 2.181202951589966688e-08
1.847110171803409417e-01 2.164165202600543125e-08
1.853246750447274382e-01 2.143384492114819295e-08
1.859383329091139625e-01 2.118958519758962211e-08
1.865519907735004868e-01 2.091053019626087917e-08
1.871656486378869833e-01 2.059822001854172413e-08
1.877793065022735075e-01 2.025384482351455517e-08
1.883929643666600040e-01 1.987954689752768900e-08
1.890066222310465283e-01 1.947652528144772077e-08
1.896202800954330525e-01 1.904663804452866316e-08
1.902339379598195490e-01 1.859185339014857163e-08
1.908475958242060733e-01 1.811389083172798564e-08
1.914612536885925975e-01 1.761472212535863946e-08
1.920749115529790940e-01 1.709646468839309819e-08
1.926885694173656183e-01 1.656084336332241946e-08
1.933022272817521425e-01 1.600988497330035898e-08
1.939158851461386390e-01 1.544557193255968741e-08
1.945295430105251633e-01 1.487010425904600197e-08
1.951432008749116875e-01 1.428530005398442881e-08
1.957568587392981840e-01 1.369326163569439814e-08
1.963705166036847083e-01 1.309596608933816242e-08
1.969841744680712325e-01 1.249521730528613261e-08
1.975978323324577290e-01 1.189307674565043271e-08
1.982114901968442533e-01 1.129135451805041157e-08
1.988251480612307776e-01 1.069192201441637735e-08
1.994388059256172741e-01 1.009655381523089090e-08
2.000524637900037983e-01 9.506950782167677971e-09
2.006661216543903226e-01 8.924801342402588489e-09
2.012797795187768191e-01 8.351817015750384599e-09
2.018934373831633433e-01 7.789503264632458013e-09
2.025070952475498676e-01 7.239289168126106233e-09
2.031207531119363641e-01 6.702605137576256311e-09
2.037344109763228883e-01 6.180784328790878135e-09
2.043480688407094126e-01 5.674987590964519768e-09
2.049617267050959091e-01 5.186352236563607221e-09
2.055753845694824333e-01 4.716256274406305238e-09
2.061890424338689298e-01 4.265415132209682270e-09
2.068027002982554541e-01 3.834670359026404185e-09
2.074163581626419783e-01 3.424882599745160405e-09
2.080300160270284748e-01 3.036989548732549338e-09
2.086436738914149991e-01 2.671233900741754042e-09
2.092573317558015233e-01 2.328419235197998205e-09
2.098709896201880198e-01 2.008845756407140470e-09
2.104846474845745441e-01 1.713293285021677548e-09
2.110983053489610684e-01 1.441377350808181745e-09
2.117119632133475648e-01 1.193620757788949049e-09
2.123256210777340891e-01 9.700472647367064383e-10
2.129392789421206134e-01 7.706920102101832981e-10
2.135529368065071099e-01 5.954286508291772861e-10
2.141665946708936341e-01 4.438946710205726731e-10
2.147802525352801584e-01 3.162188011440747459e-10
2.153939103996666549e-01 2.120059405807950270e-10
2.160075682640531791e-01 1.306005997792070161e-10
2.166212261284397034e-01 7.154200842851565767e-11
2.172348839928261999e-01 3.446072940893607495e-11
2.178485418572127241e-01 1.882834860245097275e-11
2.184621997215992484e-01 2.367339484166119945e-11
2.190758575859857449e-01 4.864970579165905917e-11
2.196895154503722691e-01 9.273660311892584218e-11
2.203031733147587934e-01 1.553330103432060127e-10
2.209168311791452899e-01 2.353637285068543861e-10
2.215304890435318141e-01 3.318292307596948376e-10
2.221441469079183384e-01 4.440403045258278780e-10
2.227578047723048349e-01 5.708652439651018540e-10
2.233714626366913591e-01 7.114418498765928689e-10
2.239851205010778834e-01 8.646405258438960573e-10
2.245987783654643799e-01 1.029320073619999221e-09
2.252124362298509042e-01 1.204605082349985423e-09
2.258260940942374284e-01 1.389298454057552590e-09
2.264397519586239249e-01 1.582279307577039162e-09
2.270534098230104492e-01 1.782523129101321047e-09
2.276670676873969457e-01 1.988872178060319129e-09
2.282807255517834699e-01 2.200310378341896467e-09
2.288943834161699942e-01 2.415767585972616871e-09
2.295080412805564907e-01 2.634106266441449407e-09
2.301216991449430149e-01 2.854334546498193959e-09
2.307353570093295392e-01 3.075387278173025152e-09
2.313490148737160357e-01 3.296243722417102617e-09
2.319626727381025599e-01 3.515924440478102042e-09
2.325763306024890842e-01 3.733479747580759067e-09
2.331899884668755807e-01 3.947989046793054513e-09
2.338036463312621049e-01 4.158533073450598749e-09
2.344173041956486292e-01 4.364237859988406854e-09
2.350309620600351257e-01 4.564299604936650212e-09
2.356446199244216499e-01 4.757900740059994860e-09
2.362582777888081742e-01 4.944325837641372345e-09
2.368719356531946707e-01 5.122948287805684231e-09
2.374855935175811950e-01 5.292957183655744302e-09
2.380992513819677192e-01 5.453875573380173591e-09
2.387129092463542157e-01 5.605156339072436822e-09
2.393265671107407400e-01 5.746239484238913064e-09
2.399402249751272642e-01 5.876697350970516709e-09
2.405538828395137607e-01 5.996113827677618247e-09
2.411675407039002850e-01 6.104030614295652413e-09
2.417811985682868092e-01 6.200297164582480036e-09
2.423948564326733057e-01 6.284609277429353824e-09
2.430085142970598300e-01 6.356741355517669945e-09
2.436221721614463542e-01 6.416543740783708927e-09
2.442358300258328507e-01 6.463913404530785556e-09
2.448494878902193750e-01 6.498848570402060432e-09
2.454631457546058715e-01 6.521285733640524995e-09
2.460768036189923957e-01 6.531321261604716710e-09
2.466904614833789200e-01 6.529045748493444989e-09
2.473041193477654165e-01 6.514391248657602773e-09
2.479177772121519407e-01 6.487712145286650411e-09
2.485314350765384650e-01 6.449254019713634989e-09
2.491450929409249615e-01 6.399234919740592886e-09
2.497587508053114858e-01 6.337944391532346344e-09
2.503724086696980100e-01 6.265806096195092323e-09
2.509860665340845065e-01 6.183029199746670201e-09
2.515997243984710585e-01 6.090089765820039247e-09
2.522133822628575550e-01 5.987477624813664079e-09
2.528270401272440515e-01 5.875671504895763064e-09
2.534406979916306035e-01 5.755029341969475354e-09
2.540543558560171000e-01 5.626150212378888682e-09
2.546680137204035965e-01 5.489521281987208567e-09
2.552816715847900930e-01 5.345753173457978846e-09
2.558953294491766450e-01 5.195400998303512097e-09
2.565089873135631415e-01 5.039044737031872501e-09
2.571226451779496380e-01 4.877307890893689546e-09
2.577363030423361900e-01 4.710724699208412858e-09
2.583499609067226865e-01 4.539951969917410679e-09
2.589636187711091830e-01 4.365605654754745046e-09
2.595772766354957350e-01 4.188322133558131100e-09
2.601909344998822315e-01 4.008706699920594474e-09
2.608045923642687280e-01 3.827354433383334253e-09
2.614182502286552801e-01 3.644914148281941380e-09
2.620319080930417766e-01 3.461977371443936136e-09
2.626455659574282731e-01 3.279150950774578632e-09
2.632592238218148251e-01 3.097017309272587227e-09
2.638728816862013216e-01 2.916152874732347300e-09
2.644865395505878181e-01 2.737106985506443380e-09
2.651001974149743701e-01 2.560444301025199820e-09
2.657138552793608666e-01 2.386673747523104794e-09
2.663275131437473631e-01 2.216319572312386299e-09
2.669411710081339151e-01 2.049861613784287329e-09
2.675548288725204116e-01 1.887749512263781071e-09
2.681684867369069081e-01 1.730448784265092854e-09
2.687821446012934601e-01 1.578334130059033669e-09
2.693958024656799566e-01 1.431809670826567071e-09
2.700094603300664531e-01 1.291309614792623961e-09
2.706231181944530051e-01 1.157068885149215021e-09
2.712367760588395016e-01 1.029407115105129833e-09
2.718504339232259981e-01 9.086044694406325561e-10
2.724640917876125501e-01 7.949404468021725734e-10
2.730777496519990466e-01 6.886082815071858931e-10
2.736914075163855431e-01 5.897967114698587920e-10
2.743050653807720951e-01 4.986585033783796916e-10
2.749187232451585916e-01 4.153691834929418292e-10
2.755323811095450881e-01 3.399924231040074574e-10
2.761460389739316401e-01 2.725104031320313425e-10
2.767596968383181366e-01 2.130851606274575261e-10
2.773733547027046331e-01 1.616013295402396466e-10
2.779870125670911851e-01 1.181887782086832317e-10
2.786006704314776816e-01 8.271262147419022881e-11
2.792143282958641781e-01 5.505227523849853810e-11
2.798279861602507301e-01 3.511946983225655572e-11
2.804416440246372266e-01 2.284790585893592407e-11
2.810553018890237231e-01 1.801462104489282012e-11
2.816689597534102751e-01 2.044933493372536049e-11
2.822826176177967716e-01 2.996701845003890696e-11
2.828962754821832681e-01 4.633232339457116211e-11
2.835099333465698201e-01 6.937028729225858115e-11
2.841235912109563166e-01 9.875187473307178720e-11
2.847372490753428131e-01 1.341575045499254770e-10
2.853509069397293652e-01 1.753114042823966656e-10
2.859645648041158617e-01 2.219251449275816412e-10
2.865782226685023582e-01 2.736504356448676845e-10
2.871918805328889102e-01 3.301384166043419555e-10
2.878055383972754067e-01 3.910659296391116868e-10
2.884191962616619032e-01 4.560222477412168018e-10
2.890328541260484552e-01 5.246731937802451284e-10
2.896465119904349517e-01 5.966354632569448313e-10
2.902601698548214482e-01 6.715263345391520033e-10
2.908738277192080002e-01 7.489340814181844053e-10
2.914874855835944967e-01 8.285236940963613961e-10
2.921011434479809932e-01 9.098670150642362842e-10
2.927148013123675452e-01 9.926034438834108187e-10
2.933284591767540417e-01 1.076323030702042161e-09
2.939421170411405382e-01 1.160650575648958238e-09
2.945557749055270902e-01 1.245206604494342173e-09
2.951694327699135867e-01 1.329627630219931689e-09
2.957830906343000832e-01 1.413543060380106908e-09
2.963967484986865797e-01 1.496605173123555232e-09
2.970104063630731317e-01 1.578468467045013313e-09
2.976240642274596282e-01 1.658789550162964588e-09
2.982377220918461247e-01 1.737240684640539712e-09
2.988513799562326767e-01 1.813528438532330256e-09
2.994650378206191732e-01 1.887349609930311090e-09
3.000786956850056697e-01 1.958430750903517037e-09
3.006923535493922217e-01 2.026511625174975961e-09
3.013060114137787182e-01 2.091329553977061551e-09
3.019196692781652147e-01 2.152622524675962268e-09
3.025333271425517667e-01 2.210198024599208111e-09
3.031469850069382632e-01 2.263889298248500381e-09
3.037606428713247597e-01 2.313461200387223471e-09
3.043743007357113117e-01 2.358780948341632211e-09
3.049879586000978082e-01 2.399723975088363659e-09
3.056016164644843047e-01 2.436140622563698344e-09
3.062152743288708567e-01 2.467944071327110578e-09
3.068289321932573532e-01 2.495039508332297373e-09
3.074425900576438497e-01 2.517396735512988926e-09
3.080562479220304017e-01 2.534911391904870470e-09
3.086699057864168982e-01 2.547531297025784625e-09
3.092835636508033947e-01 2.555359701617021528e-09
3.098972215151899468e-01 2.558341982705769624e-09
3.105108793795764432e-01 2.556501677020150964e-09
3.111245372439629397e-01 2.549910282922951410e-09
3.117381951083494918e-01 2.538587784428614214e-09
3.123518529727359883e-01 2.522679398708760345e-09
3.129655108371224848e-01 2.502182017138920855e-09
3.135791687015090368e-01 2.477300808934046472e-09
3.141928265658955333e-01 2.448159452939080438e-09
3.148064844302820298e-01 2.414828337293783989e-09
3.154201422946685818e-01 2.377500196715232050e-09
3.160338001590550783e-01 2.336369098188129101e-09
3.166474580234415748e-01 2.291610456950365915e-09
3.172611158878281268e-01 2.243400132329043117e-09
3.178747737522146233e-01 2.191924419747692809e-09
3.184884316166011198e-01 2.137404697677425247e-09
3.191020894809876718e-01 2.080070782284337838e-09
3.197157473453741683e-01 2.020100753341580457e-09
3.203294052097606648e-01 1.957779272032666995e-09
3.209430630741472168e-01 1.893335266345275159e-09
3.215567209385337133e-01 1.827004769694440256e-09
3.221703788029202098e-01 1.759031698078672434e-09
3.227840366673067618e-01 1.689642425972692763e-09
3.233976945316932583e-01 1.619114509132657531e-09
3.240113523960797548e-01 1.547695971382267999e-09
3.246250102604663068e-01 1.475630062586219537e-09
3.252386681248528033e-01 1.403163474300583857e-09
3.258523259892392998e-01 1.330546228750506543e-09
3.264659838536258518e-01 1.258019466376936180e-09
3.270796417180123483e-01 1.185829545669037088e-09
3.276932995823988448e-01 1.114207281993628840e-09
3.283069574467853968e-01 1.043379604936944816e-09
3.289206153111718933e-01 9.735697803492371349e-10
3.295342731755583898e-01 9.049882510048234963e-10
3.301479310399449418e-01 8.378656102259185445e-10
3.307615889043314383e-01 7.723922057500942628e-10
3.313752467687179348e-01 7.087386233450843065e-10
3.319889046331044868e-01 6.471163604970797678e-10
3.326025624974909833e-01 5.876764075374296681e-10
3.332162203618774798e-01 5.305976769065523513e-10
3.338298782262639763e-01 4.760196681274919683e-10
3.344435360906505283e-01 4.240913453745775996e-10
3.350571939550370248e-01 3.749150434551040689e-10
3.356708518194235213e-01 3.286557137549550589e-10
3.362845096838100734e-01 2.853553227044614005e-10
3.368981675481965699e-01 2.451404912395815927e-10
3.375118254125830664e-01 2.080656480440978839e-10
3.381254832769696184e-01 1.742328781251245573e-10
3.387391411413561149e-01 1.436913366070768916e-10
3.393527990057426114e-01 1.164478652393441394e-10
3.399664568701291634e-01 9.256476141139557967e-11
3.405801147345156599e-01 7.200533225226735112e-11
3.411937725989021564e-01 5.481825410269536292e-11
3.418074304632887084e-01 4.098643993644124350e-11
3.424210883276752049e-01 3.046904048509269103e-11
3.430347461920617014e-01 2.323790118663460191e-11
3.436484040564482534e-01 1.927330170459207181e-11
3.442620619208347499e-01 1.850578024154003742e-11
3.448757197852212464e-01 2.083384159634604771e-11
3.454893776496077984e-01 2.622858527590032907e-11
3.461030355139942949e-01 3.456629774079011952e-11
3.467166933783807914e-01 4.577297568753024848e-11
3.473303512427673434e-01 5.974364752914240739e-11
3.479440091071538399e-01 7.635695548069421079e-11
3.485576669715403364e-01 9.546708562568895218e-11
3.491713248359268884e-01 1.169470215112156097e-10
3.497849827003133849e-01 1.406968846984213428e-10
3.503986405646998814e-01 1.665432930453292215e-10
3.510122984290864334e-01 1.943340488530509447e-10
3.516259562934729299e-01 2.239386176494662095e-10
3.522396141578594264e-01 2.551864553002047842e-10
3.528532720222459784e-01 2.879118887744169797e-10
3.534669298866324749e-01 3.219605415605286680e-10
3.540805877510189714e-01 3.571559437087756805e-10
3.546942456154055234e-01 3.933284253854196777e-10
3.553079034797920199e-01 4.303103151581666452e-10
3.559215613441785164e-01 4.679362453074986661e-10
3.565352192085650684e-01 5.060381003119118759e-10
3.571488770729515649e-01 5.444341644178507522e-10
3.577625349373380614e-01 5.829680072011456105e-10
3.583761928017246134e-01 6.214705416951460393e-10
3.589898506661111099e-01 6.597789536932907595e-10
3.596035085304976064e-01 6.977334265911849798e-10
3.602171663948841585e-01 7.351790287657422596e-10
3.608308242592706550e-01 7.719579420140121329e-10
3.614444821236571515e-01 8.079275581884814983e-10
3.620581399880437035e-01 8.429546505261953371e-10
3.626717978524302000e-01 8.768847870044282899e-10
3.632854557168166965e-01 9.096028930066779594e-10
3.638991135812032485e-01 9.409928392045685541e-10
3.645127714455897450e-01 9.709221204801110616e-10
3.651264293099762415e-01 9.992954241866414122e-10
3.657400871743627935e-01 1.025985851832444951e-09
3.663537450387492900e-01 1.050922904255457979e-09
3.669674029031357865e-01 1.074024313929555774e-09
3.675810607675223385e-01 1.095196933142972284e-09
3.681947186319088350e-01 1.114384140521451627e-09
3.688083764962953315e-01 1.131517213259769505e-09
3.694220343606818835e-01 1.146538419760645411e-09
3.700356922250683800e-01 1.159416118667877527e-09
3.706493500894548765e-01 1.170117114313029560e-09
3.712630079538414285e-01 1.178608766139177533e-09
3.718766658182279250e-01 1.184893516636975619e-09
3.724903236826144215e-01 1.188924181327877250e-09
3.731039815470009735e-01 1.190723852850794628e-09
3.737176394113874700e-01 1.190321730071275397e-09
3.743312972757739665e-01 1.187716480721690004e-09
3.749449551401604630e-01 1.182905440266779351e-09
3.755586130045470150e-01 1.175973540767927261e-09
3.761722708689335115e-01 1.166906682392720995e-09
3.767859287333200080e-01 1.155795015250760116e-09
3.773995865977065600e-01 1.142678507370931129e-09
3.780132444620930565e-01 1.127632875963513470e-09
3.786269023264795530e-01 1.110722958053145248e-09
3.792405601908661050e-01 1.092023027560173887e-09
3.798542180552526015e-01 1.071598032531539957e-09
3.804678759196390980e-01 1.049544562370385847e-09
3.810815337840256500e-01 1.025971418933124824e-09
3.816951916484121465e-01 1.000948657292610733e-09
3.823088495127986430e-01 9.745926288218242917e-10
3.829225073771851950e-01 9.469987016785808009e-10
3.835361652415716915e-01 9.182831162135585146e-10
3.841498231059581880e-01 8.885455704543687716e-10
3.847634809703447401e-01 8.579108534689794396e-10
3.853771388347312365e-01 8.264870454688377777e-10
3.859907966991177330e-01 7.943852242675575326e-10
3.866044545635042851e-01 7.617372843604641730e-10
3.872181124278907816e-01 7.286474201784187699e-10
3.878317702922772781e-01 6.952421971462285910e-10
3.884454281566638301e-01 6.616376890811181966e-10
3.890590860210503266e-01 6.279520792240589344e-10
3.896727438854368231e-01 5.942997760577384270e-10
3.902864017498233751e-01 5.607957431763566092e-10
3.909000596142098716e-01 5.275541670179961784e-10
3.915137174785963681e-01 4.946872356192955067e-10
3.921273753429829201e-01 4.622975335877299585e-10
3.927410332073694166e-01 4.304918921338440896e-10
3.933546910717559131e-01 3.993754216224942866e-10
3.939683489361424651e-01 3.690405758760562094e-10
3.945820068005289616e-01 3.395818071183498432e-10
3.951956646649154581e-01 3.110874058354085037e-10
3.958093225293020101e-01 2.836464674249583595e-10
3.964229803936885066e-01 2.573330992738931400e-10
3.970366382580750031e-01 2.322134984300561200e-10
3.976502961224615551e-01 2.083705846755989910e-10
3.982639539868480516e-01 1.858618675631973360e-10
3.988776118512345481e-01 1.647511571611914860e-10
3.994912697156211001e-01 1.450879555386919151e-10
4.001049275800075966e-01 1.269077759546988204e-10
4.007185854443940931e-01 1.102505586825230921e-10
4.013322433087806451e-01 9.514945775723759880e-11
4.019459011731671416e-01 8.164861148296509441e-11
4.025595590375536381e-01 6.977042554812129538e-11
4.031732169019401901e-01 5.950273607169265233e-11
4.037868747663266866e-01 5.087544274751110152e-11
4.044005326307131831e-01 4.389357974310392763e-11
4.050141904950997351e-01 3.854604829767183105e-11
4.056278483594862316e-01 3.481276725225690427e-11
4.062415062238727281e-01 3.268991327631809440e-11
4.068551640882592801e-01 3.215532354272632176e-11
4.074688219526457766e-01 3.318783095562771734e-11
4.080824798170322731e-01 3.574339435541418197e-11
4.086961376814188251e-01 3.979612472893023778e-11
4.093097955458053216e-01 4.528372121725965371e-11
4.099234534101918181e-01 5.217569085114170946e-11
4.105371112745783702e-01 6.042635836145393569e-11
4.111507691389648667e-01 6.997911972117520918e-11
4.117644270033513632e-01 8.075761587233998284e-11
4.123780848677378597e-01 9.270184619936117087e-11
4.129917427321244117e-01 1.057476328725215353e-10
4.136054005965109082e-01 1.198245669353781295e-10
4.142190584608974047e-01 1.348633010822553047e-10
4.148327163252839567e-01 1.507731717254046089e-10
4.154463741896704532e-01 1.674970856457846935e-10
4.160600320540569497e-01 1.849372321949260822e-10
4.166736899184435017e-01 2.030168810840393689e-10
4.172873477828299982e-01 2.216540700983316015e-10
4.179010056472164947e-01 2.407636590096018381e-10
4.185146635116030467e-01 2.602555948527651708e-10
4.191283213759895432e-01 2.800507603595292494e-10
4.197419792403760397e-01 3.000601989100459832e-10
4.203556371047625917e-01 3.202009213332246418e-10
4.209692949691490882e-01 3.403868853446567755e-10
4.215829528335355847e-01 3.605341858392563381e-10
4.221966106979221367e-01 3.805613324470158432e-10
4.228102685623086332e-01 4.003857800860544103e-10
4.234239264266951297e-01 4.199285918993211908e-10
4.240375842910816817e-01 4.391137176096293615e-10
4.246512421554681782e-01 4.578619428041719175e-10
4.252649000198546747e-01 4.761034899658511677e-10
4.258785578842412267e-01 4.937758535383807157e-10
4.264922157486277232e-01 5.108015121990661100e-10
4.271058736130142197e-01 5.271236780401977740e-10
4.277195314774007717e-01 5.426817328846311739e-10
4.283331893417872682e-01 5.574221639825793773e-10
4.289468472061737647e-01 5.712905704058357514e-10
4.295605050705603167e-01 5.842372141628970894e-10
4.301741629349468132e-01 5.962070837028932146e-10
4.307878207993333097e-01 6.071745883851065173e-10
4.314014786637198617e-01 6.171089750317548805e-10
4.320151365281063582e-01 6.259628926308380414e-10
4.326287943924928547e-01 6.337200209038940102e-10
4.332424522568794067e-01 6.403565455670445772e-10
4.338561101212659032e-01 6.458477641579918327e-10
4.344697679856523997e-01 6.501845173367826192e-10
4.350834258500389518e-01 6.533523722040968096e-10
4.356970837144254483e-01 6.553603770775850990e-10
4.363107415788119448e-01 6.561955978590106042e-10
4.369243994431984968e-01 6.558750764718013215e-10
4.375380573075849933e-01 6.543829922378563424e-10
4.381517151719714898e-01 6.517497097568991649e-10
4.387653730363580418e-01 6.479993208685641548e-10
4.393790309007445383e-01 6.431415955354680136e-10
4.399926887651310348e-01 6.371992378184643258e-10
4.406063466295175868e-01 6.302033339622425956e-10
4.412200044939040833e-01 6.221957948859824228e-10
4.418336623582905798e-01 6.132048757656605176e-10
4.424473202226771318e-01 6.032711552528269294e-10
4.430609780870636283e-01 5.924351564878804766e-10
4.436746359514501248e-01 5.807382907896396773e-10
4.442882938158366768e-01 5.682229131664939814e-10
4.449019516802231733e-01 5.549570802898529109e-10
4.455156095446096698e-01 5.409796499655783464e-10
4.461292674089962218e-01 5.263505187258488149e-10
4.467429252733827183e-01 5.111268630564325122e-10
4.473565831377692148e-01 4.953670806884247213e-10
4.479702410021557668e-01 4.791236851708902122e-10
4.485838988665422633e-01 4.624624017068867943e-10
4.491975567309287598e-01 4.454455138080959387e-10
4.498112145953153118e-01 4.281339172074183352e-10
4.504248724597018083e-01 4.105867035253396580e-10
4.510385303240883048e-01 3.928704306321861850e-10
4.516521881884748568e-01 3.750437738148093558e-10
4.522658460528613533e-01 3.571724860318425954e-10
4.528795039172478498e-01 3.393155201258934994e-10
4.534931617816343463e-01 3.215339661188920672e-10
4.541068196460208983e-01 3.038886087214365261e-10
4.547204775104073948e-01 2.864373460642610780e-10
4.553341353747938913e-01 2.692382428115536186e-10
4.559477932391804433e-01 2.523440900681350740e-10
4.565614511035669398e-01 2.358119532974711774e-10
4.571751089679534363e-01 2.196934023590557672e-10
4.577887668323399883e-01 2.040309171613685635e-10
4.584024246967264848e-01 1.888807443783946383e-10
4.590160825611129813e-01 1.742875288535117306e-10
4.596297404254995334e-01 1.602949578627388405e-10
4.602433982898860299e-01 1.469370597417807289e-10
4.608570561542725263e-01 1.342544825311264844e-10
4.614707140186590784e-01 1.222759116181748595e-10
4.620843718830455749e-01 1.110352504385403449e-10
4.626980297474320714e-01 1.005615452021046963e-10
4.633116876118186234e-01 9.087917918204624357e-11
4.639253454762051199e-01 8.201132828400403696e-11
4.645390033405916164e-01 7.396449425156603752e-11
4.651526612049781684e-01 6.676620367684904522e-11
4.657663190693646649e-01 6.043236050468081544e-11
4.663799769337511614e-01 5.495682034450943831e-11
4.669936347981377134e-01 5.034597044817346045e-11
4.676072926625242099e-01 4.661368513403374436e-11
4.682209505269107064e-01 4.374837644927076497e-11
4.688346083912972584e-01 4.174799395073591768e-11
4.694482662556837549e-01 4.060344421796813208e-11
4.700619241200702514e-01 4.029906963687324151e-11
4.706755819844568034e-01 4.082968338425807531e-11
4.712892398488432999e-01 4.217460755628898994e-11
4.719028977132297964e-01 4.431161340634481860e-11
4.725165555776163484e-01 4.721889892977948477e-11
4.731302134420028449e-01 5.087045368279419222e-11
4.737438713063893414e-01 5.523177748489871419e-11
4.743575291707758934e-01 6.028177956807212468e-11
4.749711870351623899e-01 6.599144147800828364e-11
4.755848448995488864e-01 7.231829718401527884e-11
4.761985027639354384e-01 7.922590361530978953e-11
4.768121606283219349e-01 8.668099571451648444e-11
4.774258184927084314e-01 9.463874822701612288e-11
4.780394763570949834e-01 1.030633217657950240e-10
4.786531342214814799e-01 1.119069489852186905e-10
4.792667920858679764e-01 1.211263728206901646e-10
4.798804499502545284e-01 1.306807995149483759e-10
4.804941078146410249e-01 1.405231070394918902e-10
4.811077656790275214e-01 1.506069713386182229e-10
4.817214235434140734e-01 1.608859295787468113e-10
4.823350814078005699e-01 1.713162389727074242e-10
4.829487392721870664e-01 1.818492439964458640e-10
4.835623971365736185e-01 1.924394671393159229e-10
4.841760550009601149e-01 2.030413198683689302e-10
4.847897128653466114e-01 2.136092691618074468e-10
4.854033707297331635e-01 2.240981705758926523e-10
4.860170285941196600e-01 2.344643923457567780e-10
4.866306864585061565e-01 2.446671476530326572e-10
4.872443443228927085e-01 2.546614308318595477e-10
4.878580021872792050e-01 2.644078289648632563e-10
4.884716600516657015e-01 2.738664850454597399e-10
4.890853179160522535e-01 2.830034817602467001e-10
4.896989757804387500e-01 2.917797392587573313e-10
4.903126336448252465e-01 3.001617843167991850e-10
4.909262915092117430e-01 3.081196686682829977e-10
4.915399493735982950e-01 3.156211125787677929e-10
4.921536072379847915e-01 3.226382772059110948e-10
4.927672651023712880e-01 3.291474870437127720e-10
4.933809229667578400e-01 3.351227073622453645e-10
4.939945808311443365e-01 3.405440096582168508e-10
4.946082386955308330e-01 3.453897723382226559e-10
4.952218965599173850e-01 3.496446188133717214e-10
4.958355544243038815e-01 3.532983627874131116e-10
4.964492122886903780e-01 3.563343231594018334e-10
4.970628701530769300e-01 3.587511676617083367e-10
4.976765280174634265e-01 3.605330201050804817e-10
4.982901858818499230e-01 3.616795474226108809e-10
4.989038437462364750e-01 3.621898891914554497e-10
4.995175016106229715e-01 3.620708732832156329e-10
5.001311594750095235e-01 3.613159216264705265e-10
5.007448173393960200e-01 3.599370246298860820e-10
5.013584752037825165e-01 3.579379570517460252e-10
5.019721330681690130e-01 3.553339844586389518e-10
5.025857909325555095e-01 3.521325453448298504e-10
5.031994487969421170e-01 3.483517085900444954e-10
5.038131066613286135e-01 3.440103479857015145e-10
5.044267645257151100e-01 3.391291969467857825e-10
5.050404223901016065e-01 3.337202181263876355e-10
5.056540802544881030e-01 3.278153581920406623e-10
5.062677381188745995e-01 3.214355448477590471e-10
5.068813959832612070e-01 3.146035376655476057e-10
5.074950538476477035e-01 3.073537258035941022e-10
5.081087117120342000e-01 2.997103676349865964e-10
5.087223695764206965e-01 2.917031893812094268e-10
5.093360274408071930e-01 2.833654422218501168e-10
5.099496853051936895e-01 2.747314042927939681e-10
5.105633431695801860e-01 2.658328834836964916e-10
5.111770010339667936e-01 2.567016876842131978e-10
5.117906588983532901e-01 2.473730109642247044e-10
5.124043167627397866e-01 2.378821861714897068e-10
5.130179746271262831e-01 2.282664335329087635e-10
5.136316324915127796e-01 2.185579217606203883e-10
5.142452903558992761e-01 2.087948008933082633e-10
5.148589482202858836e-01 1.990109882443746869e-10
5.154726060846723801e-01 1.892422191174247814e-10
5.160862639490588766e-01 1.795239096269440893e-10
5.166999218134453731e-01 1.698897272861543684e-10
5.173135796778318696e-01 1.603745330980288486e-10
5.179272375422183661e-01 1.510102876078889267e-10
5.185408954066049736e-01 1.418287709498144977e-10
5.191545532709914701e-01 1.328614163131902615e-10
5.197682111353779666e-01 1.241395042317350317e-10
5.203818689997644631e-01 1.156914147815157889e-10
5.209955268641509596e-01 1.075454655885543787e-10
5.216091847285374561e-01 9.972658809864753948e-11
5.222228425929240636e-01 9.225951252966879679e-11
5.228365004573105601e-01 8.517399979757200867e-11
5.234501583216970566e-01 7.848467709070661158e-11
5.240638161860835531e-01 7.221374193067120473e-11
5.246774740504700496e-01 6.637820848531816864e-11
5.252911319148565461e-01 6.099912241985805395e-11
5.259047897792431536e-01 5.608329772810449754e-11
5.265184476436296501e-01 5.165168293075339534e-11
5.271321055080161466e-01 4.771334369269020215e-11
5.277457633724026431e-01 4.427794589312306073e-11
5.283594212367891396e-01 4.135193923393565285e-11
5.289730791011756361e-01 3.893846356461949654e-11
5.295867369655622436e-01 3.704080445143809186e-11
5.302003948299487401e-01 3.566707346136510637e-11
5.308140526943352366e-01 3.480577284720176579e-11
5.314277105587217331e-01 3.446024715580975339e-11
5.320413684231082296e-01 3.463153028238075137e-11
5.326550262874947261e-01 3.530923470274061060e-11
5.332686841518813337e-01 3.648225471719612756e-11
5.338823420162678302e-01 3.814008137092983475e-11
5.344959998806543267e-01 4.027511310567000180e-11
5.351096577450408232e-01 4.287583829643004663e-11
5.357233156094273197e-01 4.592301192096748252e-11
5.363369734738138161e-01 4.940511541540182350e-11
5.369506313382004237e-01 5.329930247155445500e-11
5.375642892025869202e-01 5.758867341332241097e-11
5.381779470669734167e-01 6.225469445508835520e-11
5.387916049313599132e-01 6.727325640998316203e-11
5.394052627957464097e-01 7.262291462639680617e-11
5.400189206601329062e-01 7.827986175934498192e-11
5.406325785245195137e-01 8.421789654544653558e-11
5.412462363889060102e-01 9.041399573472830298e-11
5.418598942532925067e-01 9.684136825782729829e-11
5.424735521176790032e-01 1.034738197902562717e-10
5.430872099820654997e-01 1.102829008670092037e-10
5.437008678464519962e-01 1.172403563121093839e-10
5.443145257108386037e-01 1.243217612190150589e-10
5.449281835752251002e-01 1.314961611820208987e-10
5.455418414396115967e-01 1.387353010251501928e-10
5.461554993039980932e-01 1.460115361950897750e-10
5.467691571683845897e-01 1.532968474382556678e-10
5.473828150327710862e-01 1.605635208123956659e-10
5.479964728971576937e-01 1.677840505420746808e-10
5.486101307615441902e-01 1.749298067510451915e-10
5.492237886259306867e-01 1.819766004551581773e-10
5.498374464903171832e-01 1.888969813901297812e-10
5.504511043547036797e-01 1.956669826164159076e-10
5.510647622190901762e-01 2.022609024709964842e-10
5.516784200834766727e-01 2.086564532266521610e-10
5.522920779478632802e-01 2.148310696004074316e-10
5.529057358122497767e-01 2.207589389069397612e-10
5.535193936766362732e-01 2.264260723361388727e-10
5.541330515410227697e-01 2.318102099163610319e-10
5.547467094054092662e-01 2.368941709463001644e-10
5.553603672697957627e-01 2.416568889440640078e-10
5.559740251341823702e-01 2.460890935473969421e-10
5.565876829985688667e-01 2.501732987436611211e-10
5.572013408629553632e-01 2.538982357691565994e-10
5.578149987273418597e-01 2.572527468824858943e-10
5.584286565917283562e-01 2.602245641192268977e-10
5.590423144561148527e-01 2.628080808531052526e-10
5.596559723205014603e-01 2.649961083900365111e-10
5.602696301848879568e-01 2.667849829940394102e-10
5.608832880492744533e-01 2.681689037498102834e-10
5.614969459136609498e-01 2.691418476974405394e-10
5.621106037780474463e-01 2.697100043302924632e-10
5.627242616424339428e-01 2.698727907812781268e-10
5.633379195068205503e-01 2.696329548523834774e-10
5.639515773712070468e-01 2.689920786114186058e-10
5.645652352355935433e-01 2.679588217979755882e-10
5.651788930999800398e-01 2.665404008617144882e-10
5.657925509643665363e-01 2.647372598918451558e-10
5.664062088287530328e-01 2.625655248778002715e-10
5.670198666931396403e-01 2.600353543602551554e-10
5.676335245575261368e-01 2.571590995703587623e-10
5.682471824219126333e-01 2.539487509167770440e-10
5.688608402862991298e-01 2.504201845887621403e-10
5.694744981506856263e-01 2.465843362831066088e-10
5.700881560150721228e-01 2.424627443264881776e-10
5.707018138794587303e-01 2.380708130633735209e-10
5.713154717438452268e-01 2.334275550630593443e-10
5.719291296082317233e-01 2.285521077949326241e-10
5.725427874726182198e-01 2.234624152386288642e-10
5.731564453370047163e-01 2.181792524424963631e-10
5.737701032013912128e-01 2.127254483674789753e-10
5.743837610657778203e-01 2.071201682385392928e-10
5.749974189301643168e-01 2.013847977266891576e-10
5.756110767945508133e-01 1.955429290712018542e-10
5.762247346589373098e-01 1.896156565095452606e-10
5.768383925233238063e-01 1.836257396137241926e-10
5.774520503877103028e-01 1.775950358995359579e-10
5.780657082520969103e-01 1.715461384055316785e-10
5.786793661164834068e-01 1.655010711809623558e-10
5.792930239808699033e-01 1.594816362304740665e-10
5.799066818452563998e-01 1.535099825034080823e-10
5.805203397096428963e-01 1.476078564932592485e-10
5.811339975740293928e-01 1.417960193705880556e-10
5.817476554384160004e-01 1.360931506377838218e-10
5.823613133028024968e-01 1.305209135216145455e-10
5.829749711671889933e-01 1.250971132238376526e-10
5.835886290315754898e-01 1.198400267909960348e-10
5.842022868959619863e-01 1.147698533432439660e-10
5.848159447603484828e-01 1.099031907147995923e-10
5.854296026247350904e-01 1.052526607536741210e-10
5.860432604891215869e-01 1.008366376509250983e-10
5.866569183535080834e-01 9.666765998783688474e-11
5.872705762178945799e-01 9.276029944160768537e-11
5.878842340822810764e-01 8.912499210866897670e-11
5.884978919466675729e-01 8.577107774021541786e-11
5.891115498110541804e-01 8.271130308434848644e-11
5.897252076754406769e-01 7.995125395066082774e-11
5.903388655398271734e-01 7.750251135307806294e-11
5.909525234042136699e-01 7.536779533801052366e-11
5.915661812686001664e-01 7.355244191487031458e-11
5.921798391329866629e-01 7.206145402616215279e-11
5.927934969973731594e-01 7.089850928565510912e-11
5.934071548617597669e-01 7.006215746452326698e-11
5.940208127261462634e-01 6.955259979068983966e-11
5.946344705905327599e-01 6.937330571110678079e-11
5.952481284549192564e-01 6.951533793042585785e-11
5.958617863193057529e-01 6.998251284029421981e-11
5.964754441836922494e-01 7.076447761100723710e-11
5.970891020480788569e-01 7.186034406414520959e-11
5.977027599124653534e-01 7.325754586284816128e-11
5.983164177768518499e-01 7.495144782598828215e-11
5.989300756412383464e-01 7.693241182993304506e-11
5.995437335056248429e-01 7.919267325240397781e-11


==> Data/Gratings/2DAnalytical.txt <==
Qy,Intensity
-3.141592653589793116e+00,nan
-3.135456730438250350e+00,1.012838356706197374e+00
-3.129320807286708028e+00,9.950600999327434693e-01
-3.123184884135165262e+00,9.658960003107496251e-01
-3.117048960983622941e+00,9.260254030959913507e-01
-3.110913037832080175e+00,8.763834287565260839e-01
-3.104777114680537853e+00,8.181318846036446102e-01
-3.098641191528995087e+00,7.526361967466073111e-01
-3.092505268377452765e+00,6.814298840836272575e-01
-3.086369345225909999e+00,6.061818338548619067e-01
-3.080233422074367677e+00,5.286508808312646579e-01
-3.074097498922824911e+00,4.506646466852544108e-01
-3.067961575771282146e+00,3.740462825480790343e-01
-3.061825652619739824e+00,3.005963781524769729e-01
-3.055689729468197058e+00,2.320420422392999171e-01
-3.049553806316654736e+00,1.699921672325217514e-01
-3.043417883165111970e+00,1.159081843616149854e-01
-3.037281960013569648e+00,7.106882825655702618e-02
-3.031146036862026882e+00,3.653093392335904355e-02
-3.025010113710484561e+00,1.311641812128527818e-02
-3.018874190558941795e+00,1.385483985195890000e-03
-3.012738267407399473e+00,1.626489868087332979e-03
-3.006602344255856707e+00,1.384758358562976355e-02
-3.000466421104313941e+00,3.777644116826195386e-02
-2.994330497952771619e+00,7.286809172637731535e-02
-2.988194574801228853e+00,1.183147277524767560e-01
-2.982058651649686531e+00,1.730658661517736618e-01
-2.975922728498143766e+00,2.358530098581468337e-01
-2.969786805346601444e+00,3.052192876075423555e-01
-2.963650882195058678e+00,3.795517685794038698e-01
-2.957514959043516356e+00,4.571186648518050788e-01
-2.951379035891973590e+00,5.361131279132678173e-01
-2.945243112740430824e+00,6.146905479836277664e-01
-2.939107189588888502e+00,6.910159418839612044e-01
-2.932971266437345736e+00,7.633074663899606094e-01
-2.926835343285803415e+00,8.298689936891605612e-01
-2.920699420134260649e+00,8.891419101855717599e-01
-2.914563496982718327e+00,9.397357546731656130e-01
-2.908427573831175561e+00,9.804596314424998127e-01
-2.902291650679633239e+00,1.010354040598031133e+00
-2.896155727528090473e+00,1.028710846541798674e+00
-2.890019804376548151e+00,1.035091935089440085e+00
-2.883883881225005386e+00,1.029336962390516419e+00
-2.877747958073462620e+00,1.011574322743399534e+00
-2.871612034921920298e+00,9.822072004171786830e-01
-2.865476111770377532e+00,9.419187555104143739e-01
-2.859340188618835210e+00,8.916424394992644720e-01
-2.853204265467292444e+00,8.325528156819927972e-01
-2.847068342315750122e+00,7.660289006307721138e-01
-2.840932419164207356e+00,6.936293079597817268e-01
-2.834796496012665035e+00,6.170526093774242327e-01
-2.828660572861122269e+00,5.380975169828161597e-01
-2.822524649709579947e+00,4.586221118297544863e-01
-2.816388726558037181e+00,3.805019995234033559e-01
-2.810252803406494415e+00,3.055845615926955361e-01
-2.804116880254952093e+00,2.356449354192591272e-01
-2.797980957103409327e+00,1.723468224045063835e-01
-2.791845033951867006e+00,1.172019698533404153e-01
-2.785709110800324240e+00,7.153412341403964092e-02
-2.779573187648781918e+00,3.644922339071854367e-02
-2.773437264497239152e+00,1.280662276809607820e-02
-2.767301341345696830e+00,1.201502101523033161e-03
-2.761165418194154064e+00,1.948038584473010598e-03
-2.755029495042611742e+00,1.507213045653088557e-02
-2.748893571891068976e+00,4.031039904532462970e-02
-2.742757648739526211e+00,7.711527355559155694e-02
-2.736621725587983889e+00,1.246671675025936565e-01
-2.730485802436441123e+00,1.818924813087505754e-01
-2.724349879284898801e+00,2.474907385521873948e-01
-2.718213956133356035e+00,3.199593565632312675e-01
-2.712078032981813713e+00,3.976336951254779706e-01
-2.705942109830270947e+00,4.787220758062176174e-01
-2.699806186678728626e+00,5.613478498653421411e-01
-2.693670263527185860e+00,6.435942825955862645e-01
-2.687534340375643538e+00,7.235482753567339387e-01
-2.681398417224100772e+00,7.993442961669644520e-01
-2.675262494072558006e+00,8.692122444736015696e-01
-2.669126570921015684e+00,9.315117253572678946e-01
-2.662990647769472918e+00,9.847805699428135995e-01
-2.656854724617930597e+00,1.027757009356719209e+00
-2.650718801466387831e+00,1.059422472790174652e+00
-2.644582878314845509e+00,1.079019588964001741e+00
-2.638446955163302743e+00,1.086070187528093811e+00
-2.632311032011760421e+00,1.080388770333229331e+00
-2.626175108860217655e+00,1.062087995320325717e+00
-2.620039185708675333e+00,1.031579511000018101e+00
-2.613903262557132567e+00,9.895589354309776153e-01
-2.607767339405589802e+00,9.369963190038106404e-01
-2.601631416254047480e+00,8.751085441854229430e-01
-2.595495493102504714e+00,8.053407875922856674e-01
-2.589359569950962392e+00,7.293247238176263636e-01
-2.583223646799419626e+00,6.488449107837368501e-01
-2.577087723647877304e+00,5.657971916789392708e-01
-2.570951800496334538e+00,4.821438709013818325e-01
-2.564815877344792217e+00,3.998705291724035660e-01
-2.558679954193249451e+00,3.209352984358702088e-01
-2.552544031041707129e+00,2.472274949750499495e-01
-2.546408107890164363e+00,1.805205601067427779e-01
-2.540272184738621597e+00,1.224314309242799936e-01
-2.534136261587079275e+00,7.438042515150300460e-02
-2.528000338435536509e+00,3.755938893527854816e-02
-2.521864415283994187e+00,1.290156019035748614e-02
-2.515728492132451422e+00,1.058991255320052005e-03
-2.509592568980909100e+00,2.386576920507366140e-03
-2.503456645829366334e+00,1.693230574454673842e-02
-2.497320722677824012e+00,4.443496101464461390e-02
-2.491184799526281246e+00,8.432890789026714629e-02
-2.485048876374738480e+00,1.357562398502523138e-01
-2.478912953223196158e+00,1.975851605347998252e-01
-2.472777030071653392e+00,2.684372332132625161e-01
-2.466641106920111071e+00,3.467139019330716110e-01
-2.460505183768568305e+00,4.306405779543638346e-01
-2.454369260617025983e+00,5.182993636935862014e-01
-2.448233337465483217e+00,6.076770508370827883e-01
-2.442097414313940895e+00,6.967142658577358816e-01
-2.435961491162398129e+00,7.833490423527109670e-01
-2.429825568010855807e+00,8.655657877443446724e-01
-2.423689644859313042e+00,9.414458891751563696e-01
-2.417553721707770276e+00,1.009210391726810485e+00
-2.411417798556227954e+00,1.067259934767207596e+00
-2.405281875404685188e+00,1.114220529692829587e+00
-2.399145952253142866e+00,1.148968117809999967e+00
-2.393010029101600100e+00,1.170660936637432314e+00
-2.386874105950057778e+00,1.178762289568112465e+00
-2.380738182798515012e+00,1.173045672039734200e+00
-2.374602259646972691e+00,1.153614084028959041e+00
-2.368466336495429925e+00,1.120890016150951851e+00
-2.362330413343887603e+00,1.075609727438859409e+00
-2.356194490192344837e+00,1.018809893525030930e+00
-2.350058567040802071e+00,9.517998895898927003e-01
-2.343922643889259749e+00,8.761377093906048685e-01
-2.337786720737716983e+00,7.935916382848519079e-01
-2.331650797586174662e+00,7.061023435271636117e-01
-2.325514874434631896e+00,6.157329240377293900e-01
-2.319378951283089574e+00,5.246324312684009783e-01
-2.313243028131546808e+00,4.349716432261629961e-01
-2.307107104980004486e+00,3.489031281387724448e-01
-2.300971181828461720e+00,2.685079860857513268e-01
-2.294835258676919398e+00,1.957434698174438381e-01
-2.288699335525376632e+00,1.324015433583554113e-01
-2.282563412373833867e+00,8.006222505036930670e-02
-2.276427489222291545e+00,4.005768210640781035e-02
-2.270291566070748779e+00,1.343837414131598962e-02
-2.264155642919206457e+00,9.475184364546862525e-04
-2.258019719767663691e+00,3.001618301517794407e-03
-2.251883796616121369e+00,1.967920443769344274e-02
-2.245747873464578603e+00,5.071687879171804525e-02
-2.239611950313036282e+00,9.551275694502692204e-02
-2.233476027161493516e+00,1.531413144321049913e-01
-2.227340104009951194e+00,2.223675313980492951e-01
-2.221204180858408428e+00,3.016813376880236319e-01
-2.215068257706865662e+00,3.893248343701998238e-01
-2.208932334555323340e+00,4.833363578181888998e-01
-2.202796411403780574e+00,5.815911164136196021e-01
-2.196660488252238252e+00,6.818546724462066777e-01
-2.190524565100695487e+00,7.818304484735563165e-01
-2.184388641949153165e+00,8.792151315137743950e-01
-2.178252718797610399e+00,9.717520208487259170e-01
-2.172116795646068077e+00,1.057284077760414220e+00
-2.165980872494525311e+00,1.133804591041553067e+00
-2.159844949342982545e+00,1.199507961679046275e+00
-2.153709026191440223e+00,1.252828327877068659e+00
-2.147573103039897457e+00,1.292482720098632853e+00
-2.141437179888355136e+00,1.317498241645807866e+00
-2.135301256736812370e+00,1.327242229508556193e+00
-2.129165333585270048e+00,1.321432387474487768e+00
-2.123029410433727282e+00,1.300155621767771663e+00
-2.116893487282184960e+00,1.263858027166861575e+00
-2.110757564130642194e+00,1.213342621947958833e+00
-2.104621640979099872e+00,1.149753611793130403e+00
-2.098485717827557107e+00,1.074549328448483720e+00
-2.092349794676014341e+00,9.894715323989656808e-01
-2.086213871524472019e+00,8.965056553424801677e-01
-2.080077948372929253e+00,7.978391352971812012e-01
-2.073942025221386931e+00,6.958058037434966536e-01
-2.067806102069844165e+00,5.928398098512843717e-01
-2.061670178918301843e+00,4.914138085568992564e-01
-2.055534255766759077e+00,3.939830795216039405e-01
-2.049398332615216756e+00,3.029270531760630547e-01
-2.043262409463673990e+00,2.204959033338127206e-01
-2.037126486312131668e+00,1.487535783144267043e-01
-2.030990563160588902e+00,8.952984009260944731e-02
-2.024854640009046136e+00,4.437580532476204098e-02
-2.018718716857503814e+00,1.452423813265113668e-02
-2.012582793705961048e+00,8.596599639378864647e-04
-2.006446870554418727e+00,3.894314740598758384e-03
-2.000310947402875961e+00,2.375322614744845851e-02
-1.994175024251333417e+00,6.016829205191243091e-02
-1.988039101099790873e+00,1.124822180063347332e-01
-1.981903177948248329e+00,1.796597086536166898e-01
-1.975767254796705785e+00,2.603085507180367131e-01
-1.969631331645163241e+00,3.527115043279991369e-01
-1.963495408493620697e+00,4.548605618310830323e-01
-1.957359485342078154e+00,5.645048639362357790e-01
-1.951223562190535610e+00,6.792005158240499441e-01
-1.945087639038993066e+00,7.963619083020603284e-01
-1.938951715887450522e+00,9.133291029211251244e-01
-1.932815792735907978e+00,1.027423981257015839e+00
-1.926679869584365212e+00,1.136011341546691256e+00
-1.920543946432822668e+00,1.236567922955146059e+00
-1.914408023281280125e+00,1.326734263220714638e+00
-1.908272100129737581e+00,1.404378358343819855e+00
-1.902136176978195037e+00,1.467640844286506763e+00
-1.896000253826652493e+00,1.514987450675107539e+00
-1.889864330675109949e+00,1.545242976459121564e+00
-1.883728407523567405e+00,1.557625861692940816e+00
-1.877592484372024861e+00,1.551765950225671986e+00
-1.871456561220482318e+00,1.527717722376110032e+00
-1.865320638068939552e+00,1.485966493964951951e+00
-1.859184714917397008e+00,1.427417806400626432e+00
-1.853048791765854464e+00,1.353380021551856771e+00
-1.846912868614311920e+00,1.265537260464043356e+00
-1.840776945462769376e+00,1.165914354704000289e+00
-1.834641022311226832e+00,1.056833691320207436e+00
-1.828505099159684288e+00,9.408622822866163915e-01
-1.822369176008141745e+00,8.207527541053423192e-01
-1.816233252856599201e+00,6.993832048847252736e-01
-1.810097329705056657e+00,5.796887165124644525e-01
-1.803961406553514113e+00,4.645950126596289920e-01
-1.797825483401971347e+00,3.569490768613832188e-01
-1.791689560250428803e+00,2.594526913062509266e-01
-1.785553637098886259e+00,1.745957670068492007e-01
-1.779417713947343715e+00,1.045977804481026535e-01
-1.773281790795801172e+00,5.135248486840283261e-02
-1.767145867644258628e+00,1.638045978853597262e-02
-1.761009944492716084e+00,7.902208201073790406e-04
-1.754874021341173540e+00,5.247221278210645323e-03
-1.748738098189630996e+00,2.995428030550328913e-02
-1.742602175038088452e+00,7.464290966595399368e-02
-1.736466251886545908e+00,1.385728389896030421e-01
-1.730330328735003143e+00,2.205466284349313077e-01
-1.724194405583460599e+00,3.189318059730794630e-01
-1.718058482431918055e+00,4.316938837773705018e-01
-1.711922559280375511e+00,5.564428512716403930e-01
-1.705786636128832967e+00,6.904799661951983580e-01
-1.699650712977290423e+00,8.308645734559830798e-01
-1.693514789825747879e+00,9.744724002539442154e-01
-1.687378866674205335e+00,1.118074326008354547e+00
-1.681242943522662792e+00,1.258406300763454055e+00
-1.675107020371120248e+00,1.392246535535377916e+00
-1.668971097219577704e+00,1.516494421292009065e+00
-1.662835174068034938e+00,1.628232579263567459e+00
-1.656699250916492394e+00,1.724817462771170540e+00
-1.650563327764949850e+00,1.803923108389426488e+00
-1.644427404613407306e+00,1.863618743533151934e+00
-1.638291481461864763e+00,1.902397516802011523e+00
-1.632155558310322219e+00,1.919240753726626281e+00
-1.626019635158779675e+00,1.913621652376605198e+00
-1.619883712007237131e+00,1.885544027565629444e+00
-1.613747788855694587e+00,1.835539807383611333e+00
-1.607611865704152043e+00,1.764663549383840291e+00
-1.601475942552609277e+00,1.674469909357867436e+00
-1.595340019401066733e+00,1.566993851978622843e+00
-1.589204096249524190e+00,1.444694859168521361e+00
-1.583068173097981646e+00,1.310416040028940188e+00
-1.576932249946439102e+00,1.167317967716371641e+00
-1.570796326794896558e+00,1.018809893525030930e+00
-1.564660403643354014e+00,8.684676688317267690e-01
-1.558524480491811470e+00,7.199599522791686468e-01
-1.552388557340268926e+00,5.769534354894858552e-01
-1.546252634188726383e+00,4.430435803678847151e-01
-1.540116711037183839e+00,3.216517085247687646e-01
-1.533980787885641073e+00,2.159582248511924263e-01
-1.527844864734098529e+00,1.287974400606799463e-01
-1.521708941582555985e+00,6.263012637566589547e-02
-1.515573018431013441e+00,1.944945255277730212e-02
-1.509437095279470897e+00,7.354898147893251803e-04
-1.503301172127928353e+00,7.416033190011717992e-03
-1.497165248976385810e+00,3.983680595291616555e-02
-1.491029325824843266e+00,9.774582224667938135e-02
-1.484893402673300722e+00,1.802918109121947055e-01
-1.478757479521758178e+00,2.860345974477240816e-01
-1.472621556370215412e+00,4.129735065230306645e-01
-1.466485633218672868e+00,5.585839150835454348e-01
-1.460349710067130324e+00,7.198727302202314604e-01
-1.454213786915587781e+00,8.934402895401944988e-01
-1.448077863764045237e+00,1.075549682422206388e+00
-1.441941940612502693e+00,1.262216873617944657e+00
-1.435806017460960149e+00,1.449299396315836930e+00
-1.429670094309417605e+00,1.632587429427076131e+00
-1.423534171157875061e+00,1.807904650186174189e+00
-1.417398248006332517e+00,1.971201814869345759e+00
-1.411262324854789973e+00,2.118656538492359687e+00
-1.405126401703247208e+00,2.246773432136251358e+00
-1.398990478551704664e+00,2.352455271993676433e+00
-1.392854555400162120e+00,2.433090142672881484e+00
-1.386718632248619576e+00,2.486624990462587448e+00
-1.380582709097077032e+00,2.511608777753281174e+00
-1.374446785945534488e+00,2.507244220643769950e+00
-1.368310862793991944e+00,2.473415207521611592e+00
-1.362174939642449401e+00,2.410700389104022179e+00
-1.356039016490906857e+00,2.320364595256251050e+00
-1.349903093339364313e+00,2.204348821240273537e+00
-1.343767170187821769e+00,2.065224212252360303e+00
-1.337631247036279003e+00,1.906152485313214351e+00
-1.331495323884736459e+00,1.730815713932315703e+00
-1.325359400733193915e+00,1.543336695087418775e+00
-1.319223477581651371e+00,1.348191329061592114e+00
-1.313087554430108828e+00,1.150114442663834780e+00
-1.306951631278566284e+00,9.539843332759119221e-01
-1.300815708127023740e+00,7.647190551806488656e-01
-1.294679784975481196e+00,5.871551222626294475e-01
-1.288543861823938652e+00,4.259398603799126604e-01
-1.282407938672396108e+00,2.854133287555669085e-01
-1.276272015520853564e+00,1.695093598602852580e-01
-1.270136092369310798e+00,8.165007248032907228e-02
-1.264000169217768255e+00,2.466042343189656441e-02
-1.257864246066225711e+00,6.926983820001453296e-04
-1.251728322914683167e+00,1.116406257450819339e-02
-1.245592399763140623e+00,5.671185736269990230e-02
-1.239456476611598079e+00,1.371643462223346432e-01
-1.233320553460055535e+00,2.515324289979616879e-01
-1.227184630308512991e+00,3.980174298562815793e-01
-1.221048707156970448e+00,5.740411850538293947e-01
-1.214912784005427904e+00,7.762890893227449851e-01
-1.208776860853885138e+00,1.000779283016527188e+00
-1.202640937702342594e+00,1.242938172350477544e+00
-1.196505014550800050e+00,1.497707928016097867e+00
-1.190369091399257506e+00,1.759638814182835631e+00
-1.184233168247714962e+00,2.023026102462608833e+00
-1.178097245096172418e+00,2.282029163805418648e+00
-1.171961321944629875e+00,2.530809634165052557e+00
-1.165825398793087331e+00,2.763665646220033523e+00
-1.159689475641544787e+00,2.975166418706066906e+00
-1.153553552490002243e+00,3.160294356068334753e+00
-1.147417629338459699e+00,3.314552576866844902e+00
-1.141281706186916933e+00,3.434094853895658161e+00
-1.135145783035374389e+00,3.515822413595742546e+00
-1.129009859883831846e+00,3.557466430152999237e+00
-1.122873936732289302e+00,3.557673619059642078e+00
-1.116738013580746758e+00,3.516026741435780423e+00
-1.110602090429204214e+00,3.433103494317037541e+00
-1.104466167277661670e+00,3.310461728466179920e+00
-1.098330244126119126e+00,3.150635156787757740e+00
-1.092194320974576582e+00,2.957083047225751216e+00
-1.086058397823034039e+00,2.734139438849524595e+00
-1.079922474671491273e+00,2.486921110856201267e+00
-1.073786551519948729e+00,2.221229352635418763e+00
-1.067650628368406185e+00,1.943427176318436755e+00
-1.061514705216863641e+00,1.660300793470014469e+00
-1.055378782065321097e+00,1.378912866217433475e+00
-1.049242858913778553e+00,1.106444433318756637e+00
-1.043106935762236009e+00,8.500280146108707413e-01
-1.036971012610693466e+00,6.165807154575304594e-01
-1.030835089459150922e+00,4.126390299552440410e-01
-1.024699166307608378e+00,2.442004987792643078e-01
-1.018563243156065834e+00,1.165678853618601352e-01
-1.012427320004523068e+00,3.421416186245096469e-02
-1.006291396852980524e+00,6.599212062070591855e-04
-1.000155473701437980e+00,1.836867532912833667e-02
-9.940195505498954365e-01,8.866764300569229817e-02
-9.878836273983528926e-01,2.116911824311955848e-01
-9.817477042468103487e-01,3.863502684635022888e-01
-9.756117810952678049e-01,6.103314307238179026e-01
-9.694758579437252610e-01,8.801205939571445924e-01
-9.633399347921826061e-01,1.191060716600986780e+00
-9.572040116406400623e-01,1.537429307812999468e+00
-9.510680884890975184e-01,1.912552452888121479e+00
-9.449321653375549745e-01,2.308931773099175189e+00
-9.387962421860124307e-01,2.718404764629667625e+00
-9.326603190344697758e-01,3.132319562064367346e+00
-9.265243958829272319e-01,3.541715304800163278e+00
-9.203884727313846881e-01,3.937535763332561611e+00
-9.142525495798421442e-01,4.310831044480437413e+00
-9.081166264282996003e-01,4.652968833448539954e+00
-9.019807032767570565e-01,4.955852788589254487e+00
-8.958447801252144016e-01,5.212104219121101778e+00
-8.897088569736718577e-01,5.415275711449794471e+00
-8.835729338221293139e-01,5.560006580453773495e+00
-8.774370106705867700e-01,5.642189288169902284e+00
-8.713010875190442261e-01,5.659095807583071291e+00
-8.651651643675015713e-01,5.609458209357399028e+00
-8.590292412159590274e-01,5.493573090716381557e+00
-8.528933180644164835e-01,5.313310635538073257e+00
-8.467573949128739397e-01,5.072111276414943859e+00
-8.406214717613313958e-01,4.774971866179839708e+00
-8.344855486097888519e-01,4.428348878464021254e+00
-8.283496254582461971e-01,4.040067330432066228e+00
-8.222137023067036532e-01,3.619161993592569626e+00
-8.160777791551611093e-01,3.175725995650282130e+00
-8.099418560036185655e-01,2.720670252536365297e+00
-8.038059328520760216e-01,2.265538452735199826e+00
-7.976700097005333667e-01,1.822221069847728359e+00
-7.915340865489908229e-01,1.402716701953977463e+00
-7.853981633974482790e-01,1.018841077286197105e+00
-7.792622402459057351e-01,6.819601405741195776e-01
-7.731263170943631913e-01,4.027079399365902646e-01
-7.669903939428205364e-01,1.907228574186774495e-01
-7.608544707912779925e-01,5.439546631214398076e-02
-7.547185476397354487e-01,6.357186153662652828e-04
-7.485826244881929048e-01,3.466946261420389419e-02
-7.424467013366503609e-01,1.598678783284412930e-01
-7.363107781851077061e-01,3.776110511080332799e-01
-7.301748550335651622e-01,6.871931506066175643e-01
-7.240389318820226183e-01,1.085781333447812358e+00
-7.179030087304800745e-01,1.568396300641325070e+00
-7.117670855789375306e-01,2.127984330891194986e+00
-7.056311624273949867e-01,2.755490863659360912e+00
-6.994952392758523319e-01,3.440010347523639211e+00
-6.933593161243097880e-01,4.168989375903038308e+00
-6.872233929727672441e-01,4.928440909439814277e+00
-6.810874698212247003e-01,5.703240634778921958e+00
-6.749515466696821564e-01,6.477419031813041350e+00
-6.688156235181395015e-01,7.234503509578644298e+00
-6.626797003665969577e-01,7.957908941789355595e+00
-6.565437772150544138e-01,8.631275272753555328e+00
-6.504078540635118699e-01,9.238869497217820026e+00
-6.442719309119693261e-01,9.765990501255146228e+00
-6.381360077604267822e-01,1.019931525138963480e+01
-6.320000846088841273e-01,1.052727645532286260e+01
-6.258641614573415834e-01,1.074039635309600271e+01
-6.197282383057990396e-01,1.083156328678887803e+01
-6.135923151542564957e-01,1.079631589990458451e+01
-6.074563920027139519e-01,1.063303673609334510e+01
-6.013204688511712970e-01,1.034308670938480645e+01
-5.951845456996287531e-01,9.930923361564055085e+00
-5.890486225480862092e-01,9.404112306394381449e+00
-5.829126993965436654e-01,8.773268101009307429e+00
-5.767767762450011215e-01,8.051958876938442700e+00
-5.706408530934584666e-01,7.256523231859319800e+00
-5.645049299419159228e-01,6.405801289387455633e+00
-5.583690067903733789e-01,5.520829041735851206e+00
-5.522330836388308350e-01,4.624456397345056757e+00
-5.460971604872882912e-01,3.740906576636916725e+00
-5.399612373357456363e-01,2.895297837032558164e+00
-5.338253141842030924e-01,2.113117990385944722e+00
-5.276893910326605486e-01,1.419672217136394465e+00
-5.215534678811180047e-01,8.395050712406373350e-01
-5.154175447295754608e-01,3.958241540781272660e-01
-5.092816215780329170e-01,1.099238926479984002e-01
-5.031456984264902621e-01,6.190269646584312113e-04
-4.970097752749477182e-01,8.371998711322703457e-02
-4.908738521234051744e-01,3.715399273764887766e-01
-4.847379289718626305e-01,8.724592536427734357e-01
-4.786020058203200311e-01,1.590557049668859690e+00
-4.724660826687774873e-01,2.525315671016869601e+00
-4.663301595172348879e-01,3.671414129854383646e+00
-4.601942363656923440e-01,5.018609046936035156e+00
-4.540583132141498002e-01,6.551731109619140625e+00
-4.479223900626072008e-01,8.250761985778808594e+00
-4.417864669110646569e-01,1.009104919433593750e+01
-4.356505437595221131e-01,1.204360294342041016e+01
-4.295146206079795137e-01,1.407552528381347479e+01
-4.233786974564369698e-01,1.615052604675292969e+01
-4.172427743048944260e-01,1.822955513000488281e+01
-4.111068511533518266e-01,2.027150726318359375e+01
-4.049709280018092827e-01,2.223402214050292969e+01
-3.988350048502666834e-01,2.407436370849609375e+01
-3.926990816987241395e-01,2.575032997131348012e+01
-3.865631585471815956e-01,2.722123908996582031e+01
-3.804272353956389963e-01,2.844892692565918324e+01
-3.742913122440964524e-01,2.939871215820312500e+01
-3.681553890925538530e-01,3.004044151306152344e+01
-3.620194659410113092e-01,3.034944534301757812e+01
-3.558835427894687653e-01,3.030740356445312500e+01
-3.497476196379261659e-01,2.990326881408691051e+01
-3.436116964863836221e-01,2.913395500183105469e+01
-3.374757733348410782e-01,2.800508499145507812e+01
-3.313398501832984788e-01,2.653145027160644531e+01
-3.252039270317559350e-01,2.473744773864746094e+01
-3.190680038802133911e-01,2.265735054016113281e+01
-3.129320807286707917e-01,2.033539962768554688e+01
-3.067961575771282479e-01,1.782569885253906250e+01
-3.006602344255856485e-01,1.519202136993408203e+01
-2.945243112740431046e-01,1.250736045837402344e+01
-2.883883881225005608e-01,9.853332519531250000e+00
-2.822524649709579614e-01,7.319406509399414062e+00
-2.761165418194154175e-01,5.001966476440429688e+00
-2.699806186678728182e-01,3.003193140029907227e+00
-2.638446955163302743e-01,1.429827451705932617e+00
-2.577087723647877304e-01,3.917759954929351807e-01
-2.515728492132451311e-01,6.092962576076388359e-04
-2.454369260617025872e-01,3.679637312889099121e-01
-2.393010029101600156e-01,1.603868126869201882e+00
-2.331650797586174440e-01,3.815019845962523970e+00
-2.270291566070749001e-01,7.103027820587157315e+00
-2.208932334555323285e-01,1.156267452239990234e+01
-2.147573103039897569e-01,1.728018569946289062e+01
-2.086213871524472130e-01,2.433156585693359375e+01
-2.024854640009046414e-01,3.278103256225585938e+01
-1.963495408493620697e-01,4.267951583862304688e+01
-1.902136176978194981e-01,5.406334686279297586e+01
-1.840776945462769265e-01,6.695308685302734375e+01
-1.779417713947343826e-01,8.135251617431640625e+01
-1.718058482431918110e-01,9.724782562255859375e+01
-1.656699250916492394e-01,1.146071548461914205e+02
-1.595340019401066955e-01,1.333800201416015625e+02
-1.533980787885641239e-01,1.534975585937500000e+02
-1.472621556370215523e-01,1.748724060058593750e+02
-1.411262324854789807e-01,1.973992462158203125e+02
-1.349903093339364091e-01,2.209554443359374716e+02
-1.288543861823938652e-01,2.454019012451171875e+02
-1.227184630308512936e-01,2.705845031738281250e+02
-1.165825398793087220e-01,2.963351440429687500e+02
-1.104466167277661642e-01,3.224735717773437500e+02
-1.043106935762236065e-01,3.488091430664062500e+02
-9.817477042468103487e-02,3.751429443359375000e+02
-9.203884727313846326e-02,4.012695617675781250e+02
-8.590292412159590552e-02,4.269798583984375000e+02
-7.976700097005334777e-02,4.520629577636719318e+02
-7.363107781851077616e-02,4.763085937500000000e+02
-6.749515466696820454e-02,4.995101013183594318e+02
-6.135923151542564680e-02,5.214660644531250000e+02
-5.522330836388308212e-02,5.419833984375000000e+02
-4.908738521234051744e-02,5.608793334960937500e+02
-4.295146206079795276e-02,5.779837036132812500e+02
-3.681553890925538808e-02,5.931409912109375000e+02
-3.067961575771282340e-02,6.062124023437500000e+02
-2.454369260617025872e-02,6.170770263671875000e+02
-1.840776945462769404e-02,6.256343383789062500e+02
-1.227184630308512936e-02,6.318045654296875000e+02
-6.135923151542564680e-03,6.355299072265625000e+02
0.000000000000000000e+00,6.367755737304687500e+02
6.135923151542564680e-03,6.355298461914062500e+02
1.227184630308512936e-02,6.318045654296875000e+02
1.840776945462769404e-02,6.256342773437500000e+02
2.454369260617025872e-02,6.170769653320312500e+02
3.067961575771282340e-02,6.062122192382812500e+02
3.681553890925538808e-02,5.931409301757812500e+02
4.295146206079795276e-02,5.779837646484375000e+02
4.908738521234051744e-02,5.608793945312500000e+02
5.522330836388308212e-02,5.419833984375000000e+02
6.135923151542564680e-02,5.214660034179687500e+02
6.749515466696820454e-02,4.995100097656250000e+02
7.363107781851077616e-02,4.763086242675781250e+02
7.976700097005334777e-02,4.520628662109375000e+02
8.590292412159590552e-02,4.269798889160156250e+02
9.203884727313846326e-02,4.012695617675781250e+02
9.817477042468103487e-02,3.751428527832031250e+02
1.043106935762236065e-01,3.488090515136718750e+02
1.104466167277661642e-01,3.224735412597656250e+02
1.165825398793087220e-01,2.963350524902343750e+02
1.227184630308512936e-01,2.705844116210937500e+02
1.288543861823938652e-01,2.454019012451171875e+02
1.349903093339364091e-01,2.209554138183593750e+02
1.411262324854789807e-01,1.973992156982421875e+02
1.472621556370215523e-01,1.748724212646484375e+02
1.533980787885641239e-01,1.534975280761718750e+02
1.595340019401066955e-01,1.333800201416015625e+02
1.656699250916492394e-01,1.146071243286132670e+02
1.718058482431918110e-01,9.724784088134765625e+01
1.779417713947343826e-01,8.135250091552734375e+01
1.840776945462769265e-01,6.695307159423828125e+01
1.902136176978194981e-01,5.406335067749022727e+01
1.963495408493620697e-01,4.267951202392578125e+01
2.024854640009046414e-01,3.278102874755859375e+01
2.086213871524472130e-01,2.433156394958496094e+01
2.147573103039897569e-01,1.728018379211425781e+01
2.208932334555323285e-01,1.156267356872558594e+01
2.270291566070749001e-01,7.103028774261474609e+00
2.331650797586174440e-01,3.815017461776733843e+00
2.393010029101600156e-01,1.603868365287780762e+00
2.454369260617025872e-01,3.679641485214233398e-01
2.515728492132451311e-01,6.093024276196956635e-04
2.577087723647877304e-01,3.917762935161590576e-01
2.638446955163302743e-01,1.429828286170959473e+00
2.699806186678728182e-01,3.003191471099853516e+00
2.761165418194154175e-01,5.001965999603271484e+00
2.822524649709579614e-01,7.319404602050781250e+00
2.883883881225005608e-01,9.853328704833984375e+00
2.945243112740431046e-01,1.250735855102539062e+01
3.006602344255856485e-01,1.519202136993408203e+01
3.067961575771282479e-01,1.782570075988769531e+01
3.129320807286707917e-01,2.033539772033691406e+01
3.190680038802133911e-01,2.265735244750976562e+01
3.252039270317559350e-01,2.473744773864746094e+01
3.313398501832984788e-01,2.653144454956054688e+01
3.374757733348410782e-01,2.800508499145507812e+01
3.436116964863836221e-01,2.913395309448242188e+01
3.497476196379261659e-01,2.990325927734374645e+01
3.558835427894687653e-01,3.030740165710449219e+01
3.620194659410113092e-01,3.034944152832031250e+01
3.681553890925538530e-01,3.004044342041015625e+01
3.742913122440964524e-01,2.939871025085448863e+01
3.804272353956389963e-01,2.844891929626464488e+01
3.865631585471815956e-01,2.722124290466308949e+01
3.926990816987241395e-01,2.575032997131348012e+01
3.988350048502666834e-01,2.407436370849609375e+01
4.049709280018092827e-01,2.223402595520019531e+01
4.111068511533518266e-01,2.027150726318359375e+01
4.172427743048944260e-01,1.822956085205078125e+01
4.233786974564369698e-01,1.615052986145019531e+01
4.295146206079795137e-01,1.407552337646484375e+01
4.356505437595221131e-01,1.204360294342041016e+01
4.417864669110646569e-01,1.009105300903320312e+01
4.479223900626072008e-01,8.250761985778808594e+00
4.540583132141498002e-01,6.551732063293457031e+00
4.601942363656923440e-01,5.018609046936035156e+00
4.663301595172348879e-01,3.671413183212279829e+00
4.724660826687774873e-01,2.525315284729003906e+00
4.786020058203200311e-01,1.590556979179382324e+00
4.847379289718626305e-01,8.724594712257384144e-01
4.908738521234051744e-01,3.715400993824005127e-01
4.970097752749477182e-01,8.372003585100173950e-02
5.031456984264902621e-01,6.190425483509898186e-04
5.092816215780329170e-01,1.099236756563186646e-01
5.154175447295754608e-01,3.958241939544677734e-01
5.215534678811180047e-01,8.395051956176757812e-01
5.276893910326605486e-01,1.419673323631286621e+00
5.338253141842030924e-01,2.113118171691894531e+00
5.399612373357456363e-01,2.895298004150390625e+00
5.460971604872882912e-01,3.740906953811645508e+00
5.522330836388308350e-01,4.624458312988281250e+00
5.583690067903733789e-01,5.520829677581787109e+00
5.645049299419159228e-01,6.405801296234130859e+00
5.706408530934584666e-01,7.256523609161376953e+00
5.767767762450011215e-01,8.051959991455078125e+00
5.829126993965436654e-01,8.773264884948730469e+00
5.890486225480862092e-01,9.404110908508300781e+00
5.951845456996287531e-01,9.930925369262695312e+00
6.013204688511712970e-01,1.034308719635009766e+01
6.074563920027139519e-01,1.063287353515625000e+01
6.135923151542564957e-01,1.079615211486816406e+01
6.197282383057990396e-01,1.083139991760253906e+01
6.258641614573415834e-01,1.074023246765136719e+01
6.320000846088841273e-01,1.052711677551269531e+01
6.381360077604267822e-01,1.019915866851806641e+01
6.442719309119693261e-01,9.765842437744140625e+00
6.504078540635118699e-01,9.238728523254394531e+00
6.565437772150544138e-01,8.631145477294921875e+00
6.626797003665969577e-01,7.957792282104492188e+00
6.688156235181395015e-01,7.234395980834960938e+00
6.749515466696821564e-01,6.477314949035644531e+00
6.810874698212247003e-01,5.703151702880859375e+00
6.872233929727672441e-01,4.928367614746093750e+00
6.933593161243097880e-01,4.168927192687988281e+00
6.994952392758523319e-01,3.439960241317749023e+00
7.056311624273949867e-01,2.755449295043945312e+00
7.117670855789375306e-01,2.127953290939331055e+00
7.179030087304800745e-01,1.568373799324035645e+00
7.240389318820226183e-01,1.085763335227966309e+00
7.301748550335651622e-01,6.871831417083740234e-01
7.363107781851077061e-01,3.776046633720397949e-01
7.424467013366503609e-01,1.598655581474304199e-01
7.485826244881929048e-01,3.466903045773506165e-02
7.547185476397354487e-01,6.356907542794942856e-04
7.608544707912779925e-01,5.439458787441254356e-02
7.669903939428205364e-01,1.907203197479248047e-01
7.731263170943631913e-01,4.027013778686523438e-01
7.792622402459057351e-01,6.819494962692260742e-01
7.853981633974482790e-01,1.018825531005859375e+00
7.915340865489908229e-01,1.402695894241333008e+00
7.976700097005333667e-01,1.822195172309875266e+00
8.038059328520760216e-01,2.265501976013183594e+00
8.099418560036185655e-01,2.720628499984741211e+00
8.160777791551611093e-01,3.175677299499511719e+00
8.222137023067036532e-01,3.619109153747558150e+00
8.283496254582461971e-01,4.040004730224609375e+00
8.344855486097888519e-01,4.428280830383300781e+00
8.406214717613313958e-01,4.774898529052734375e+00
8.467573949128739397e-01,5.072034835815429688e+00
8.528933180644164835e-01,5.313230514526367188e+00
8.590292412159590274e-01,5.493493556976318359e+00
8.651651643675015713e-01,5.609374046325683594e+00
8.713010875190442261e-01,5.659008502960205078e+00
8.774370106705867700e-01,5.642106056213378906e+00
8.835729338221293139e-01,5.559921741485595703e+00
8.897088569736718577e-01,5.415194511413574219e+00
8.958447801252144016e-01,5.212024211883544922e+00
9.019807032767570565e-01,4.955780029296875000e+00
9.081166264282996003e-01,4.652898788452148438e+00
9.142525495798421442e-01,4.310764789581298828e+00
9.203884727313846881e-01,3.937477111816406250e+00
9.265243958829272319e-01,3.541661262512206587e+00
9.326603190344697758e-01,3.132272720336914062e+00
9.387962421860124307e-01,2.718365192413330078e+00
9.449321653375549745e-01,2.308897495269775391e+00
9.510680884890975184e-01,1.912523746490478516e+00
9.572040116406400623e-01,1.537405252456665039e+00
9.633399347921826061e-01,1.191042423248291016e+00
9.694758579437252610e-01,8.801070451736449085e-01
9.756117810952678049e-01,6.103222370147705078e-01
9.817477042468103487e-01,3.863444328308105469e-01
9.878836273983528926e-01,2.116881310939788818e-01
9.940195505498954365e-01,8.866626024246215820e-02
1.000155473701437980e+00,1.836836338043212891e-02
1.006291396852980524e+00,6.599106709472835064e-04
1.012427320004523068e+00,3.421368449926376343e-02
1.018563243156065834e+00,1.165658831596374512e-01
1.024699166307608378e+00,2.441969662904739380e-01
1.030835089459150922e+00,4.126330614089965265e-01
1.036971012610693466e+00,6.165705919265747070e-01
1.043106935762236009e+00,8.500144481658935547e-01
1.049242858913778553e+00,1.106427669525146484e+00
1.055378782065321097e+00,1.378891706466674805e+00
1.061514705216863641e+00,1.660275936126708984e+00
1.067650628368406185e+00,1.943397164344787598e+00
1.073786551519948729e+00,2.221195936203002930e+00
1.079922474671491273e+00,2.486883163452148438e+00
1.086058397823034039e+00,2.734097003936767578e+00
1.092194320974576582e+00,2.957037448883056641e+00
1.098330244126119126e+00,3.150585651397705078e+00
1.104466167277661670e+00,3.310411214828491211e+00
1.110602090429204214e+00,3.433051109313964400e+00
1.116738013580746758e+00,3.515973329544067827e+00
1.122873936732289302e+00,3.557619571685791016e+00
1.129009859883831846e+00,3.557415008544921431e+00
1.135145783035374389e+00,3.515767335891724077e+00
1.141281706186916933e+00,3.434042930603026900e+00
1.147417629338459699e+00,3.314501523971557173e+00
1.153553552490002243e+00,3.160245895385742188e+00
1.159689475641544787e+00,2.975121974945068359e+00
1.165825398793087331e+00,2.763622045516967773e+00
1.171961321944629875e+00,2.530770301818847656e+00
1.178097245096172418e+00,2.281994342803955078e+00
1.184233168247714962e+00,2.022995948791503906e+00
1.190369091399257506e+00,1.759611845016479270e+00
1.196505014550800050e+00,1.497684001922607422e+00
1.202640937702342594e+00,1.242920160293579102e+00
1.208776860853885138e+00,1.000764012336730957e+00
1.214912784005427904e+00,7.762774229049682617e-01
1.221048707156970448e+00,5.740321874618530273e-01
1.227184630308512991e+00,3.980119526386260431e-01
1.233320553460055535e+00,2.515285015106201172e-01
1.239456476611598079e+00,1.371624171733856201e-01
1.245592399763140623e+00,5.671083182096481323e-02
1.251728322914683167e+00,1.116398163139820099e-02
1.257864246066225711e+00,6.926605710759758949e-04
1.264000169217768255e+00,2.466002851724624634e-02
1.270136092369310798e+00,8.164875209331512451e-02
1.276272015520853564e+00,1.695068776607513428e-01
1.282407938672396108e+00,2.854090332984924316e-01
1.288543861823938652e+00,4.259328544139862061e-01
1.294679784975481196e+00,5.871459245681762695e-01
1.300815708127023740e+00,7.647075057029724121e-01
1.306951631278566284e+00,9.539701342582702637e-01
1.313087554430108828e+00,1.150096774101257324e+00
1.319223477581651371e+00,1.348171472549438477e+00
1.325359400733193915e+00,1.543312549591064453e+00
1.331495323884736459e+00,1.730789184570312500e+00
1.337631247036279003e+00,1.906123518943786399e+00
1.343767170187821769e+00,2.065193176269531250e+00
1.349903093339364313e+00,2.204314947128295898e+00
1.356039016490906857e+00,2.320329666137695312e+00
1.362174939642449401e+00,2.410664081573486328e+00
1.368310862793991944e+00,2.473378181457519531e+00
1.374446785945534488e+00,2.507206439971923828e+00
1.380582709097077032e+00,2.511569499969482422e+00
1.386718632248619576e+00,2.486588716506958008e+00
1.392854555400162120e+00,2.433054447174072266e+00
1.398990478551704664e+00,2.352419853210449219e+00
1.405126401703247208e+00,2.246740341186523438e+00
1.411262324854789973e+00,2.118624687194824219e+00
1.417398248006332517e+00,1.971171379089355469e+00
1.423534171157875061e+00,1.807877063751220925e+00
1.429670094309417605e+00,1.632562637329101562e+00
1.435806017460960149e+00,1.449277639389038086e+00
1.441941940612502693e+00,1.262197017669677734e+00
1.448077863764045237e+00,1.075532436370849609e+00
1.454213786915587781e+00,8.934270143508912243e-01
1.460349710067130324e+00,7.198629379272460938e-01
1.466485633218672868e+00,5.585761070251464844e-01
1.472621556370215412e+00,4.129667878150939941e-01
1.478757479521758178e+00,2.860303521156311035e-01
1.484893402673300722e+00,1.802888512611389160e-01
1.491029325824843266e+00,9.774467349052429199e-02
1.497165248976385810e+00,3.983666002750396729e-02
1.503301172127928353e+00,7.415973115712405118e-03
1.509437095279470897e+00,7.354725967161357403e-04
1.515573018431013441e+00,1.944932714104652405e-02
1.521708941582555985e+00,6.262899935245513916e-02
1.527844864734098529e+00,1.287957876920700073e-01
1.533980787885641073e+00,2.159547805786132812e-01
1.540116711037183839e+00,3.216569423675537109e-01
1.546252634188726383e+00,4.430504143238068182e-01
1.552388557340268926e+00,5.769629478454589844e-01
1.558524480491811470e+00,7.199689149856567383e-01
1.564660403643354014e+00,8.684803247451782227e-01
1.570796326794896558e+00,1.018825531005859375e+00
1.576932249946439102e+00,1.167335271835327148e+00
1.583068173097981646e+00,1.310435056686401367e+00
1.589204096249524190e+00,1.444714069366455078e+00
1.595340019401066733e+00,1.567015409469604492e+00
1.601475942552609277e+00,1.674498081207275391e+00
1.607611865704152043e+00,1.764691472053527832e+00
1.613747788855694587e+00,1.835570454597473145e+00
1.619883712007237131e+00,1.885571718215942383e+00
1.626019635158779675e+00,1.913650989532470481e+00
1.632155558310322219e+00,1.919268131256103516e+00
1.638291481461864763e+00,1.902430295944213867e+00
1.644427404613407306e+00,1.863648653030395508e+00
1.650563327764949850e+00,1.803951382637023926e+00
1.656699250916492394e+00,1.724842548370361550e+00
1.662835174068034938e+00,1.628257989883422852e+00
1.668971097219577704e+00,1.516517400741577148e+00
1.675107020371120248e+00,1.392268538475036621e+00
1.681242943522662792e+00,1.258407711982727051e+00
1.687378866674205335e+00,1.118073463439941406e+00
1.693514789825747879e+00,9.744727611541748047e-01
1.699650712977290423e+00,8.308644294738769531e-01
1.705786636128832967e+00,6.904813051223754883e-01
1.711922559280375511e+00,5.564428567886352539e-01
1.718058482431918055e+00,4.316939413547515869e-01
1.724194405583460599e+00,3.189318776130676270e-01
1.730330328735003143e+00,2.205466032028198242e-01
1.736466251886545908e+00,1.385728865861892700e-01
1.742602175038088452e+00,7.464291155338287354e-02
1.748738098189630996e+00,2.995444275438785553e-02
1.754874021341173540e+00,5.247171502560377121e-03
1.761009944492716084e+00,7.902416400611400604e-04
1.767145867644258628e+00,1.638045907020568848e-02
1.773281790795801172e+00,5.135243386030197144e-02
1.779417713947343715e+00,1.045978814363479614e-01
1.785553637098886259e+00,1.745962202548980713e-01
1.791689560250428803e+00,2.594526410102844238e-01
1.797825483401971347e+00,3.569490909576416016e-01
1.803961406553514113e+00,4.645947813987731934e-01
1.810097329705056657e+00,5.796884894371032715e-01
1.816233252856599201e+00,6.993830800056457520e-01
1.822369176008141745e+00,8.207525610923767090e-01
1.828505099159684288e+00,9.408624172210694470e-01
1.834641022311226832e+00,1.056833267211914062e+00
1.840776945462769376e+00,1.165913343429565430e+00
1.846912868614311920e+00,1.265536308288574219e+00
1.853048791765854464e+00,1.353379726409912109e+00
1.859184714917397008e+00,1.427418231964111328e+00
1.865320638068939552e+00,1.485966682434082031e+00
1.871456561220482318e+00,1.527717828750610352e+00
1.877592484372024861e+00,1.551765918731689453e+00
1.883728407523567405e+00,1.557626247406005859e+00
1.889864330675109949e+00,1.545242547988891602e+00
1.896000253826652493e+00,1.514986753463745117e+00
1.902136176978195037e+00,1.467640876770019531e+00
1.908272100129737581e+00,1.404378414154052734e+00
1.914408023281280125e+00,1.326734542846679688e+00
1.920543946432822668e+00,1.236568212509155273e+00
1.926679869584365212e+00,1.136011362075805664e+00
1.932815792735907978e+00,1.027423739433288574e+00
1.938951715887450522e+00,9.133288860321044922e-01
1.945087639038993066e+00,7.963625788688659668e-01
1.951223562190535610e+00,6.791998147964477539e-01
1.957359485342078154e+00,5.645055770874023438e-01
1.963495408493620697e+00,4.548605680465698242e-01
1.969631331645163241e+00,3.527113795280456543e-01
1.975767254796705785e+00,2.603088021278381348e-01
1.981903177948248329e+00,1.796594411134719849e-01
1.988039101099790873e+00,1.124820858240127563e-01
1.994175024251333417e+00,6.016855686902999878e-02
2.000310947402875961e+00,2.375319227576255798e-02
2.006446870554418727e+00,3.894282504916191535e-03
2.012582793705961048e+00,8.596555562689900398e-04
2.018718716857503814e+00,1.452414970844984055e-02
2.024854640009046136e+00,4.437579959630966187e-02
2.030990563160588902e+00,8.952970802783966064e-02
2.037126486312131668e+00,1.487534940242767334e-01
2.043262409463673990e+00,2.204957306385040283e-01
2.049398332615216756e+00,3.029270470142364502e-01
2.055534255766759077e+00,3.939824104309081476e-01
2.061670178918301843e+00,4.914138317108154297e-01
2.067806102069844165e+00,5.928404331207275391e-01
2.073942025221386931e+00,6.958057880401611328e-01
2.080077948372929253e+00,7.978386878967285156e-01
2.086213871524472019e+00,8.965062499046326794e-01
2.092349794676014341e+00,9.894715547561645508e-01
2.098485717827557107e+00,1.074549794197082520e+00
2.104621640979099872e+00,1.149753808975219727e+00
2.110757564130642194e+00,1.213342666625976562e+00
2.116893487282184960e+00,1.263857603073120117e+00
2.123029410433727282e+00,1.300155758857727051e+00
2.129165333585270048e+00,1.321432828903198242e+00
2.135301256736812370e+00,1.327242136001586914e+00
2.141437179888355136e+00,1.317498207092285156e+00
2.147573103039897457e+00,1.292482852935791016e+00
2.153709026191440223e+00,1.252828598022460938e+00
2.159844949342982545e+00,1.199507832527160645e+00
2.165980872494525311e+00,1.133804798126220703e+00
2.172116795646068077e+00,1.057283639907836914e+00
2.178252718797610399e+00,9.717520475387573242e-01
2.184388641949153165e+00,8.792156577110291638e-01
2.190524565100695487e+00,7.818300724029541016e-01
2.196660488252238252e+00,6.818545460700988770e-01
2.202796411403780574e+00,5.815913677215576172e-01
2.208932334555323340e+00,4.833361208438872736e-01
2.215068257706865662e+00,3.893250823020935059e-01
2.221204180858408428e+00,3.016809523105621338e-01
2.227340104009951194e+00,2.223671674728393555e-01
2.233476027161493516e+00,1.531411707401275635e-01
2.239611950313036282e+00,9.551271796226501465e-02
2.245747873464578603e+00,5.071668326854705811e-02
2.251883796616121369e+00,1.967917010188102722e-02
2.258019719767663691e+00,3.001606091856956482e-03
2.264155642919206457e+00,9.475052938796578754e-04
2.270291566070748779e+00,1.343832910060882568e-02
2.276427489222291545e+00,4.005772620439529419e-02
2.282563412373833867e+00,8.006223291158676147e-02
2.288699335525376632e+00,1.324014812707901001e-01
2.294835258676919398e+00,1.957436352968215942e-01
2.300971181828461720e+00,2.685080468654632568e-01
2.307107104980004486e+00,3.489034771919250488e-01
2.313243028131546808e+00,4.349719285964965820e-01
2.319378951283089574e+00,5.246322154998779297e-01
2.325514874434631896e+00,6.157345771789550781e-01
2.331650797586174662e+00,7.061016559600830078e-01
2.337786720737716983e+00,7.935916185379029431e-01
2.343922643889259749e+00,8.761371374130249023e-01
2.350058567040802071e+00,9.517992734909057617e-01
2.356194490192344837e+00,1.018809914588928223e+00
2.362330413343887603e+00,1.075610399246215820e+00
2.368466336495429925e+00,1.120889425277709961e+00
2.374602259646972691e+00,1.153613090515136719e+00
2.380738182798515012e+00,1.173045158386230469e+00
2.386874105950057778e+00,1.178760528564453125e+00
2.393010029101600100e+00,1.170661211013793945e+00
2.399145952253142866e+00,1.148967862129211426e+00
2.405281875404685188e+00,1.114220023155212402e+00
2.411417798556227954e+00,1.067260146141052246e+00
2.417553721707770276e+00,1.009209632873535156e+00
2.423689644859313042e+00,9.414452910423277698e-01
2.429825568010855807e+00,8.655652403831483044e-01
2.435961491162398129e+00,7.833477854728698730e-01
2.442097414313940895e+00,6.967135667800903320e-01
2.448233337465483217e+00,6.076764464378356934e-01
2.454369260617025983e+00,5.182986259460449219e-01
2.460505183768568305e+00,4.306408166885375977e-01
2.466641106920111071e+00,3.467143177986145020e-01
2.472777030071653392e+00,2.684368491172790527e-01
2.478912953223196158e+00,1.975854337215423584e-01
2.485048876374738480e+00,1.357560306787490845e-01
2.491184799526281246e+00,8.432894945144653320e-02
2.497320722677824012e+00,4.443481191992759705e-02
2.503456645829366334e+00,1.693224534392356873e-02
2.509592568980909100e+00,2.386607695370912552e-03
2.515728492132451422e+00,1.058990834280848503e-03
2.521864415283994187e+00,1.290163956582546234e-02
2.528000338435536509e+00,3.755962103605270386e-02
2.534136261587079275e+00,7.438051700592041016e-02
2.540272184738621597e+00,1.224316805601119995e-01
2.546408107890164363e+00,1.805208027362823486e-01
2.552544031041707129e+00,2.472273409366607944e-01
2.558679954193249451e+00,3.209348320960998535e-01
2.564815877344792217e+00,3.998700380325317383e-01
2.570951800496334538e+00,4.821439981460571289e-01
2.577087723647877304e+00,5.657964944839477539e-01
2.583223646799419626e+00,6.488444805145263672e-01
2.589359569950962392e+00,7.293243408203125000e-01
2.595495493102504714e+00,8.053407669067382812e-01
2.601631416254047480e+00,8.751085996627808727e-01
2.607767339405589802e+00,9.369950890541076660e-01
2.613903262557132567e+00,9.895591735839843750e-01
2.620039185708675333e+00,1.031580209732055664e+00
2.626175108860217655e+00,1.062089800834655762e+00
2.632311032011760421e+00,1.080388545989990234e+00
2.638446955163302743e+00,1.086070537567138672e+00
2.644582878314845509e+00,1.079020023345947266e+00
2.650718801466387831e+00,1.059422969818115234e+00
2.656854724617930597e+00,1.027756690979003906e+00
2.662990647769472918e+00,9.847798347473143421e-01
2.669126570921015684e+00,9.315127134323119007e-01
2.675262494072558006e+00,8.692120313644409180e-01
2.681398417224100772e+00,7.993450164794921875e-01
2.687534340375643538e+00,7.235480546951293945e-01
2.693670263527185860e+00,6.435940265655517578e-01
2.699806186678728626e+00,5.613479614257812500e-01
2.705942109830270947e+00,4.787221848964690607e-01
2.712078032981813713e+00,3.976337909698486328e-01
2.718213956133356035e+00,3.199595212936401367e-01
2.724349879284898801e+00,2.474905550479889194e-01
2.730485802436441123e+00,1.818923652172088623e-01
2.736621725587983889e+00,1.246670484542846680e-01
2.742757648739526211e+00,7.711507380008697510e-02
2.748893571891068976e+00,4.030977934598922729e-02
2.755029495042611742e+00,1.507202349603176290e-02
2.761165418194154064e+00,1.948008546605706215e-03
2.767301341345696830e+00,1.201450824737548828e-03
2.773437264497239152e+00,1.280640251934528351e-02
2.779573187648781918e+00,3.644820302724838257e-02
2.785709110800324240e+00,7.153305411338806152e-02
2.791845033951867006e+00,1.172000989317894121e-01
2.797980957103409327e+00,1.723442375659942627e-01
2.804116880254952093e+00,2.356412708759307861e-01
2.810252803406494415e+00,3.055799603462219238e-01
2.816388726558037181e+00,3.804966807365417480e-01
2.822524649709579947e+00,4.586148858070373535e-01
2.828660572861122269e+00,5.380892753601074219e-01
2.834796496012665035e+00,6.170429587364196777e-01
2.840932419164207356e+00,6.936188936233520508e-01
2.847068342315750122e+00,7.660174369812011719e-01
2.853204265467292444e+00,8.325399160385132946e-01
2.859340188618835210e+00,8.916288018226623535e-01
2.865476111770377532e+00,9.419037103652955212e-01
2.871612034921920298e+00,9.821922779083250843e-01
2.877747958073462620e+00,1.011557817459106445e+00
2.883883881225005386e+00,1.029321670532226562e+00
2.890019804376548151e+00,1.035075902938842773e+00
2.896155727528090473e+00,1.028695225715637207e+00
2.902291650679633239e+00,1.010338544845581055e+00
2.908427573831175561e+00,9.804450869560240589e-01
2.914563496982718327e+00,9.397217035293580212e-01
2.920699420134260649e+00,8.891286849975585938e-01
2.926835343285803415e+00,8.298562765121459961e-01
2.932971266437345736e+00,7.632955908775329590e-01
2.939107189588888502e+00,6.910063028335571289e-01
2.945243112740430824e+00,6.146808862686157227e-01
2.951379035891973590e+00,5.361042022705078125e-01
2.957514959043516356e+00,4.571116268634795587e-01
2.963650882195058678e+00,3.795458078384399414e-01
2.969786805346601444e+00,3.052150309085845947e-01
2.975922728498143766e+00,2.358502745628356934e-01
2.982058651649686531e+00,1.730634868144989014e-01
2.988194574801228853e+00,1.183128878474235396e-01
2.994330497952771619e+00,7.286690175533294678e-02
3.000466421104313941e+00,3.777622058987617493e-02
3.006602344255856707e+00,1.384752616286277771e-02
3.012738267407399473e+00,1.626419834792613983e-03
3.018874190558941795e+00,1.385370385833084583e-03
3.025010113710484561e+00,1.311587356030941010e-02
3.031146036862026882e+00,3.653023764491081238e-02
3.037281960013569648e+00,7.106657326221466064e-02
3.043417883165111970e+00,1.159069091081619263e-01
3.049553806316654736e+00,1.699893921613693237e-01
3.055689729468197058e+00,2.320384085178375244e-01
3.061825652619739824e+00,3.005923032760620117e-01
3.067961575771282146e+00,3.740414381027221680e-01
3.074097498922824911e+00,4.506570994853973389e-01
3.080233422074367677e+00,5.286448001861572266e-01
3.086369345225909999e+00,6.061716079711914062e-01
3.092505268377452765e+00,6.814187765121459961e-01
3.098641191528995087e+00,7.526251077651977539e-01
3.104777114680537853e+00,8.181211948394774280e-01
3.110913037832080175e+00,8.763710856437683105e-01
3.117048960983622941e+00,9.260123968124389648e-01
3.123184884135165262e+00,nan
3.129320807286708028e+00,nan
3.135456730438250350e+00,nan


==> Data/Gratings/BraggData2D.txt <==
Qy Intensity
-3.141592653589793116e+00 1.018840312957763672e+00
-3.135456730438250350e+00 1.012860178947448730e+00
-3.129320807286708028e+00 9.950863122940063477e-01
-3.123184884135165262e+00 9.659177064895628773e-01
-3.117048960983622941e+00 9.260488748550415039e-01
-3.110913037832080175e+00 8.764054179191589355e-01
-3.104777114680537853e+00 8.181530237197875977e-01
-3.098641191528995087e+00 7.526535987854003906e-01
-3.092505268377452765e+00 6.814435720443725586e-01
-3.086369345225909999e+00 6.061919927597045898e-01
-3.080233422074367677e+00 5.286646485328674316e-01
-3.074097498922824911e+00 4.506758153438568115e-01
-3.067961575771282146e+00 3.740534782409667969e-01
-3.061825652619739824e+00 3.006024658679962158e-01
-3.055689729468197058e+00 2.320443391799926480e-01
-3.049553806316654736e+00 1.699949651956558228e-01
-3.043417883165111970e+00 1.159103289246559282e-01
-3.037281960013569648e+00 7.106874138116836548e-02
-3.031146036862026882e+00 3.653034567832946777e-02
-3.025010113710484561e+00 1.311582513153553009e-02
-3.018874190558941795e+00 1.385334180667996407e-03
-3.012738267407399473e+00 1.626677811145782688e-03
-3.006602344255856707e+00 1.384841930121183395e-02
-3.000466421104313941e+00 3.777862712740898132e-02
-2.994330497952771619e+00 7.287126034498214722e-02
-2.988194574801228853e+00 1.183196231722831726e-01
-2.982058651649686531e+00 1.730730682611465454e-01
-2.975922728498143766e+00 2.358624190092087070e-01
-2.969786805346601444e+00 3.052311539649963379e-01
-2.963650882195058678e+00 3.795661926269531250e-01
-2.957514959043516356e+00 4.571346044540405273e-01
-2.951379035891973590e+00 5.361307263374328613e-01
-2.945243112740430824e+00 6.147109270095825195e-01
-2.939107189588888502e+00 6.910409927368164062e-01
-2.932971266437345736e+00 7.633333206176757812e-01
-2.926835343285803415e+00 8.298972249031065784e-01
-2.920699420134260649e+00 8.891717791557312012e-01
-2.914563496982718327e+00 9.397669434547424316e-01
-2.908427573831175561e+00 9.804922938346863903e-01
-2.902291650679633239e+00 1.010387301445007324e+00
-2.896155727528090473e+00 1.028744697570800781e+00
-2.890019804376548151e+00 1.035124301910400391e+00
-2.883883881225005386e+00 1.029370188713073730e+00
-2.877747958073462620e+00 1.011605620384216309e+00
-2.871612034921920298e+00 9.822379350662231445e-01
-2.865476111770377532e+00 9.419475197792053223e-01
-2.859340188618835210e+00 8.916697502136229359e-01
-2.853204265467292444e+00 8.325776457786558948e-01
-2.847068342315750122e+00 7.660518288612365723e-01
-2.840932419164207356e+00 6.936524510383605957e-01
-2.834796496012665035e+00 6.170725226402282715e-01
-2.828660572861122269e+00 5.381144881248474121e-01
-2.822524649709579947e+00 4.586366713047027588e-01
-2.816388726558037181e+00 3.805141746997833252e-01
-2.810252803406494415e+00 3.055940866470336914e-01
-2.804116880254952093e+00 2.356522232294082642e-01
-2.797980957103409327e+00 1.723522394895553589e-01
-2.791845033951867006e+00 1.172053292393684387e-01
-2.785709110800324240e+00 7.153616845607757568e-02
-2.779573187648781918e+00 3.644979372620582581e-02
-2.773437264497239152e+00 1.280673593282699411e-02
-2.767301341345696830e+00 1.201495761051774025e-03
-2.761165418194154064e+00 1.948125544004142284e-03
-2.755029495042611742e+00 1.507284492254257202e-02
-2.748893571891068976e+00 4.031189158558845520e-02
-2.742757648739526211e+00 7.711774855852127075e-02
-2.736621725587983889e+00 1.246713027358055115e-01
-2.730485802436441123e+00 1.818987727165222168e-01
-2.724349879284898801e+00 2.474987804889678955e-01
-2.718213956133356035e+00 3.199699223041534424e-01
-2.712078032981813713e+00 3.976472020149230402e-01
-2.705942109830270947e+00 4.787379503250121515e-01
-2.699806186678728626e+00 5.613665580749511719e-01
-2.693670263527185860e+00 6.436151266098022461e-01
-2.687534340375643538e+00 7.235710024833679199e-01
-2.681398417224100772e+00 7.993698120117187500e-01
-2.675262494072558006e+00 8.692402839660645641e-01
-2.669126570921015684e+00 9.315417408943176270e-01
-2.662990647769472918e+00 9.848105907440185547e-01
-2.656854724617930597e+00 1.027788400650024414e+00
-2.650718801466387831e+00 1.059455394744873047e+00
-2.644582878314845509e+00 1.079056024551391602e+00
-2.638446955163302743e+00 1.086106657981872559e+00
-2.632311032011760421e+00 1.080424070358276367e+00
-2.626175108860217655e+00 1.062124490737915039e+00
-2.620039185708675333e+00 1.031614422798156738e+00
-2.613903262557132567e+00 9.895921945571898304e-01
-2.607767339405589802e+00 9.370269179344178356e-01
-2.601631416254047480e+00 8.751374483108520508e-01
-2.595495493102504714e+00 8.053668141365052380e-01
-2.589359569950962392e+00 7.293480038642883301e-01
-2.583223646799419626e+00 6.488655209541320801e-01
-2.577087723647877304e+00 5.658149123191833496e-01
-2.570951800496334538e+00 4.821589887142180841e-01
-2.564815877344792217e+00 3.998825848102569580e-01
-2.558679954193249451e+00 3.209446966648101807e-01
-2.552544031041707129e+00 2.472346723079681119e-01
-2.546408107890164363e+00 1.805275380611419678e-01
-2.540272184738621597e+00 1.224363744258880476e-01
-2.534136261587079275e+00 7.438357174396514893e-02
-2.528000338435536509e+00 3.756120428442955017e-02
-2.521864415283994187e+00 1.290229894220829010e-02
-2.515728492132451422e+00 1.059136469848453999e-03
-2.509592568980909100e+00 2.386502223089337349e-03
-2.503456645829366334e+00 1.693253032863140106e-02
-2.497320722677824012e+00 4.443585127592086792e-02
-2.491184799526281246e+00 8.433103561401367188e-02
-2.485048876374738480e+00 1.357599198818206787e-01
-2.478912953223196158e+00 1.975914090871810913e-01
-2.472777030071653392e+00 2.684451043605804443e-01
-2.466641106920111071e+00 3.467244803905487061e-01
-2.460505183768568305e+00 4.306535422801970880e-01
-2.454369260617025983e+00 5.183148384094238281e-01
-2.448233337465483217e+00 6.076933145523071289e-01
-2.442097414313940895e+00 6.967337727546691895e-01
-2.435961491162398129e+00 7.833708524703979492e-01
-2.429825568010855807e+00 8.655899763107299805e-01
-2.423689644859313042e+00 9.414726495742797852e-01
-2.417553721707770276e+00 1.009239196777343750e+00
-2.411417798556227954e+00 1.067291498184204102e+00
-2.405281875404685188e+00 1.114252805709838867e+00
-2.399145952253142866e+00 1.149002194404602051e+00
-2.393010029101600100e+00 1.170696377754211426e+00
-2.386874105950057778e+00 1.178796410560607910e+00
-2.380738182798515012e+00 1.173081636428833008e+00
-2.374602259646972691e+00 1.153650403022766113e+00
-2.368466336495429925e+00 1.120924830436706543e+00
-2.362330413343887603e+00 1.075642466545104980e+00
-2.356194490192344837e+00 1.018841028213500977e+00
-2.350058567040802071e+00 9.518284797668455921e-01
-2.343922643889259749e+00 8.761659860610963024e-01
-2.337786720737716983e+00 7.936152815818787731e-01
-2.331650797586174662e+00 7.061232924461364746e-01
-2.325514874434631896e+00 6.157528758049011230e-01
-2.319378951283089574e+00 5.246489048004150391e-01
-2.313243028131546808e+00 4.349846839904785156e-01
-2.307107104980004486e+00 3.489144146442413330e-01
-2.300971181828461720e+00 2.685159444808959961e-01
-2.294835258676919398e+00 1.957496106624603271e-01
-2.288699335525376632e+00 1.324053257703781128e-01
-2.282563412373833867e+00 8.006460964679718018e-02
-2.276427489222291545e+00 4.005879536271095276e-02
-2.270291566070748779e+00 1.343887019902467728e-02
-2.264155642919206457e+00 9.475459810346364975e-04
-2.258019719767663691e+00 3.001718549057841301e-03
-2.251883796616121369e+00 1.967963762581348419e-02
-2.245747873464578603e+00 5.071779713034630516e-02
-2.239611950313036282e+00 9.551575779914855957e-02
-2.233476027161493516e+00 1.531451344490051270e-01
-2.227340104009951194e+00 2.223736941814422330e-01
-2.221204180858408428e+00 3.016896843910217285e-01
-2.215068257706865662e+00 3.893361389636993408e-01
-2.208932334555323340e+00 4.833503067493439276e-01
-2.202796411403780574e+00 5.816084146499633789e-01
-2.196660488252238252e+00 6.818753480911254883e-01
-2.190524565100695487e+00 7.818542122840881348e-01
-2.184388641949153165e+00 8.792418241500855602e-01
-2.178252718797610399e+00 9.717815518379211426e-01
-2.172116795646068077e+00 1.057316064834594727e+00
-2.165980872494525311e+00 1.133839607238769531e+00
-2.159844949342982545e+00 1.199545025825500488e+00
-2.153709026191440223e+00 1.252866148948669434e+00
-2.147573103039897457e+00 1.292520761489868164e+00
-2.141437179888355136e+00 1.317537426948547363e+00
-2.135301256736812370e+00 1.327281594276428223e+00
-2.129165333585270048e+00 1.321472048759460449e+00
-2.123029410433727282e+00 1.300194501876831055e+00
-2.116893487282184960e+00 1.263895392417907715e+00
-2.110757564130642194e+00 1.213379263877868652e+00
-2.104621640979099872e+00 1.149788856506347656e+00
-2.098485717827557107e+00 1.074582338333129883e+00
-2.092349794676014341e+00 9.895013570785522461e-01
-2.086213871524472019e+00 8.965325951576232910e-01
-2.080077948372929253e+00 7.978632450103759766e-01
-2.073942025221386931e+00 6.958269476890563965e-01
-2.067806102069844165e+00 5.928579568862915039e-01
-2.061670178918301843e+00 4.914287626743317206e-01
-2.055534255766759077e+00 3.939948081970214289e-01
-2.049398332615216756e+00 3.029359281063079834e-01
-2.043262409463673990e+00 2.205024212598800659e-01
-2.037126486312131668e+00 1.487580239772796631e-01
-2.030990563160588902e+00 8.953255414962768555e-02
-2.024854640009046136e+00 4.437701031565666199e-02
-2.018718716857503814e+00 1.452463492751121694e-02
-2.012582793705961048e+00 8.596800616942346096e-04
-2.006446870554418727e+00 3.894420573487877846e-03
-2.000310947402875961e+00 2.375385910272598267e-02
-1.994175024251333417e+00 6.017032638192176819e-02
-1.988039101099790873e+00 1.124858930706977844e-01
-1.981903177948248329e+00 1.796648651361465454e-01
-1.975767254796705785e+00 2.603164017200469971e-01
-1.969631331645163241e+00 3.527222275733947754e-01
-1.963495408493620697e+00 4.548744559288024347e-01
-1.957359485342078154e+00 5.645230412483215332e-01
-1.951223562190535610e+00 6.792213320732116699e-01
-1.945087639038993066e+00 7.963878512382507324e-01
-1.938951715887450522e+00 9.133584499359130859e-01
-1.932815792735907978e+00 1.027455925941467285e+00
-1.926679869584365212e+00 1.136046648025512695e+00
-1.920543946432822668e+00 1.236606836318969727e+00
-1.914408023281280125e+00 1.326775431632995605e+00
-1.908272100129737581e+00 1.404421329498291016e+00
-1.902136176978195037e+00 1.467684864997863770e+00
-1.896000253826652493e+00 1.515034317970275879e+00
-1.889864330675109949e+00 1.545292139053344727e+00
-1.883728407523567405e+00 1.557673811912536621e+00
-1.877592484372024861e+00 1.551813006401062012e+00
-1.871456561220482318e+00 1.527764797210693359e+00
-1.865320638068939552e+00 1.486011862754821777e+00
-1.859184714917397008e+00 1.427464127540588379e+00
-1.853048791765854464e+00 1.353423714637756348e+00
-1.846912868614311920e+00 1.265578150749206543e+00
-1.840776945462769376e+00 1.165951728820800781e+00
-1.834641022311226832e+00 1.056868195533752441e+00
-1.828505099159684288e+00 9.408932328224182129e-01
-1.822369176008141745e+00 8.207798600196838379e-01
-1.816233252856599201e+00 6.994059085845947266e-01
-1.810097329705056657e+00 5.797074437141418457e-01
-1.803961406553514113e+00 4.646098315715789795e-01
-1.797825483401971347e+00 3.569609522819519043e-01
-1.791689560250428803e+00 2.594612240791320801e-01
-1.785553637098886259e+00 1.746012419462203979e-01
-1.779417713947343715e+00 1.046009510755538940e-01
-1.773281790795801172e+00 5.135403946042060852e-02
-1.767145867644258628e+00 1.638099923729896545e-02
-1.761009944492716084e+00 7.903449586592613567e-04
-1.754874021341173540e+00 5.247089080512523651e-03
-1.748738098189630996e+00 2.995473705232143402e-02
-1.742602175038088452e+00 7.464449107646942139e-02
-1.736466251886545908e+00 1.385762840509414673e-01
-1.730330328735003143e+00 2.205525487661361972e-01
-1.724194405583460599e+00 3.189407289028167725e-01
-1.718058482431918055e+00 4.317055940628051758e-01
-1.711922559280375511e+00 5.564590692520141602e-01
-1.705786636128832967e+00 6.905006170272827148e-01
-1.699650712977290423e+00 8.308898806571959339e-01
-1.693514789825747879e+00 9.745010137557984509e-01
-1.687378866674205335e+00 1.118107557296752930e+00
-1.681242943522662792e+00 1.258446335792541504e+00
-1.675107020371120248e+00 1.392289876937866211e+00
-1.668971097219577704e+00 1.516539692878723145e+00
-1.662835174068034938e+00 1.628279566764831543e+00
-1.656699250916492394e+00 1.724866509437561035e+00
-1.650563327764949850e+00 1.803974986076354980e+00
-1.644427404613407306e+00 1.863671779632568359e+00
-1.638291481461864763e+00 1.902454733848571777e+00
-1.632155558310322219e+00 1.919294834136963113e+00
-1.626019635158779675e+00 1.913679003715515359e+00
-1.619883712007237131e+00 1.885599374771118164e+00
-1.613747788855694587e+00 1.835596680641174538e+00
-1.607611865704152043e+00 1.764716148376464844e+00
-1.601475942552609277e+00 1.674520254135131836e+00
-1.595340019401066733e+00 1.567041754722595215e+00
-1.589204096249524190e+00 1.444739103317260742e+00
-1.583068173097981646e+00 1.310454487800598145e+00
-1.576932249946439102e+00 1.167353630065917969e+00
-1.570796326794896558e+00 1.018841028213500977e+00
-1.564660403643354014e+00 8.684974312782287598e-01
-1.558524480491811470e+00 7.199849486351013184e-01
-1.552388557340268926e+00 5.769751071929931641e-01
-1.546252634188726383e+00 4.430596232414245605e-01
-1.540116711037183839e+00 3.216639459133148193e-01
-1.533980787885641073e+00 2.159606218338012695e-01
-1.527844864734098529e+00 1.287994682788848877e-01
-1.521708941582555985e+00 6.263147294521331787e-02
-1.515573018431013441e+00 1.945013925433158875e-02
-1.509437095279470897e+00 7.355771376751363277e-04
-1.503301172127928353e+00 7.415815256536006927e-03
-1.497165248976385810e+00 3.983621671795845032e-02
-1.491029325824843266e+00 9.774478524923324585e-02
-1.484893402673300722e+00 1.802902221679687500e-01
-1.478757479521758178e+00 2.860330641269683838e-01
-1.472621556370215412e+00 4.129715859889984131e-01
-1.466485633218672868e+00 5.585809946060180664e-01
-1.460349710067130324e+00 7.198688387870788574e-01
-1.454213786915587781e+00 8.934365510940551758e-01
-1.448077863764045237e+00 1.075544238090515137e+00
-1.441941940612502693e+00 1.262210845947265625e+00
-1.435806017460960149e+00 1.449294328689575195e+00
-1.429670094309417605e+00 1.632583141326904297e+00
-1.423534171157875061e+00 1.807899475097656250e+00
-1.417398248006332517e+00 1.971196055412292480e+00
-1.411262324854789973e+00 2.118653774261474609e+00
-1.405126401703247208e+00 2.246769666671752930e+00
-1.398990478551704664e+00 2.352453708648681641e+00
-1.392854555400162120e+00 2.433089017868041992e+00
-1.386718632248619576e+00 2.486623525619506836e+00
-1.380582709097077032e+00 2.511606931686401367e+00
-1.374446785945534488e+00 2.507242679595947266e+00
-1.368310862793991944e+00 2.473407983779907227e+00
-1.362174939642449401e+00 2.410693407058715820e+00
-1.356039016490906857e+00 2.320359230041503906e+00
-1.349903093339364313e+00 2.204343795776367188e+00
-1.343767170187821769e+00 2.065219879150390625e+00
-1.337631247036279003e+00 1.906149625778198242e+00
-1.331495323884736459e+00 1.730813145637511985e+00
-1.325359400733193915e+00 1.543333530426025391e+00
-1.319223477581651371e+00 1.348189592361450195e+00
-1.313087554430108828e+00 1.150112986564636230e+00
-1.306951631278566284e+00 9.539836645126342773e-01
-1.300815708127023740e+00 7.647185921669006348e-01
-1.294679784975481196e+00 5.871549844741821289e-01
-1.288543861823938652e+00 4.259391427040099543e-01
-1.282407938672396108e+00 2.854134440422058105e-01
-1.276272015520853564e+00 1.695095449686050415e-01
-1.270136092369310798e+00 8.164953440427780151e-02
-1.264000169217768255e+00 2.466018497943878174e-02
-1.257864246066225711e+00 6.926712230779230595e-04
-1.251728322914683167e+00 1.116418000310659409e-02
-1.245592399763140623e+00 5.671195685863494179e-02
-1.239456476611598079e+00 1.371641606092453003e-01
-1.233320553460055535e+00 2.515322268009185791e-01
-1.227184630308512991e+00 3.980174958705902100e-01
-1.221048707156970448e+00 5.740407109260559082e-01
-1.214912784005427904e+00 7.762887477874755859e-01
-1.208776860853885138e+00 1.000778675079345703e+00
-1.202640937702342594e+00 1.242938160896301270e+00
-1.196505014550800050e+00 1.497706294059753418e+00
-1.190369091399257506e+00 1.759637951850891113e+00
-1.184233168247714962e+00 2.023025035858154297e+00
-1.178097245096172418e+00 2.282028198242187500e+00
-1.171961321944629875e+00 2.530807256698608398e+00
-1.165825398793087331e+00 2.763662338256835938e+00
-1.159689475641544787e+00 2.975163698196411133e+00
-1.153553552490002243e+00 3.160290956497192383e+00
-1.147417629338459699e+00 3.314550876617432085e+00
-1.141281706186916933e+00 3.434091329574584517e+00
-1.135145783035374389e+00 3.515818119049071822e+00
-1.129009859883831846e+00 3.557464361190796343e+00
-1.122873936732289302e+00 3.557669162750244141e+00
-1.116738013580746758e+00 3.516025543212890625e+00
-1.110602090429204214e+00 3.433101415634155718e+00
-1.104466167277661670e+00 3.310459852218628374e+00
-1.098330244126119126e+00 3.150631904602050781e+00
-1.092194320974576582e+00 2.957081556320190430e+00
-1.086058397823034039e+00 2.734138727188110352e+00
-1.079922474671491273e+00 2.486920833587646484e+00
-1.073786551519948729e+00 2.221224784851074219e+00
-1.067650628368406185e+00 1.943422794342040794e+00
-1.061514705216863641e+00 1.660296797752380371e+00
-1.055378782065321097e+00 1.378909826278686523e+00
-1.049242858913778553e+00 1.106441736221313477e+00
-1.043106935762236009e+00 8.500251770019531250e-01
-1.036971012610693466e+00 6.165788173675537109e-01
-1.030835089459150922e+00 4.126376509666442871e-01
-1.024699166307608378e+00 2.441994696855544766e-01
-1.018563243156065834e+00 1.165674552321434160e-01
-1.012427320004523068e+00 3.421406820416450500e-02
-1.006291396852980524e+00 6.598908221349120140e-04
-1.000155473701437980e+00 1.836871355772018433e-02
-9.940195505498954365e-01 8.866758644580841064e-02
-9.878836273983528926e-01 2.116911709308624268e-01
-9.817477042468103487e-01 3.863503932952880859e-01
-9.756117810952678049e-01 6.103340983390808105e-01
-9.694758579437252610e-01 8.801236748695372425e-01
-9.633399347921826061e-01 1.191062808036804199e+00
-9.572040116406400623e-01 1.537431955337524414e+00
-9.510680884890975184e-01 1.912554860115051492e+00
-9.449321653375549745e-01 2.308934688568115234e+00
-9.387962421860124307e-01 2.718408107757568359e+00
-9.326603190344697758e-01 3.132322072982788086e+00
-9.265243958829272319e-01 3.541717052459716797e+00
-9.203884727313846881e-01 3.937534809112548828e+00
-9.142525495798421442e-01 4.310831069946289062e+00
-9.081166264282996003e-01 4.652971744537353516e+00
-9.019807032767570565e-01 4.955852985382080078e+00
-8.958447801252144016e-01 5.212102890014648438e+00
-8.897088569736718577e-01 5.415275573730468750e+00
-8.835729338221293139e-01 5.560006618499755859e+00
-8.774370106705867700e-01 5.642193794250488281e+00
-8.713010875190442261e-01 5.659097671508789062e+00
-8.651651643675015713e-01 5.609462738037109375e+00
-8.590292412159590274e-01 5.493577480316162109e+00
-8.528933180644164835e-01 5.313313007354736328e+00
-8.467573949128739397e-01 5.072113990783691406e+00
-8.406214717613313958e-01 4.774971485137939453e+00
-8.344855486097888519e-01 4.428349971771240234e+00
-8.283496254582461971e-01 4.040066719055175781e+00
-8.222137023067036532e-01 3.619164943695068359e+00
-8.160777791551611093e-01 3.175724744796752930e+00
-8.099418560036185655e-01 2.720670223236083984e+00
-8.038059328520760216e-01 2.265537738800048828e+00
-7.976700097005333667e-01 1.822220325469970703e+00
-7.915340865489908229e-01 1.402716755867004395e+00
-7.853981633974482790e-01 1.018841028213500977e+00
-7.792622402459057351e-01 6.819595694541931152e-01
-7.731263170943631913e-01 4.027079045772553045e-01
-7.669903939428205364e-01 1.907224804162979126e-01
-7.608544707912779925e-01 5.439560115337371826e-02
-7.547185476397354487e-01 6.356959347613155842e-04
-7.485826244881929048e-01 3.466966748237609863e-02
-7.424467013366503609e-01 1.598678231239318848e-01
-7.363107781851077061e-01 3.776109516620635986e-01
-7.301748550335651622e-01 6.871935725212097168e-01
-7.240389318820226183e-01 1.085780382156372070e+00
-7.179030087304800745e-01 1.568396925926208496e+00
-7.117670855789375306e-01 2.127986669540405273e+00
-7.056311624273949867e-01 2.755491256713867188e+00
-6.994952392758523319e-01 3.440011262893676758e+00
-6.933593161243097880e-01 4.168987274169921875e+00
-6.872233929727672441e-01 4.928441047668457031e+00
-6.810874698212247003e-01 5.703242778778076172e+00
-6.749515466696821564e-01 6.477416992187499112e+00
-6.688156235181395015e-01 7.234504222869873047e+00
-6.626797003665969577e-01 7.957910537719727451e+00
-6.565437772150544138e-01 8.631272315979003906e+00
-6.504078540635118699e-01 9.238869667053222656e+00
-6.442719309119693261e-01 9.765988349914550781e+00
-6.381360077604267822e-01 1.019931507110595703e+01
-6.320000846088841273e-01 1.052727794647216797e+01
-6.258641614573415834e-01 1.074039268493652344e+01
-6.197282383057990396e-01 1.083156394958496094e+01
-6.135923151542564957e-01 1.079631614685058594e+01
-6.074563920027139519e-01 1.063303184509277344e+01
-6.013204688511712970e-01 1.034308624267578125e+01
-5.951845456996287531e-01 9.930924415588378906e+00
-5.890486225480862092e-01 9.404109001159667969e+00
-5.829126993965436654e-01 8.773263931274414062e+00
-5.767767762450011215e-01 8.051956176757812500e+00
-5.706408530934584666e-01 7.256518840789794922e+00
-5.645049299419159228e-01 6.405798435211180752e+00
-5.583690067903733789e-01 5.520827770233154297e+00
-5.522330836388308350e-01 4.624454498291015625e+00
-5.460971604872882912e-01 3.740904092788695845e+00
-5.399612373357456363e-01 2.895296335220336914e+00
-5.338253141842030924e-01 2.113117694854736328e+00
-5.276893910326605486e-01 1.419671177864074707e+00
-5.215534678811180047e-01 8.395044207572938122e-01
-5.154175447295754608e-01 3.958239853382110596e-01
-5.092816215780329170e-01 1.099237203598022461e-01
-5.031456984264902621e-01 6.190168205648660660e-04
-4.970097752749477182e-01 8.372012525796890259e-02
-4.908738521234051744e-01 3.715397715568542480e-01
-4.847379289718626305e-01 8.724619150161743164e-01
-4.786020058203200311e-01 1.590560317039489746e+00
-4.724660826687774873e-01 2.525319814682006836e+00
-4.663301595172348879e-01 3.671417236328125000e+00
-4.601942363656923440e-01 5.018612861633300781e+00
-4.540583132141498002e-01 6.551736354827880859e+00
-4.479223900626072008e-01 8.250768661499023438e+00
-4.417864669110646569e-01 1.009105491638183594e+01
-4.356505437595221131e-01 1.204360675811767578e+01
-4.295146206079795137e-01 1.407552909851074396e+01
-4.233786974564369698e-01 1.615053367614746094e+01
-4.172427743048944260e-01 1.822955894470214844e+01
-4.111068511533518266e-01 2.027151298522949219e+01
-4.049709280018092827e-01 2.223402976989746094e+01
-3.988350048502666834e-01 2.407436370849609375e+01
-3.926990816987241395e-01 2.575032997131348012e+01
-3.865631585471815956e-01 2.722125816345214844e+01
-3.804272353956389963e-01 2.844894027709960938e+01
-3.742913122440964524e-01 2.939872741699219105e+01
-3.681553890925538530e-01 3.004046058654785156e+01
-3.620194659410113092e-01 3.034945487976074574e+01
-3.558835427894687653e-01 3.030740928649902344e+01
-3.497476196379261659e-01 2.990327072143554688e+01
-3.436116964863836221e-01 2.913396644592285512e+01
-3.374757733348410782e-01 2.800509643554687855e+01
-3.313398501832984788e-01 2.653144836425780895e+01
-3.252039270317559350e-01 2.473745155334472656e+01
-3.190680038802133911e-01 2.265736007690429688e+01
-3.129320807286707917e-01 2.033539772033691406e+01
-3.067961575771282479e-01 1.782570266723632812e+01
-3.006602344255856485e-01 1.519202136993408203e+01
-2.945243112740431046e-01 1.250735664367675781e+01
-2.883883881225005608e-01 9.853342056274414062e+00
-2.822524649709579614e-01 7.319414138793945312e+00
-2.761165418194154175e-01 5.001969337463378906e+00
-2.699806186678728182e-01 3.003195524215698242e+00
-2.638446955163302743e-01 1.429829716682434082e+00
-2.577087723647877304e-01 3.917772471904754639e-01
-2.515728492132451311e-01 6.093409028835594654e-04
-2.454369260617025872e-01 3.679628968238830566e-01
-2.393010029101600156e-01 1.603866696357727051e+00
-2.331650797586174440e-01 3.815016984939575195e+00
-2.270291566070749001e-01 7.103024005889892578e+00
-2.208932334555323285e-01 1.156267261505126953e+01
-2.147573103039897569e-01 1.728018188476562500e+01
-2.086213871524472130e-01 2.433156585693359375e+01
-2.024854640009046414e-01 3.278102493286132812e+01
-1.963495408493620697e-01 4.267951583862304688e+01
-1.902136176978194981e-01 5.406333541870117188e+01
-1.840776945462769265e-01 6.695307922363281250e+01
-1.779417713947343826e-01 8.135250091552734375e+01
-1.718058482431918110e-01 9.724781799316406250e+01
-1.656699250916492394e-01 1.146071166992187642e+02
-1.595340019401066955e-01 1.333800201416015625e+02
-1.533980787885641239e-01 1.534975585937500000e+02
-1.472621556370215523e-01 1.748724060058593750e+02
-1.411262324854789807e-01 1.973992156982421875e+02
-1.349903093339364091e-01 2.209554443359374716e+02
-1.288543861823938652e-01 2.454018402099609375e+02
-1.227184630308512936e-01 2.705845031738281250e+02
-1.165825398793087220e-01 2.963351440429687500e+02
-1.104466167277661642e-01 3.224736022949218750e+02
-1.043106935762236065e-01 3.488091125488281250e+02
-9.817477042468103487e-02 3.751429443359375000e+02
-9.203884727313846326e-02 4.012695617675781250e+02
-8.590292412159590552e-02 4.269798278808593750e+02
-7.976700097005334777e-02 4.520629577636719318e+02
-7.363107781851077616e-02 4.763085937500000000e+02
-6.749515466696820454e-02 4.995100402832031250e+02
-6.135923151542564680e-02 5.214661254882812500e+02
-5.522330836388308212e-02 5.419833984375000000e+02
-4.908738521234051744e-02 5.608793334960937500e+02
-4.295146206079795276e-02 5.779837646484375000e+02
-3.681553890925538808e-02 5.931409912109375000e+02
-3.067961575771282340e-02 6.062124023437500000e+02
-2.454369260617025872e-02 6.170770263671875000e+02
-1.840776945462769404e-02 6.256342163085937500e+02
-1.227184630308512936e-02 6.318044433593750000e+02
-6.135923151542564680e-03 6.355299072265625000e+02
0.000000000000000000e+00 6.367755737304687500e+02
6.135923151542564680e-03 6.355297241210937500e+02
1.227184630308512936e-02 6.318043212890625000e+02
1.840776945462769404e-02 6.256340942382812500e+02
2.454369260617025872e-02 6.170767822265625000e+02
3.067961575771282340e-02 6.062120971679687500e+02
3.681553890925538808e-02 5.931409301757812500e+02
4.295146206079795276e-02 5.779835815429687500e+02
4.908738521234051744e-02 5.608792724609375000e+02
5.522330836388308212e-02 5.419832153320312500e+02
6.135923151542564680e-02 5.214659423828125000e+02
6.749515466696820454e-02 4.995100097656250000e+02
7.363107781851077616e-02 4.763084411621093750e+02
7.976700097005334777e-02 4.520628356933593182e+02
8.590292412159590552e-02 4.269797973632811932e+02
9.203884727313846326e-02 4.012694396972656250e+02
9.817477042468103487e-02 3.751427307128906250e+02
1.043106935762236065e-01 3.488090515136718750e+02
1.104466167277661642e-01 3.224734191894531250e+02
1.165825398793087220e-01 2.963350524902343750e+02
1.227184630308512936e-01 2.705844116210937500e+02
1.288543861823938652e-01 2.454018402099609375e+02
1.349903093339364091e-01 2.209553527832031534e+02
1.411262324854789807e-01 1.973991699218750000e+02
1.472621556370215523e-01 1.748723754882812500e+02
1.533980787885641239e-01 1.534975433349609375e+02
1.595340019401066955e-01 1.333800048828125000e+02
1.656699250916492394e-01 1.146071014404296875e+02
1.718058482431918110e-01 9.724779510498046875e+01
1.779417713947343826e-01 8.135250091552734375e+01
1.840776945462769265e-01 6.695307159423828125e+01
1.902136176978194981e-01 5.406333923339843750e+01
1.963495408493620697e-01 4.267950439453125000e+01
2.024854640009046414e-01 3.278099822998046875e+01
2.086213871524472130e-01 2.433154296875000000e+01
2.147573103039897569e-01 1.728016662597656250e+01
2.208932334555323285e-01 1.156265735626220703e+01
2.270291566070749001e-01 7.103019714355468750e+00
2.331650797586174440e-01 3.815013170242309570e+00
2.393010029101600156e-01 1.603864073753356934e+00
2.454369260617025872e-01 3.679622709751129150e-01
2.515728492132451311e-01 6.093582487665116787e-04
2.577087723647877304e-01 3.917770087718963623e-01
2.638446955163302743e-01 1.429829478263854980e+00
2.699806186678728182e-01 3.003194332122802734e+00
2.761165418194154175e-01 5.001965999603271484e+00
2.822524649709579614e-01 7.319407463073730469e+00
2.883883881225005608e-01 9.853329658508300781e+00
2.945243112740431046e-01 1.250735664367675781e+01
3.006602344255856485e-01 1.519203472137451172e+01
3.067961575771282479e-01 1.782571411132812500e+01
3.129320807286707917e-01 2.033540916442871094e+01
3.190680038802133911e-01 2.265736579895019531e+01
3.252039270317559350e-01 2.473745727539062500e+01
3.313398501832984788e-01 2.653145790100097301e+01
3.374757733348410782e-01 2.800509643554687855e+01
3.436116964863836221e-01 2.913395690917969105e+01
3.497476196379261659e-01 2.990326499938964844e+01
3.558835427894687653e-01 3.030740547180176137e+01
3.620194659410113092e-01 3.034943771362305043e+01
3.681553890925538530e-01 3.004044723510742543e+01
3.742913122440964524e-01 2.939870834350586293e+01
3.804272353956389963e-01 2.844891929626464488e+01
3.865631585471815956e-01 2.722123718261718750e+01
3.926990816987241395e-01 2.575032043457031250e+01
3.988350048502666834e-01 2.407437324523925781e+01
4.049709280018092827e-01 2.223403358459472656e+01
4.111068511533518266e-01 2.027151870727539062e+01
4.172427743048944260e-01 1.822956466674804688e+01
4.233786974564369698e-01 1.615052986145019531e+01
4.295146206079795137e-01 1.407553005218505682e+01
4.356505437595221131e-01 1.204360866546630859e+01
4.417864669110646569e-01 1.009105110168457031e+01
4.479223900626072008e-01 8.250765800476074219e+00
4.540583132141498002e-01 6.551732063293457031e+00
4.601942363656923440e-01 5.018611431121826172e+00
4.663301595172348879e-01 3.671414136886597124e+00
4.724660826687774873e-01 2.525316476821899414e+00
4.786020058203200311e-01 1.590556383132934570e+00
4.847379289718626305e-01 8.724594116210938610e-01
4.908738521234051744e-01 3.715395927429199219e-01
4.970097752749477182e-01 8.372054994106292725e-02
5.031456984264902621e-01 6.189972045831382275e-04
5.092816215780329170e-01 1.099232733249664307e-01
5.154175447295754608e-01 3.958241939544677734e-01
5.215534678811180047e-01 8.395045399665832520e-01
5.276893910326605486e-01 1.419671177864074707e+00
5.338253141842030924e-01 2.113116979598999023e+00
5.399612373357456363e-01 2.895297050476074219e+00
5.460971604872882912e-01 3.740905046463013139e+00
5.522330836388308350e-01 4.624454498291015625e+00
5.583690067903733789e-01 5.520828247070312500e+00
5.645049299419159228e-01 6.405800342559815341e+00
5.706408530934584666e-01 7.256520271301270419e+00
5.767767762450011215e-01 8.051958084106445312e+00
5.829126993965436654e-01 8.773262977600097656e+00
5.890486225480862092e-01 9.404109954833984375e+00
5.951845456996287531e-01 9.930920600891113281e+00
6.013204688511712970e-01 1.034308147430419922e+01
6.074563920027139519e-01 1.063303184509277344e+01
6.135923151542564957e-01 1.079631519317626953e+01
6.197282383057990396e-01 1.083156108856201172e+01
6.258641614573415834e-01 1.074039268493652344e+01
6.320000846088841273e-01 1.052727413177490234e+01
6.381360077604267822e-01 1.019931316375732422e+01
6.442719309119693261e-01 9.765988349914550781e+00
6.504078540635118699e-01 9.238869667053222656e+00
6.565437772150544138e-01 8.631269454956054688e+00
6.626797003665969577e-01 7.957906246185303623e+00
6.688156235181395015e-01 7.234502792358399326e+00
6.749515466696821564e-01 6.477414131164550781e+00
6.810874698212247003e-01 5.703236103057861328e+00
6.872233929727672441e-01 4.928439617156982422e+00
6.933593161243097880e-01 4.168988704681396484e+00
6.994952392758523319e-01 3.440012454986572266e+00
7.056311624273949867e-01 2.755490541458129883e+00
7.117670855789375306e-01 2.127986669540405273e+00
7.179030087304800745e-01 1.568398714065551758e+00
7.240389318820226183e-01 1.085780143737792969e+00
7.301748550335651622e-01 6.871929168701171875e-01
7.363107781851077061e-01 3.776102662086486816e-01
7.424467013366503609e-01 1.598678678274154663e-01
7.485826244881929048e-01 3.466957062482833862e-02
7.547185476397354487e-01 6.357008824124932289e-04
7.608544707912779925e-01 5.439573898911476135e-02
7.669903939428205364e-01 1.907231956720352173e-01
7.731263170943631913e-01 4.027072191238402765e-01
7.792622402459057351e-01 6.819598674774169922e-01
7.853981633974482790e-01 1.018841028213500977e+00
7.915340865489908229e-01 1.402717351913452148e+00
7.976700097005333667e-01 1.822222352027893066e+00
8.038059328520760216e-01 2.265538454055786133e+00
8.099418560036185655e-01 2.720672607421875000e+00
8.160777791551611093e-01 3.175725460052489790e+00
8.222137023067036532e-01 3.619163751602172852e+00
8.283496254582461971e-01 4.040069103240966797e+00
8.344855486097888519e-01 4.428349018096923828e+00
8.406214717613313958e-01 4.774973392486572266e+00
8.467573949128739397e-01 5.072113513946533203e+00
8.528933180644164835e-01 5.313313007354736328e+00
8.590292412159590274e-01 5.493575096130371094e+00
8.651651643675015713e-01 5.609459400177001953e+00
8.713010875190442261e-01 5.659093379974365234e+00
8.774370106705867700e-01 5.642189979553222656e+00
8.835729338221293139e-01 5.560006618499755859e+00
8.897088569736718577e-01 5.415280818939208984e+00
8.958447801252144016e-01 5.212107181549072266e+00
9.019807032767570565e-01 4.955856323242187500e+00
9.081166264282996003e-01 4.652975082397460938e+00
9.142525495798421442e-01 4.310833930969238281e+00
9.203884727313846881e-01 3.937538146972656250e+00
9.265243958829272319e-01 3.541717290878296343e+00
9.326603190344697758e-01 3.132323265075683594e+00
9.387962421860124307e-01 2.718408346176147461e+00
9.449321653375549745e-01 2.308934450149536133e+00
9.510680884890975184e-01 1.912553429603576660e+00
9.572040116406400623e-01 1.537430644035339355e+00
9.633399347921826061e-01 1.191060900688171387e+00
9.694758579437252610e-01 8.801198601722717285e-01
9.756117810952678049e-01 6.103310585021972656e-01
9.817477042468103487e-01 3.863501846790313721e-01
9.878836273983528926e-01 2.116928547620773315e-01
9.940195505498954365e-01 8.866865187883377075e-02
1.000155473701437980e+00 1.836910471320152283e-02
1.006291396852980524e+00 6.598231266252696514e-04
1.012427320004523068e+00 3.421371802687644958e-02
1.018563243156065834e+00 1.165668293833732466e-01
1.024699166307608378e+00 2.441992163658142090e-01
1.030835089459150922e+00 4.126377701759338379e-01
1.036971012610693466e+00 6.165786981582641602e-01
1.043106935762236009e+00 8.500263690948487438e-01
1.049242858913778553e+00 1.106442451477050781e+00
1.055378782065321097e+00 1.378911375999450684e+00
1.061514705216863641e+00 1.660299658775329590e+00
1.067650628368406185e+00 1.943426966667175293e+00
1.073786551519948729e+00 2.221230030059814453e+00
1.079922474671491273e+00 2.486921310424804688e+00
1.086058397823034039e+00 2.734133243560791016e+00
1.092194320974576582e+00 2.957076072692871094e+00
1.098330244126119126e+00 3.150628328323364258e+00
1.104466167277661670e+00 3.310456991195678711e+00
1.110602090429204214e+00 3.433098316192626509e+00
1.116738013580746758e+00 3.516022205352783203e+00
1.122873936732289302e+00 3.557668924331665039e+00
1.129009859883831846e+00 3.557464361190796343e+00
1.135145783035374389e+00 3.515818834304809570e+00
1.141281706186916933e+00 3.434092521667480469e+00
1.147417629338459699e+00 3.314551591873168945e+00
1.153553552490002243e+00 3.160291433334350586e+00
1.159689475641544787e+00 2.975165128707885742e+00
1.165825398793087331e+00 2.763663053512573242e+00
1.171961321944629875e+00 2.530807971954345703e+00
1.178097245096172418e+00 2.282028436660766602e+00
1.184233168247714962e+00 2.023024559020996094e+00
1.190369091399257506e+00 1.759637832641601562e+00
1.196505014550800050e+00 1.497706532478332520e+00
1.202640937702342594e+00 1.242938399314880371e+00
1.208776860853885138e+00 1.000779032707214355e+00
1.214912784005427904e+00 7.762886285781860352e-01
1.221048707156970448e+00 5.740409493446350098e-01
1.227184630308512991e+00 3.980180621147155762e-01
1.233320553460055535e+00 2.515323162078857422e-01
1.239456476611598079e+00 1.371645480394363403e-01
1.245592399763140623e+00 5.671185627579689026e-02
1.251728322914683167e+00 1.116404216736555099e-02
1.257864246066225711e+00 6.927002687007188797e-04
1.264000169217768255e+00 2.466046996414661754e-02
1.270136092369310798e+00 8.165006339550018311e-02
1.276272015520853564e+00 1.695094853639602661e-01
1.282407938672396108e+00 2.854120433330535889e-01
1.288543861823938652e+00 4.259378015995025635e-01
1.294679784975481196e+00 5.871528983116149902e-01
1.300815708127023740e+00 7.647167444229125977e-01
1.306951631278566284e+00 9.539826512336729847e-01
1.313087554430108828e+00 1.150112628936767578e+00
1.319223477581651371e+00 1.348189592361450195e+00
1.325359400733193915e+00 1.543333411216735840e+00
1.331495323884736459e+00 1.730813264846801758e+00
1.337631247036279003e+00 1.906151294708251953e+00
1.343767170187821769e+00 2.065222501754760742e+00
1.349903093339364313e+00 2.204348087310791016e+00
1.356039016490906857e+00 2.320363998413085938e+00
1.362174939642449401e+00 2.410700321197509766e+00
1.368310862793991944e+00 2.473415851593017578e+00
1.374446785945534488e+00 2.507243156433105469e+00
1.380582709097077032e+00 2.511602401733398438e+00
1.386718632248619576e+00 2.486619949340820312e+00
1.392854555400162120e+00 2.433086156845092773e+00
1.398990478551704664e+00 2.352449417114257812e+00
1.405126401703247208e+00 2.246769189834594727e+00
1.411262324854789973e+00 2.118653535842895508e+00
1.417398248006332517e+00 1.971197366714477539e+00
1.423534171157875061e+00 1.807901501655578613e+00
1.429670094309417605e+00 1.632584095001220925e+00
1.435806017460960149e+00 1.449297666549682617e+00
1.441941940612502693e+00 1.262214303016662598e+00
1.448077863764045237e+00 1.075547695159912109e+00
1.454213786915587781e+00 8.934397697448730469e-01
1.460349710067130324e+00 7.198724150657653809e-01
1.466485633218672868e+00 5.585841536521911621e-01
1.472621556370215412e+00 4.129737019538879395e-01
1.478757479521758178e+00 2.860338091850280762e-01
1.484893402673300722e+00 1.802910864353179932e-01
1.491029325824843266e+00 9.774585068225860596e-02
1.497165248976385810e+00 3.983671590685844421e-02
1.503301172127928353e+00 7.416030392050742236e-03
1.509437095279470897e+00 7.355098496191203594e-04
1.515573018431013441e+00 1.944951340556144714e-02
1.521708941582555985e+00 6.263058632612228394e-02
1.527844864734098529e+00 1.287980377674102783e-01
1.533980787885641073e+00 2.159583717584609985e-01
1.540116711037183839e+00 3.216610252857208252e-01
1.546252634188726383e+00 4.430572092533111017e-01
1.552388557340268926e+00 5.769715905189514160e-01
1.558524480491811470e+00 7.199794650077819824e-01
1.564660403643354014e+00 8.684935569763183594e-01
1.570796326794896558e+00 1.018841028213500977e+00
1.576932249946439102e+00 1.167362809181213379e+00
1.583068173097981646e+00 1.310465335845947266e+00
1.589204096249524190e+00 1.444747924804687500e+00
1.595340019401066733e+00 1.567049860954284668e+00
1.601475942552609277e+00 1.674532890319823997e+00
1.607611865704152043e+00 1.764727473258972168e+00
1.613747788855694587e+00 1.835608959197998047e+00
1.619883712007237131e+00 1.885612845420837402e+00
1.626019635158779675e+00 1.913689613342285156e+00
1.632155558310322219e+00 1.919307827949524148e+00
1.638291481461864763e+00 1.902466058731079102e+00
1.644427404613407306e+00 1.863684535026550071e+00
1.650563327764949850e+00 1.803988218307494895e+00
1.656699250916492394e+00 1.724879384040832520e+00
1.662835174068034938e+00 1.628292322158813477e+00
1.668971097219577704e+00 1.516548395156860352e+00
1.675107020371120248e+00 1.392294764518737793e+00
1.681242943522662792e+00 1.258448004722595215e+00
1.687378866674205335e+00 1.118111729621887207e+00
1.693514789825747879e+00 9.745056033134460449e-01
1.699650712977290423e+00 8.308926820755003773e-01
1.705786636128832967e+00 6.905041337013244629e-01
1.711922559280375511e+00 5.564621686935424805e-01
1.718058482431918055e+00 4.317096173763275146e-01
1.724194405583460599e+00 3.189428746700286865e-01
1.730330328735003143e+00 2.205550521612167358e-01
1.736466251886545908e+00 1.385781466960906982e-01
1.742602175038088452e+00 7.464579492807388306e-02
1.748738098189630996e+00 2.995592728257179260e-02
1.754874021341173540e+00 5.247562658041715622e-03
1.761009944492716084e+00 7.901734788902103901e-04
1.767145867644258628e+00 1.638060808181762695e-02
1.773281790795801172e+00 5.135400965809822083e-02
1.779417713947343715e+00 1.046011000871658464e-01
1.785553637098886259e+00 1.746016442775726318e-01
1.791689560250428803e+00 2.594610750675201416e-01
1.797825483401971347e+00 3.569606840610504150e-01
1.803961406553514113e+00 4.646093845367431641e-01
1.810097329705056657e+00 5.797065496444702148e-01
1.816233252856599201e+00 6.994051337242126465e-01
1.822369176008141745e+00 8.207786679267883301e-01
1.828505099159684288e+00 9.408909678459167480e-01
1.834641022311226832e+00 1.056866884231567383e+00
1.840776945462769376e+00 1.165950179100036621e+00
1.846912868614311920e+00 1.265575408935546875e+00
1.853048791765854464e+00 1.353422403335571289e+00
1.859184714917397008e+00 1.427463412284851074e+00
1.865320638068939552e+00 1.486012935638427734e+00
1.871456561220482318e+00 1.527766585350036621e+00
1.877592484372024861e+00 1.551815509796142578e+00
1.883728407523567405e+00 1.557676434516906738e+00
1.889864330675109949e+00 1.545292615890502930e+00
1.896000253826652493e+00 1.515035510063171387e+00
1.902136176978195037e+00 1.467687368392944336e+00
1.908272100129737581e+00 1.404422640800476074e+00
1.914408023281280125e+00 1.326776981353759766e+00
1.920543946432822668e+00 1.236607670783996582e+00
1.926679869584365212e+00 1.136047244071960449e+00
1.932815792735907978e+00 1.027456402778625488e+00
1.938951715887450522e+00 9.133590459823608398e-01
1.945087639038993066e+00 7.963873744010925293e-01
1.951223562190535610e+00 6.792220473289489746e-01
1.957359485342078154e+00 5.645241141319274902e-01
1.963495408493620697e+00 4.548756480216979980e-01
1.969631331645163241e+00 3.527230322360992432e-01
1.975767254796705785e+00 2.603171467781066895e-01
1.981903177948248329e+00 1.796657294034957886e-01
1.988039101099790873e+00 1.124860420823097368e-01
1.994175024251333417e+00 6.017060577869415283e-02
2.000310947402875961e+00 2.375403791666030884e-02
2.006446870554418727e+00 3.894496476277709007e-03
2.012582793705961048e+00 8.596570696681736816e-04
2.018718716857503814e+00 1.452454831451177597e-02
2.024854640009046136e+00 4.437698423862457275e-02
2.030990563160588902e+00 8.953236788511276245e-02
2.037126486312131668e+00 1.487577557563781738e-01
2.043262409463673990e+00 2.205023467540740967e-01
2.049398332615216756e+00 3.029356300830841064e-01
2.055534255766759077e+00 3.939942121505737860e-01
2.061670178918301843e+00 4.914286434650420587e-01
2.067806102069844165e+00 5.928574204444885254e-01
2.073942025221386931e+00 6.958263516426086426e-01
2.080077948372929253e+00 7.978621721267700195e-01
2.086213871524472019e+00 8.965329527854919434e-01
2.092349794676014341e+00 9.895009398460389294e-01
2.098485717827557107e+00 1.074581623077392578e+00
2.104621640979099872e+00 1.149788379669189453e+00
2.110757564130642194e+00 1.213379383087158203e+00
2.116893487282184960e+00 1.263896226882934570e+00
2.123029410433727282e+00 1.300195813179016113e+00
2.129165333585270048e+00 1.321473240852355957e+00
2.135301256736812370e+00 1.327281951904296875e+00
2.141437179888355136e+00 1.317539334297180176e+00
2.147573103039897457e+00 1.292522788047790527e+00
2.153709026191440223e+00 1.252867460250854492e+00
2.159844949342982545e+00 1.199545621871948242e+00
2.165980872494525311e+00 1.133838057518005371e+00
2.172116795646068077e+00 1.057314276695251465e+00
2.178252718797610399e+00 9.717804193496704102e-01
2.184388641949153165e+00 8.792412281036376953e-01
2.190524565100695487e+00 7.818539142608642578e-01
2.196660488252238252e+00 6.818749308586120605e-01
2.202796411403780574e+00 5.816083550453186035e-01
2.208932334555323340e+00 4.833505749702454168e-01
2.215068257706865662e+00 3.893373310565948486e-01
2.221204180858408428e+00 3.016907870769500732e-01
2.227340104009951194e+00 2.223747521638869962e-01
2.233476027161493516e+00 1.531454473733901978e-01
2.239611950313036282e+00 9.551572799682617188e-02
2.245747873464578603e+00 5.071842297911643982e-02
2.251883796616121369e+00 1.967992447316646576e-02
2.258019719767663691e+00 3.001757431775331497e-03
2.264155642919206457e+00 9.475832921452821385e-04
2.270291566070748779e+00 1.343898568302392960e-02
2.276427489222291545e+00 4.005892947316169739e-02
2.282563412373833867e+00 8.006455749273300171e-02
2.288699335525376632e+00 1.324055939912796021e-01
2.294835258676919398e+00 1.957495212554931641e-01
2.300971181828461720e+00 2.685157656669616699e-01
2.307107104980004486e+00 3.489138484001159668e-01
2.313243028131546808e+00 4.349840879440307062e-01
2.319378951283089574e+00 5.246475338935852051e-01
2.325514874434631896e+00 6.157521009445190430e-01
2.331650797586174662e+00 7.061230540275573730e-01
2.337786720737716983e+00 7.936162948608398438e-01
2.343922643889259749e+00 8.761647939682006836e-01
2.350058567040802071e+00 9.518283009529113770e-01
2.356194490192344837e+00 1.018841028213500977e+00
2.362330413343887603e+00 1.075643062591552734e+00
2.368466336495429925e+00 1.120924830436706543e+00
2.374602259646972691e+00 1.153647065162658691e+00
2.380738182798515012e+00 1.173079848289489746e+00
2.386874105950057778e+00 1.178796529769897461e+00
2.393010029101600100e+00 1.170695900917053223e+00
2.399145952253142866e+00 1.149001121520996094e+00
2.405281875404685188e+00 1.114253401756286621e+00
2.411417798556227954e+00 1.067291498184204102e+00
2.417553721707770276e+00 1.009239077568054199e+00
2.423689644859313042e+00 9.414732456207275391e-01
2.429825568010855807e+00 8.655914664268492542e-01
2.435961491162398129e+00 7.833721041679382324e-01
2.442097414313940895e+00 6.967357397079467773e-01
2.448233337465483217e+00 6.076961755752563477e-01
2.454369260617025983e+00 5.183151364326477051e-01
2.460505183768568305e+00 4.306516349315643311e-01
2.466641106920111071e+00 3.467228710651397705e-01
2.472777030071653392e+00 2.684433162212371826e-01
2.478912953223196158e+00 1.975902467966079989e-01
2.485048876374738480e+00 1.357592195272445679e-01
2.491184799526281246e+00 8.433044701814651489e-02
2.497320722677824012e+00 4.443556442856788635e-02
2.503456645829366334e+00 1.693246327340602875e-02
2.509592568980909100e+00 2.386537846177816391e-03
2.515728492132451422e+00 1.059087924659252167e-03
2.521864415283994187e+00 1.290212292224168604e-02
2.528000338435536509e+00 3.756089508533477783e-02
2.534136261587079275e+00 7.438288629055023193e-02
2.540272184738621597e+00 1.224353313446044922e-01
2.546408107890164363e+00 1.805261671543121338e-01
2.552544031041707129e+00 2.472347319126129428e-01
2.558679954193249451e+00 3.209470212459564209e-01
2.564815877344792217e+00 3.998851776123047430e-01
2.570951800496334538e+00 4.821614623069763184e-01
2.577087723647877304e+00 5.658168196678161621e-01
2.583223646799419626e+00 6.488673686981201172e-01
2.589359569950962392e+00 7.293502092361450195e-01
2.595495493102504714e+00 8.053681850433349609e-01
2.601631416254047480e+00 8.751379251480101429e-01
2.607767339405589802e+00 9.370262026786804199e-01
2.613903262557132567e+00 9.895911812782287598e-01
2.620039185708675333e+00 1.031612634658813477e+00
2.626175108860217655e+00 1.062121987342834473e+00
2.632311032011760421e+00 1.080421924591064453e+00
2.638446955163302743e+00 1.086103558540344238e+00
2.644582878314845509e+00 1.079053163528442383e+00
2.650718801466387831e+00 1.059455156326293945e+00
2.656854724617930597e+00 1.027790069580078125e+00
2.662990647769472918e+00 9.848119616508483887e-01
2.669126570921015684e+00 9.315421581268310547e-01
2.675262494072558006e+00 8.692401051521301270e-01
2.681398417224100772e+00 7.993706464767456055e-01
2.687534340375643538e+00 7.235717177391052246e-01
2.693670263527185860e+00 6.436146497726440430e-01
2.699806186678728626e+00 5.613659620285034180e-01
2.705942109830270947e+00 4.787374734878540039e-01
2.712078032981813713e+00 3.976458907127380371e-01
2.718213956133356035e+00 3.199694156646728516e-01
2.724349879284898801e+00 2.474981993436813354e-01
2.730485802436441123e+00 1.818979680538177490e-01
2.736621725587983889e+00 1.246705725789070129e-01
2.742757648739526211e+00 7.711753994226455688e-02
2.748893571891068976e+00 4.031162708997726440e-02
2.755029495042611742e+00 1.507256086915731257e-02
2.761165418194154064e+00 1.948027173057198524e-03
2.767301341345696830e+00 1.201547100208699703e-03
2.773437264497239152e+00 1.280710753053426743e-02
2.779573187648781918e+00 3.645020723342895508e-02
2.785709110800324240e+00 7.153670489788055420e-02
2.791845033951867006e+00 1.172060295939445496e-01
2.797980957103409327e+00 1.723523288965225220e-01
2.804116880254952093e+00 2.356528788805007935e-01
2.810252803406494415e+00 3.055948615074157715e-01
2.816388726558037181e+00 3.805143237113952637e-01
2.822524649709579947e+00 4.586368501186370850e-01
2.828660572861122269e+00 5.381137728691101074e-01
2.834796496012665035e+00 6.170722246170043945e-01
2.840932419164207356e+00 6.936505436897277832e-01
2.847068342315750122e+00 7.660524845123291016e-01
2.853204265467292444e+00 8.325799107551573597e-01
2.859340188618835210e+00 8.916723132133483887e-01
2.865476111770377532e+00 9.419489502906799316e-01
2.871612034921920298e+00 9.822391867637634277e-01
2.877747958073462620e+00 1.011606454849243164e+00
2.883883881225005386e+00 1.029370546340942383e+00
2.890019804376548151e+00 1.035125136375427246e+00
2.896155727528090473e+00 1.028743743896484375e+00
2.902291650679633239e+00 1.010386466979980469e+00
2.908427573831175561e+00 9.804912805557250977e-01
2.914563496982718327e+00 9.397649765014648438e-01
2.920699420134260649e+00 8.891696929931639515e-01
2.926835343285803415e+00 8.298951983451844372e-01
2.932971266437345736e+00 7.633305788040161133e-01
2.939107189588888502e+00 6.910378336906433105e-01
2.945243112740430824e+00 6.147091984748840332e-01
2.951379035891973590e+00 5.361297726631164551e-01
2.957514959043516356e+00 4.571330249309539240e-01
2.963650882195058678e+00 3.795636892318725586e-01
2.969786805346601444e+00 3.052293062210083008e-01
2.975922728498143766e+00 2.358617633581161499e-01
2.982058651649686531e+00 1.730713844299316406e-01
2.988194574801228853e+00 1.183186620473861694e-01
2.994330497952771619e+00 7.287057489156723022e-02
3.000466421104313941e+00 3.777775913476943970e-02
3.006602344255856707e+00 1.384774874895811254e-02
3.012738267407399473e+00 1.626564306207001209e-03
3.018874190558941795e+00 1.385433017276227474e-03
3.025010113710484561e+00 1.311645284295081919e-02
3.031146036862026882e+00 3.653185069561004639e-02
3.037281960013569648e+00 7.107032835483551025e-02
3.043417883165111970e+00 1.159126460552215715e-01
3.049553806316654736e+00 1.699971705675125122e-01
3.055689729468197058e+00 2.320499569177627841e-01
3.061825652619739824e+00 3.006076216697692871e-01
3.067961575771282146e+00 3.740596771240234375e-01
3.074097498922824911e+00 4.506802558898926336e-01
3.080233422074367677e+00 5.286715626716613770e-01
3.086369345225909999e+00 6.061993241310119629e-01
3.092505268377452765e+00 6.814503669738769531e-01
3.098641191528995087e+00 7.526590228080749512e-01
3.104777114680537853e+00 8.181583285331724964e-01
3.110913037832080175e+00 8.764126300811767578e-01
3.117048960983622941e+00 9.260547757148742676e-01
3.123184884135165262e+00 nan
3.129320807286708028e+00 nan
3.135456730438250350e+00 nan


==> Data/Gratings/analyticalBragg3D.txt <==
Qy,Intensity
-3,69.0153795852628
-2.99790560489761,88.1527098717731
-2.99581120979521,109.525815003082
-2.99371681469282,133.085701147355
-2.99162241959043,158.777248602455
-2.98952802448803,186.539345687168
-2.98743362938564,216.305039409296
-2.98533923428325,248.001702550188
-2.98324483918085,281.551216752224
-2.98115044407846,316.870171156113
-2.97905604897607,353.870076081198
-2.97696165387368,392.457591215125
-2.97486725877128,432.534767725534
-2.97277286366889,473.999303664483
-2.9706784685665,516.744812017659
-2.9685840734641,560.661100686434
-2.96648967836171,605.634463679612
-2.96439528325932,651.547982746078
-2.96230088815692,698.281838653451
-2.96020649305453,745.713631287387
-2.95811209795214,793.718707724823
-2.95601770284974,842.170497395489
-2.95392330774735,890.940853452132
-2.95182891264496,939.900399412206
-2.94973451754256,988.918880158625
-2.94764012244017,1037.86551633414
-2.94554572733778,1086.60936117998
-2.94345133223538,1135.01965884582
-2.94135693713299,1182.96620319533
-2.9392625420306,1230.31969612666
-2.9371681469282,1276.95210443013
-2.93507375182581,1322.73701419209
-2.93297935672342,1367.54998178581
-2.93088496162102,1411.26888045888
-2.92879056651863,1453.77424157655
-2.92669617141624,1494.94958955595
-2.92460177631384,1534.68176956653
-2.92250738121145,1572.86126707639
-2.92041298610906,1609.38251834719
-2.91831859100667,1644.14421100266
-2.91622419590427,1677.04957381954
-2.91412980080188,1708.00665491992
-2.91203540569949,1736.92858756384
-2.90994101059709,1763.73384279029
-2.9078466154947,1788.34646816694
-2.90575222039231,1810.69631196262
-2.90365782528991,1830.71923208464
-2.90156343018752,1848.35728916614
-2.89946903508513,1863.5589232297
-2.89737463998273,1876.27911339652
-2.89528024488034,1886.47952015542
-2.89318584977795,1894.12860975276
-2.89109145467555,1899.2017603098
-2.88899705957316,1901.68134932685
-2.88690266447077,1901.55682227882
-2.88480826936837,1898.82474206106
-2.88271387426598,1893.48881909489
-2.88061947916359,1885.55992195343
-2.87852508406119,1875.05606842271
-2.8764306889588,1862.00239696716
-2.87433629385641,1846.43111861819
-2.87224189875402,1828.38144936112
-2.87014750365162,1807.8995231522
-2.86805310854923,1785.03828574064
-2.86595871344684,1759.85736953657
-2.86386431834444,1732.42294981027
-2.86176992324205,1702.80758255674
-2.85967552813966,1671.09002442375
-2.85758113303726,1637.35503513795
-2.85548673793487,1601.69316291741
-2.85339234283248,1564.20051341548
-2.85129794773008,1524.97850276989
-2.84920355262769,1484.13359539067
-2.8471091575253,1441.77702716164
-2.8450147624229,1398.02451476856
-2.84292036732051,1352.99595190101
-2.84082597221812,1306.81509313313
-2.83873157711572,1259.60922630183
-2.83663718201333,1211.50883424941
-2.83454278691094,1162.64724681914
-2.83244839180854,1113.16028403859
-2.83035399670615,1063.18589142593
-2.82825960160376,1012.86376840135
-2.82616520650137,962.334990801577
-2.82407081139897,911.741628510592
-2.82197641629658,861.226359229969
-2.81988202119419,810.932079448372
-2.81778762609179,761.001513654705
-2.8156932309894,711.576822862902
-2.81359883588701,662.799213516939
-2.81150444078461,614.808547842696
-2.80941004568222,567.742956728197
-2.80731565057983,521.738456179617
-2.80522125547743,476.928568435068
-2.80312686037504,433.443948764154
-2.80103246527265,391.412019009401
-2.79893807017025,350.956608880454
-2.79684367506786,312.197606009566
-2.79474927996547,275.250615750915
-2.79265488486307,240.22663168378
-2.79056048976068,207.231717749443
-2.78846609465829,176.366702934645
-2.78637169955589,147.726889360378
-2.7842773044535,121.401774630219
-2.78218290935111,97.4747892255319
-2.78008851424871,76.0230497227071
-2.77799411914632,57.1171285477343
-2.77589972404393,40.8208409501179
-2.77380532894153,27.1910498301044
-2.77171093383914,16.2774890067406
-2.76961653873675,8.12260546564379
-2.76752214363436,2.76142107454311
-2.76542774853196,0.221414205225107
-2.76333335342957,0.522421643040106
-2.76123895832718,3.67656111603544
-2.75914456322478,9.68817471637646
-2.75705016812239,18.5537934325639
-2.75495577302,30.2621229532725
-2.7528613779176,44.7940508460985
-2.75076698281521,62.1226751563512
-2.74867258771282,82.2133544124434
-2.74657819261042,105.023778967994
-2.74448379750803,130.504063545287
-2.74238940240564,158.596860799667
-2.74029500730324,189.237495650479
-2.73820061220085,222.354120076911
-2.73610621709846,257.867888022985
-2.73401182199606,295.693149985181
-2.73191742689367,335.737666820961
-2.72982303179128,377.902842240954
-2.72772863668888,422.083973417424
-2.72563424158649,468.170519074639
-2.7235398464841,516.046384374095
-2.72144545138171,565.59022188441
-2.71935105627931,616.675747840362
-2.71725666117692,669.172072895788
-2.71516226607453,722.944046490891
-2.71306787097213,777.852613946525
-2.71097347586974,833.755185342449
-2.70887908076735,890.506015213233
-2.70678468566495,947.956592044068
-2.70469029056256,1005.95603654785
-2.70259589546017,1064.35150765317
-2.70050150035777,1122.98861511405
-2.69840710525538,1181.71183763651
-2.69631271015299,1240.36494540445
-2.69421831505059,1298.79142584625
-2.6921239199482,1356.83491150138
-2.69002952484581,1414.33960881835
-2.68793512974341,1471.15072671415
-2.68584073464102,1527.11490372817
-2.68374633953863,1582.08063258433
-2.68165194443623,1635.89868101476
-2.67955754933384,1688.42250765659
-2.67746315423145,1739.50867189509
-2.67536875912906,1789.01723649243
-2.67327436402666,1836.81216189172
-2.67117996892427,1882.76169108719
-2.66908557382188,1926.73872397993
-2.66699117871948,1968.62118016173
-2.66489678361709,2008.29234910279
-2.6628023885147,2045.64122673698
-2.6607079934123,2080.5628374954
-2.65861359830991,2112.95854084962
-2.65651920320752,2142.73632148601
-2.65442480810512,2169.81106226148
-2.65233041300273,2194.10479914333
-2.65023601790034,2215.54695737795
-2.64814162279794,2234.07456818415
-2.64604722769555,2249.63246531694
-2.64395283259316,2262.17346090106
-2.64185843749076,2271.65849998867
-2.63976404238837,2278.0567933495
-2.63766964728598,2281.34592806463
-2.63557525218358,2281.51195554835
-2.63348085708119,2278.549456688
-2.6313864619788,2272.46158385034
-2.6292920668764,2263.26007956633
-2.62719767177401,2250.96527176852
-2.62510327667162,2235.60604552235
-2.62300888156922,2217.21979125018
-2.62091448646683,2195.8523295158
-2.61882009136444,2171.55781250497
-2.61672569626205,2144.39860238738
-2.61463130115965,2114.4451268317
-2.61253690605726,2081.77571198166
-2.61044251095487,2046.47639329032
-2.60834811585247,2008.6407046511
-2.60625372075008,1968.36944633603
-2.60415932564769,1925.77043230325
-2.60206493054529,1880.9582175089
-2.5999705354429,1834.05380589164
-2.59787614034051,1785.18433977208
-2.59578174523811,1734.48277146008
-2.59368735013572,1682.08751790782
-2.59159295503333,1628.14209928952
-2.58949855993093,1572.79476246018
-2.58740416482854,1516.19809026133
-2.58530976972615,1458.50859770102
-2.58321537462375,1399.88631606986
-2.58112097952136,1340.4943660849
-2.57902658441897,1280.49852120891
-2.57693218931657,1220.06676228033
-2.57483779421418,1159.3688246753
-2.57274339911179,1098.57573918302
-2.5706490040094,1037.85936785612
-2.568554608907,977.3919360721
-2.56646021380461,917.345562078385
-2.56436581870222,857.891785298196
-2.56227142359982,799.201094683131
-2.56017702849743,741.442458396048
-2.55808263339504,684.782856129165
-2.55598823829264,629.386815324929
-2.55389384319025,575.415952590828
-2.55179944808786,523.028521581598
-2.54970505298546,472.378968597578
-2.54761065788307,423.617497143607
-2.54551626278068,376.889642667266
-2.54342186767828,332.335858672145
-2.54132747257589,290.091115374531
-2.5392330774735,250.284512042526
-2.5371386823711,213.038904117987
-2.53504428726871,178.470546199756
-2.53294989216632,146.688751899608
-2.53085549706392,117.795571572046
-2.52876110196153,91.8854888501919
-2.52666670685914,69.045136875772
-2.52457231175675,49.353035073349
-2.52247791665435,32.8793472467261
-2.52038352155196,19.6856617370466
-2.51828912644957,9.82479430942501
-2.51619473134717,3.34061438641517
-2.51410033624478,0.267895180839609
-2.51200594114239,0.632188213731326
-2.50991154603999,4.44972264450231
-2.5078171509376,11.7273297691171
-2.50572275583521,22.462392976984
-2.50362836073281,36.6428233879124
-2.50153396563042,54.2470613210295
-2.49943957052803,75.2441036796278
-2.49734517542563,99.5935572590654
-2.49525078032324,127.245717924024
-2.49315638522085,158.141675523821
-2.49106199011845,192.213444339123
-2.48896759501606,229.384118801097
-2.48687319991367,269.568054129519
-2.48477880481127,312.67107148808
-2.48268440970888,358.590687175338
-2.48059001460649,407.216365306396
-2.47849561950409,458.42979337273
-2.4764012244017,512.105180009632
-2.47430682929931,568.109574218167
-2.47221243419691,626.303205264638
-2.47011803909452,686.539842370554
-2.46802364399213,748.667173305923
-2.46592924888974,812.527200890246
-2.46383485378734,877.956656393899
-2.46174045868495,944.787428761704
-2.45964606358256,1012.84700854013
-2.45755166848016,1081.95894534518
-2.45545727337777,1151.94331766569
-2.45336287827538,1222.617213767
-2.45126848317298,1293.79522240027
-2.44917408807059,1365.28993203889
-2.4470796929682,1436.91243727791
-2.4449852978658,1508.47285105636
-2.44289090276341,1579.78082131142
-2.44079650766102,1650.64605068197
-2.43870211255862,1720.87881783053
-2.43660771745623,1790.2904989859
-2.43451332235384,1858.69408826846
-2.43241892725144,1925.9047153833
-2.43032453214905,1991.74015923876
-2.42823013704666,2056.02135610159
-2.42613574194426,2118.57290085409
-2.42404134684187,2179.22353997208
-2.42194695173948,2237.80665485685
-2.41985255663709,2294.1607341476
-2.41775816153469,2348.12983370117
-2.4156637664323,2399.56402293805
-2.41356937132991,2448.31981627663
-2.41147497622751,2494.26058844205
-2.40938058112512,2537.25697244954
-2.40728618602273,2577.18723911364
-2.40519179092033,2613.93765698531
-2.40309739581794,2647.40283167128
-2.40100300071555,2677.48602352523
-2.39890860561315,2704.09944277723
-2.39681421051076,2727.16452121292
-2.39471981540837,2746.61215957913
-2.39262542030597,2762.38294995673
-2.39053102520358,2774.42737240232
-2.38843663010119,2782.70596523762
-2.38634223499879,2787.18946842341
-2.3842478398964,2787.85893953665
-2.38215344479401,2784.70584193556
-2.38005904969161,2777.73210477571
-2.37796465458922,2766.9501546142
-2.37587025948683,2752.38291841577
-2.37377586438443,2734.06379785272
-2.37168146928204,2712.03661486802
-2.36958707417965,2686.35552854669
-2.36749267907726,2657.08492342932
-2.36539828397486,2624.29926945967
-2.36330388887247,2588.082953862
-2.36120949377008,2548.53008529957
-2.35911509866768,2505.74427075506
-2.35702070356529,2459.83836564506
-2.3549263084629,2410.93419775669
-2.3528319133605,2359.16226566778
-2.35073751825811,2304.66141238499
-2.34864312315572,2247.57847499707
-2.34654872805332,2188.0679112321
-2.34445433295093,2126.29140383
-2.34235993784854,2062.4174437577
-2.34026554274614,1996.6208933203
-2.33817114764375,1929.08253027778
-2.33607675254136,1859.98857416826
-2.33398235743896,1789.53019605131
-2.33188796233657,1717.90301294985
-2.32979356723418,1645.30656833653
-2.32769917213178,1571.94380000732
-2.32560477702939,1498.02049676429
-2.323510381927,1423.74474535556
-2.3214159868246,1349.32636914407
-2.31932159172221,1274.97635999415
-2.31722719661982,1200.90630493032
-2.31513280151743,1127.32780909394
-2.31303840641503,1054.45191656891
-2.31094401131264,982.48853065059
-2.30884961621025,911.645835131056
-2.30675522110785,842.129718206572
-2.30466082600546,774.143200554842
-2.30256643090307,707.885869200815
-2.30047203580067,643.553318697093
-2.29837764069828,581.336601205329
-2.29628324559589,521.421686992313
-2.29418885049349,463.988936859308
-2.2920944553911,409.212587987803
-2.29000006028871,357.260254654258
-2.28790566518631,308.292445232575
-2.28581127008392,262.46209685721
-2.28371687498153,219.914129096332
-2.28162247987913,180.785017901074
-2.27952808477674,145.202391090485
-2.27743368967435,113.284646541439
-2.27533929457195,85.140594214518
-2.27324489946956,60.8691230799248
-2.27115050436717,40.5588939441206
-2.26905610926478,24.2880591110617
-2.26696171416238,12.124009742374
-2.26486731905999,4.12315170684379
-2.2627729239576,0.330710639484332
-2.2606785288552,0.780566845159478
-2.25858413375281,5.49512061201268
-2.25648973865042,14.4851884121808
-2.25439534354802,27.7499303882064
-2.25230094844563,45.2768094385303
-2.25020655334324,67.0415821303666
-2.24811215824084,93.0083215852264
-2.24601776313845,123.129472386835
-2.24392336803606,157.345937487756
-2.24182897293366,195.587196994473
-2.23973457783127,237.77145861659
-2.23764018272888,283.80583950386
-2.23554578762648,333.586579074096
-2.23345139252409,386.999282377775
-2.2313569974217,443.919193444499
-2.2292626023193,504.211497977635
-2.22716820721691,567.731654679433
-2.22507381211452,634.325754416224
-2.22297941701212,703.830906328095
-2.22088502190973,776.075649961709
-2.21879062680734,850.880392360026
-2.21669623170495,928.057869049224
-2.21460183660255,1007.4136277199
-2.21250744150016,1088.74653338899
-2.21041304639777,1171.84929373578
-2.20831865129537,1256.50900325578
-2.20622425619298,1342.50770481746
-2.20412986109059,1429.62296715342
-2.20203546598819,1517.62847677915
-2.1999410708858,1606.29464275211
-2.19784667578341,1695.38921271
-2.19575228068101,1784.67789850967
-2.19365788557862,1873.92500981166
-2.19156349047623,1962.89409392617
-2.18946909537383,2051.34858016451
-2.18737470027144,2139.05242698865
-2.18528030516905,2225.77077016904
-2.18318591006665,2311.27057021767
-2.18109151496426,2395.32125731159
-2.17899711986187,2477.69537192137
-2.17690272475947,2558.1691994185
-2.17480832965708,2636.52339685892
-2.17271393455469,2712.54361024841
-2.17061953945229,2786.02108053014
-2.1685251443499,2856.75323662058
-2.16643074924751,2924.54427381652
-2.16433635414512,2989.20571593875
-2.16224195904272,3050.55695962196
-2.16014756394033,3108.42579917889
-2.15805316883794,3162.64893055982
-2.15595877373554,3213.07243291836
-2.15386437863315,3259.55222641395
-2.15176998353076,3301.95450488456
-2.14967558842836,3340.15614212666
-2.14758119332597,3374.04507056576
-2.14548679822358,3403.52063117784
-2.14339240312118,3428.49389359477
-2.14129800801879,3448.88794540637
-2.1392036129164,3464.63814974442
-2.137109217814,3475.69237032941
-2.13501482271161,3482.01116323386
-2.13292042760922,3483.56793471015
-2.13082603250682,3480.34906452087
-2.12873163740443,3472.35399429923
-2.12663724230204,3459.59528056185
-2.12454284719964,3442.09861209093
-2.12244845209725,3419.90279149846
-2.12035405699486,3393.05968088325
-2.11825966189247,3361.63411158349
-2.11616526679007,3325.70375814143
-2.11407087168768,3285.35897666535
-2.11197647658529,3240.70260790661
-2.10988208148289,3191.84974544481
-2.1077876863805,3138.92746946432
-2.10569329127811,3082.07454673277
-2.10359889617571,3021.44109745249
-2.10150450107332,2957.18822976051
-2.09941010597093,2889.48764276569
-2.09731571086853,2818.52119905591
-2.09522131576614,2744.48046773101
-2.09312692066375,2667.56623910838
-2.09103252556135,2587.98801227452
-2.08893813045896,2505.96345681201
-2.08684373535657,2421.71785004249
-2.08474934025417,2335.48349123223
-2.08265494515178,2247.49909426551
-2.08056055004939,2158.00916035827
-2.07846615494699,2067.26333243194
-2.0763717598446,1975.51573286631
-2.07427736474221,1883.02428632104
-2.07218296963981,1790.05002947403
-2.07008857453742,1696.85640944573
-2.06799417943503,1603.70857282965
-2.06589978433263,1510.87264719893
-2.06380538923024,1418.61501703051
-2.06171099412785,1327.20159599759
-2.05961659902546,1236.89709760116
-2.05752220392306,1147.96430612506
-2.05542780882067,1060.66334989335
-2.05333341371828,975.250978852071
-2.05123901861588,891.979848416357
-2.04914462351349,811.097811607155
-2.0470502284111,732.847221422028
-2.0449558333087,657.464245370545
-2.04286143820631,585.17819412587
-2.04076704310392,516.21086615654
-2.03867264800152,450.775910193316
-2.03657825289913,389.078207362685
-2.03448385779674,331.31327472459
-2.03238946269434,277.666691944811
-2.03029506759195,228.313552763236
-2.02820067248956,183.417942850315
-2.02610627738716,143.132445575269
-2.02401188228477,107.597677168384
-2.02191748718238,76.9418526499007
-2.01982309207998,51.2803838426425
-2.01772869697759,30.7155106960557
-2.0156343018752,15.3359670623312
-2.01353990677281,5.21668198458822
-2.01144551167041,0.418517448931842
-2.00935111656802,0.988043476057483
-2.00725672146563,6.95735131342359
-2.00516232636323,18.3439053996283
-2.00306793126084,35.1504346634447
-2.00097353615845,57.3648636181858
-1.99887914105605,84.9602836047348
-1.99678474595366,117.894964428733
-1.99469035085127,156.112406527791
-1.99259595574887,199.541433700586
-1.99050156064648,248.096326300961
-1.98840716554409,301.676994724402
-1.98631277044169,360.169192861845
-1.9842183753393,423.444771113012
-1.98212398023691,491.36196844862
-1.98002958513451,563.765742863606
-1.97793519003212,640.48813950967
-1.97584079492973,721.348695631136
-1.97374639982733,806.154881387144
-1.97165200472494,894.702575485002
-1.96955760962255,986.77657449288
-1.96746321452015,1082.15113456806
-1.96536881941776,1180.5905442666
-1.96327442431537,1281.84972702589
-1.96118002921298,1385.67487176472
-1.95908563411058,1491.80409003122
-1.95699123900819,1599.96809800769
-1.9548968439058,1709.89092161868
-1.9528024488034,1821.29062293218
-1.95070805370101,1933.8800459274
-1.94861365859862,2047.36757973914
-1.94651926349622,2161.45793730031
-1.94442486839383,2275.85294739882
-1.94233047329144,2390.25235798581
-1.94023607818904,2504.35464863117
-1.93814168308665,2617.8578499374
-1.93604728798426,2730.46036770972
-1.93395289288186,2841.86180965705
-1.93185849777947,2951.76381237873
-1.92976410267708,3059.87086639759
-1.92766970757468,3165.89113694652
-1.92557531247229,3269.53727830891
-1.9234809173699,3370.52723940955
-1.9213865222675,3468.58505846069
-1.91929212716511,3563.44164442405
-1.91719773206272,3654.83554313283
-1.91510333696032,3742.51368588951
-1.91300894185793,3826.23211842614
-1.91091454675554,3905.75670817816
-1.90882015165315,3980.86382783341
-1.90672575655075,4051.34101317635
-1.90463136144836,4116.98759336067
-1.90253696634597,4177.61529172654
-1.90044257124357,4233.04879543959
-1.89834817614118,4283.12629222839
-1.89625378103879,4327.69997263434
-1.89415938593639,4366.63649624646
-1.892064990834,4399.81742049319
-1.88997059573161,4427.13959066114
-1.88787620062921,4448.51548989975
-1.88578180552682,4463.87354809361
-1.88368741042443,4473.15840856775
-1.88159301532203,4476.33115172164
-1.87949862021964,4473.369474787
-1.87740422511725,4464.26782702813
-1.87530983001485,4449.03749981823
-1.87321543491246,4427.70667114624
-1.87112103981007,4400.32040423052
-1.86902664470767,4366.94060004077
-1.86693224960528,4327.64590364565
-1.86483785450289,4282.53156445257
-1.8627434594005,4231.7092504885
-1.8606490642981,4175.30681704934
-1.85855466919571,4113.46803012522
-1.85646027409332,4046.35224516926
-1.85436587899092,3974.1340418613
-1.85227148388853,3897.00281568505
-1.85017708878614,3815.16232724184
-1.84808269368374,3728.8302103131
-1.84598829858135,3638.23743983881
-1.84389390347896,3543.62776110518
-1.84179950837656,3445.25708146516
-1.83970511327417,3343.39282615055
-1.83761071817178,3238.31325969479
-1.83551632306938,3130.306774722
-1.83342192796699,3019.67114985291
-1.8313275328646,2906.71277862281
-1.8292331377622,2791.7458713814
-1.82713874265981,2675.0916322078
-1.82504434755742,2557.07741301421
-1.82294995245502,2438.03584696472
-1.82085555735263,2318.30396356285
-1.81876116225024,2198.22228764571
-1.81666676714784,2078.13392473956
-1.81457237204545,1958.38363515922
-1.81247797694306,1839.31689933849
-1.81038358184067,1721.27897689377
-1.80828918673827,1604.61396195457
-1.80619479163588,1489.6638373187
-1.80410039653349,1376.76752998601
-1.80200600143109,1266.25997069291
-1.7999116063287,1158.47115995802
-1.79781721122631,1053.72524327838
-1.79572281612391,952.339598007807
-1.79362842102152,854.623934436276
-1.79153402591913,760.879413633919
-1.78943963081673,671.397784487606
-1.78734523571434,586.460542417933
-1.78525084061195,506.338112119888
-1.78315644550955,431.289056700344
-1.78106205040716,361.559315465233
-1.77896765530477,297.381472585058
-1.77687326020237,238.974058763572
-1.77477886509998,186.540887951961
-1.77268446999759,140.270431107521
-1.77059007489519,100.335228851323
-1.7684956797928,66.8913448160403
-1.76640128469041,40.0778613620649
-1.76430688958801,20.0164192302819
-1.76221249448562,6.8108026011508
-1.76011809938323,0.546570888949985
-1.75802370428084,1.29073850848698
-1.75592930917844,9.0915037021469
-1.75383491407605,23.97802740375
-1.75174051897366,45.9602629748412
-1.74964612387126,75.0288375193147
-1.74755172876887,111.154985344036
-1.74545733366648,154.290533994463
-1.74336293856408,204.367943152065
-1.74126854346169,261.300396547325
-1.7391741483593,324.981946870717
-1.7370797532569,395.287713572491
-1.73498535815451,472.074133235175
-1.73289096305212,555.179262098722
-1.73079656794972,644.423130185665
-1.72870217284733,739.608146273969
-1.72660777774494,840.519552885192
-1.72451338264254,946.925930294541
-1.72241898754015,1058.57974839205
-1.72032459243776,1175.21796517033
-1.71823019733536,1296.56267041311
-1.71613580223297,1422.32177304151
-1.71404140713058,1552.1897304657
-1.71194701202819,1685.84831819333
-1.70985261692579,1822.96743773832
-1.7077582218234,1963.20596086307
-1.70566382672101,2106.21260801608
-1.70356943161861,2251.62685874121
-1.70147503651622,2399.07989175851
-1.69938064141383,2548.19555224834
-1.69728624631143,2698.59134393133
-1.69519185120904,2849.8794432577
-1.69309745610665,3001.66773316525
-1.69100306100425,3153.56085359758
-1.68890866590186,3305.16126606438
-1.68681427079947,3456.07032939559
-1.68471987569707,3605.88938382276
-1.68262548059468,3754.22084047905
-1.68053108549229,3900.66927337915
-1.67843669038989,4044.84251094111
-1.6763422952875,4186.35272402454
-1.67424790018511,4324.81750759828
-1.67215350508271,4459.86095295862
-1.67005910998032,4591.11470763921
-1.66796471487793,4718.21901998323
-1.66587031977553,4840.82376551334
-1.66377592467314,4958.58945219567
-1.66168152957075,5071.18820177784
-1.65958713446836,5178.30470437329
-1.65749273936596,5279.63714361413
-1.65539834426357,5374.89808968206
-1.65330394916118,5463.81535760933
-1.65120955405878,5546.13282839385
-1.64911515895639,5621.61123045483
-1.647020763854,5690.02887913928
-1.6449263687516,5751.18237204454
-1.64283197364921,5804.88723804584
-1.64073757854682,5850.9785380306
-1.63864318344442,5889.31141546176
-1.63654878834203,5919.76159502246
-1.63445439323964,5942.22582771497
-1.63235999813724,5956.6222809448
-1.63026560303485,5962.89087223836
-1.62817120793246,5960.99354540653
-1.62607681283006,5950.91448811116
-1.62398241772767,5932.66028993802
-1.62188802262528,5906.26004024609
-1.61979362752288,5871.76536522693
-1.61769923242049,5829.25040374807
-1.6156048373181,5778.81172173546
-1.6135104422157,5720.56816503214
-1.61141604711331,5654.66065077561
-1.60932165201092,5581.25189759823
-1.60722725690853,5500.5260950098
-1.60513286180613,5412.6885125993
-1.60303846670374,5317.96504977388
-1.60094407160135,5216.60172696324
-1.59884967649895,5108.86411937009
-1.59675528139656,4995.03673448774
-1.59466088629417,4875.42233483617
-1.59256649119177,4750.34120738635
-1.59047209608938,4620.13038148503
-1.58837770098699,4485.14279702762
-1.58628330588459,4345.74642497315
-1.5841889107822,4202.32334228292
-1.58209451567981,4055.26876357952
-1.58000012057741,3904.99003192665
-1.57790572547502,3751.90557125602
-1.57581133037263,3596.44380309089
-1.57371693527023,3439.04203029358
-1.57162254016784,3280.14529076694
-1.56952814506545,3120.20518395332
-1.56743374996305,2959.67867328172
-1.56533935486066,2799.02686764487
-1.56324495975827,2638.71378506237
-1.56115056465587,2479.20510188066
-1.55905616955348,2320.96689076564
-1.55696177445109,2164.46435085639
-1.5548673793487,2010.16053354934
-1.5527729842463,1858.51506726427
-1.55067858914391,1709.98288469179
-1.54858419404152,1565.01295603239
-1.54648979893912,1424.04703159763
-1.54439540383673,1287.51839734322
-1.54230100873434,1155.85064671497
-1.54020661363194,1029.45647225555
-1.53811221852955,908.736480354111
-1.53601782342716,794.078032485684
-1.53392342832476,685.854116208983
-1.53182903322237,584.422249197207
-1.52973463811998,490.123419393451
-1.52764024301758,403.2810643989
-1.52554584791519,324.200093085186
-1.5234514528128,253.165952290741
-1.5213570577104,190.443741394406
-1.51926266260801,136.277377427274
-1.51716826750562,90.8888132644289
-1.51507387240322,54.4773113083379
-1.51297947730083,27.218774939214
-1.51088508219844,9.26513985895509
-1.50879068709605,0.743827319826196
-1.50669629199365,1.75726104517038
-1.50460189689126,12.3824495179222
-1.50250750178887,32.6706351219533
-1.50041310668647,62.6470114598488
-1.49831871158408,102.310509989595
-1.49622431648169,151.633656942648
-1.49412992137929,210.562501298697
-1.4920355262769,279.016614416958
-1.48994113117451,356.889161694607
-1.48784673607211,444.047046505553
-1.48575234096972,540.331126370236
-1.48365794586733,645.556501239895
-1.48156355076493,759.512873455653
-1.47946915566254,881.964978844064
-1.47737476056015,1012.65308816441
-1.47528036545775,1151.29357794342
-1.47318597035536,1297.57956953895
-1.47109157525297,1451.18163507851
-1.46899718015057,1611.74856875996
-1.46690278504818,1778.90822172165
-1.46480838994579,1952.26839868609
-1.46271399484339,2131.41781418909
-1.460619599741,2315.92710617938
-1.45852520463861,2505.34990461432
-1.45643080953622,2699.22395236992
-1.45433641443382,2897.07227579285
-1.45224201933143,3098.40440200663
-1.45014762422904,3302.71761985917
-1.44805322912664,3509.49828144797
-1.44595883402425,3718.22314087725
-1.44386443892186,3928.36072677169
-1.44177004381946,4139.37274515895
-1.43967564871707,4350.7155089466
-1.43758125361468,4561.84139036551
-1.43548685851228,4772.20029253908
-1.43339246340989,4981.24113630592
-1.4312980683075,5188.41335834919
-1.4292036732051,5393.1684166705
-1.42710927810271,5594.96129928645
-1.42501488300032,5793.25203218609
-1.42292048789792,5987.5071823997
-1.42082609279553,6177.2013520577
-1.41873169769314,6361.81865939208
-1.41663730259074,6540.85420253481
-1.41454290748835,6713.81550212145
-1.41244851238596,6880.22391859501
-1.41035411728356,7039.61604022893
-1.40825972218117,7191.54503799468
-1.40616532707878,7335.58198336778
-1.40407093197639,7471.31712525032
-1.40197653687399,7598.36112240478
-1.3998821417716,7716.34622768439
-1.39778774666921,7824.92742067565
-1.39569335156681,7923.78348529343
-1.39359895646442,8012.61802913603
-1.39150456136203,8091.16044147503
-1.38941016625963,8159.16678692212
-1.38731577115724,8216.42063197849
-1.38522137605485,8262.73380180803
-1.38312698095245,8297.94706479937
-1.38103258585006,8321.93074260167
-1.37893819074767,8334.58524355796
-1.37684379564527,8335.84151761992
-1.37474940054288,8325.66143104761
-1.37265500544049,8304.03805939547
-1.37056061033809,8270.99589749965
-1.3684662152357,8226.59098539813
-1.36637182013331,8170.91094933787
-1.36427742503091,8104.07495722878
-1.36218302992852,8026.23358818915
-1.36008863482613,7937.56861594806
-1.35799423972374,7838.29270623178
-1.35589984462134,7728.6490284098
-1.35380544951895,7608.91078188683
-1.35171105441656,7479.38063807705
-1.34961665931416,7340.39009890303
-1.34752226421177,7192.2987730356
-1.34542786910938,7035.49357140258
-1.34333347400698,6870.38782355189
-1.34123907890459,6697.42031681235
-1.3391446838022,6517.05426044337
-1.3370502886998,6329.77617696705
-1.33495589359741,6136.09472338371
-1.33286149849502,5936.53944492956
-1.33076710339262,5731.65946436455
-1.32867270829023,5522.02210993154
-1.32657831318784,5308.21148531554
-1.32448391808544,5090.82698511744
-1.32238952298305,4870.48175947324
-1.32029512788066,4647.80113177299
-1.31820073277826,4423.42097327707
-1.31610633767587,4197.98603893647
-1.31401194257348,3972.14826859844
-1.31191754747108,3746.56505790328
-1.30982315236869,3521.89750350335
-1.3077287572663,3298.80862707843
-1.30563436216391,3077.96158281581
-1.30353996706151,2860.01785320226
-1.30144557195912,2645.63543778629
-1.29935117685673,2435.46703983969
-1.29725678175433,2230.15825582714
-1.29516238665194,2030.34577256987
-1.29306799154955,1836.65557695859
-1.29097359644715,1649.70118326504
-1.28887920134476,1470.08188285048
-1.28678480624237,1298.38102118638
-1.28469041113997,1135.16430701545
-1.28259601603758,980.97815839639
-1.28050162093519,836.34809041933
-1.27840722583279,701.777149110361
-1.2763128307304,577.744396114944
-1.27421843562801,464.70344859424
-1.27212404052561,363.081078593685
-1.27002964542322,273.27587607666
-1.26793525032083,195.656979642922
-1.26584085521843,130.562878799611
-1.26374646011604,78.3002914854743
-1.26165206501365,39.1431203715899
-1.25955766991125,13.33149126436
-1.25746327480886,1.07087676361067
-1.25536887970647,2.53130807253574
-1.25327448460408,17.8466776916705
-1.25118008950168,47.1141354626472
-1.24908569439929,90.3935802122381
-1.2469912992969,147.707248998057
-1.2448969041945,219.03940571037
-1.24280250909211,304.336130524716
-1.24070811398972,403.505211460528
-1.23861371888732,516.416138968083
-1.23651932378493,642.900204325019
-1.23442492868254,782.750702163357
-1.23233053358014,935.72323739182
-1.23023613847775,1101.53613627874
-1.22814174337536,1279.8709613499
-1.22604734827296,1470.37312938372
-1.22395295317057,1672.65263153366
-1.22185855806818,1886.28485432201
-1.21976416296578,2110.81149996364
-1.21766976786339,2345.74160425342
-1.215575372761,2590.55264980958
-1.2134809776586,2844.69177251868
-1.21138658255621,3107.57705831424
-1.20929218745382,3378.59892766172
-1.20719779235142,3657.12160439475
-1.20510339724903,3942.4846656545
-1.20300900214664,4234.00466925627
-1.20091460704425,4530.97685462462
-1.19882021194185,4832.67691327717
-1.19672581683946,5138.36282440151
-1.19463142173707,5447.27675128783
-1.19253702663467,5758.64699361105
-1.19044263153228,6071.68999100451
-1.18834823642989,6385.61237261317
-1.18625384132749,6699.61304758725
-1.1841594462251,7012.88533110678
-1.18206505112271,7324.61910046594
-1.17997065602031,7634.00297561912
-1.17787626091792,7940.22651847517
-1.17578186581553,8242.48244520704
-1.17368747071313,8539.96884555039
-1.17159307561074,8831.89140341194
-1.16949868050835,9117.46561257799
-1.16740428540595,9395.9189816269
-1.16530989030356,9666.49322211006
-1.16321549520117,9928.44641381887
-1.16112110009877,10181.055141277
-1.15902670499638,10423.616595495
-1.15693230989399,10655.4506349744
-1.1548379147916,10875.9018002776
-1.1527435196892,11084.3412763303
-1.15064912458681,11280.1687967469
-1.14855472948442,11462.8144847953
-1.14646033438202,11631.7406254341
-1.14436593927963,11786.4433632619
-1.14227154417724,11926.4543212422
-1.14017714907484,12051.3421352853
-1.13808275397245,12160.7138999539
-1.13598835887006,12254.2165207613
-1.13389396376766,12331.5379687598
-1.13179956866527,12392.4084333125
-1.12970517356288,12436.6013692484
-1.12761077846048,12463.9344347812
-1.12551638335809,12474.2703169031
-1.1234219882557,12467.5174411924
-1.1213275931533,12443.6305632996
-1.11923319805091,12402.6112396501
-1.11713880294852,12344.5081751956
-1.11504440784612,12269.4174464274
-1.11295001274373,12177.4825980734
-1.11085561764134,12068.8946123052
-1.10876122253894,11943.8917496629
-1.10666682743655,11802.7592610438
-1.10457243233416,11645.8289707127
-1.10247803723177,11473.4787304055
-1.10038364212937,11286.131745068
-1.09828924702698,11084.2557710795
-1.09619485192459,10868.3621881724
-1.09410045682219,10639.004946535
-1.0920060617198,10396.7793911408
-1.08991166661741,10142.3209653513
-1.08781727151501,9876.30379645589
-1.08572287641262,9599.4391661118
-1.08362848131023,9312.47386880558
-1.08153408620783,9016.18846202717
-1.07943969110544,8711.39541184479
-1.07734529600305,8398.93713823523
-1.07525090090065,8079.6839646648
-1.07315650579826,7754.53197650019
-1.07106211069587,7424.40079350141
-1.06896771559347,7090.23126156375
-1.06687332049108,6752.98306942231
-1.06477892538869,6413.63229608143
-1.06268453028629,6073.16889486539
-1.0605901351839,5732.59412062612
-1.05849574008151,5392.91790634862
-1.05640134497911,5055.156195884
-1.05430694987672,4720.3282396201
-1.05221255477433,4389.45385996492
-1.05011815967194,4063.55069395213
-1.04802376456954,3743.63141990638
-1.04592936946715,3430.70097562371
-1.04383497436476,3125.75377550494
-1.04174057926236,2829.77093396509
-1.03964618415997,2543.71750267686
-1.03755178905758,2268.53972914241
-1.03545739395518,2005.16234410477
-1.03336299885279,1754.48588529031
-1.0312686037504,1517.38406494632
-1.029174208648,1294.70118851046
-1.02707981354561,1087.24963188588
-1.02498541844322,895.807384289949
-1.02289102334082,721.115664065526
-1.02079662823843,563.876614144572
-1.01870223313604,424.751084189502
-1.01660783803364,304.356505908102
-1.01451344293125,203.26486802617
-1.01241904782886,122.000797131802
-1.01032465272646,61.0397503605698
-1.00823025762407,20.8063257100565
-1.00613586252168,1.67269537830974
-1.00404146741929,3.95716739056653
-1.00194707231689,27.922880347802
-0.999852677214498,73.7766359050062
-0.997758282112105,141.667873207205
-0.995663887009712,231.68778919264
-0.993569491907319,343.868608308638
-0.991475096804926,478.183004819018
-0.989380701702533,634.54368049591
-0.987286306600139,812.803100146984
-0.985191911497746,1012.75338687886
-0.983097516395353,1234.12637888471
-0.98100312129296,1476.59384870741
-0.978908726190567,1739.7678860035
-0.976814331088173,2023.20144391688
-0.97471993598578,2326.38904911661
-0.972625540883387,2648.76767491741
-0.970531145780994,2989.71777651447
-0.968436750678601,3348.56448702141
-0.966342355576208,3724.57897223772
-0.964247960473814,4116.97994225781
-0.962153565371421,4524.93531674182
-0.960059170269028,4947.56404120002
-0.957964775166635,5383.93805030622
-0.955870380064241,5833.08437451924
-0.953775984961848,6293.98738552051
-0.951681589859455,6765.5911756832
-0.949587194757062,7246.8020663792
-0.947492799654669,7736.49123952573
-0.945398404552276,8233.49748654071
-0.943304009449882,8736.63006806816
-0.941209614347489,9244.67167834717
-0.939115219245096,9756.38150659354
-0.937020824142703,10270.4983887299
-0.934926429040309,10785.7440413111
-0.932832033937916,11300.8263700919
-0.930737638835523,11814.4428449509
-0.92864324373313,12325.2839327743
-0.926548848630737,12832.0365797952
-0.924454453528344,13333.3877342265
-0.92236005842595,13828.0279007119
-0.920265663323557,14314.6547167828
-0.918171268221164,14791.9765426387
-0.916076873118771,15258.7160542983
-0.913982478016377,15713.6138309235
-0.911888082913984,16155.4319266086
-0.909793687811591,16582.9574170255
-0.907699292709198,16995.0059112773
-0.905604897606805,17390.4250193052
-0.903510502504412,17768.0977653295
-0.901416107402018,18126.9459375406
-0.899321712299625,18465.9333649467
-0.897227317197232,18784.0691115941
-0.895132922094839,19080.4105793387
-0.893038526992446,19354.0665097827
-0.890944131890052,19604.1998766919
-0.888849736787659,19830.0306601495
-0.886755341685266,20030.8384940197
-0.884660946582873,20205.9651785689
-0.88256655148048,20354.8170502735
-0.880472156378087,20476.8672013359
-0.878377761275693,20571.65754153
-0.8762833661733,20638.8006955419
-0.874188971070907,20677.9817292089
-0.872094575968514,20688.9596985267
-0.87000018086612,20671.5690156681
-0.867905785763727,20625.7206266965
-0.865811390661334,20551.4029961013
-0.863716995558941,20448.6828937572
-0.861622600456548,20317.7059803115
-0.859528205354155,20158.6971877284
-0.857433810251761,19971.9608917783
-0.855339415149368,19757.8808744146
-0.853245020046975,19516.9200737621
-0.851150624944582,19249.6201207181
-0.849056229842188,18956.6006611499
-0.846961834739795,18638.5584635217
-0.844867439637402,18296.2663122785
-0.842773044535009,17930.5716877296
-0.840678649432616,17542.3952342346
-0.838584254330223,17132.7290181218
-0.836489859227829,16702.6345786353
-0.834395464125436,16253.2407743229
-0.832301069023043,15785.7414292109
-0.83020667392065,15301.3927826454
-0.828112278818256,14801.5107477746
-0.826017883715863,14287.4679840167
-0.82392348861347,13760.6907894278
-0.821829093511077,13222.6558194323
-0.819734698408684,12674.8866386839
-0.817640303306291,12118.9501140076
-0.815545908203897,11556.4526555501
-0.813451513101504,10989.0363155299
-0.811357117999111,10418.3747524615
-0.809262722896718,9846.16907099473
-0.807168327794325,9274.14354656688
-0.805073932691931,8704.04124517339
-0.802979537589538,8137.61954873895
-0.800885142487145,7576.64559672858
-0.798790747384752,7022.8916556664
-0.796696352282359,6478.13042718211
-0.794601957179966,5944.13030729405
-0.792507562077572,5422.65060792326
-0.790413166975179,4915.43675362977
-0.788318771872786,4424.21546544301
-0.786224376770393,3950.68994449781
-0.784129981667999,3496.53506809355
-0.782035586565606,3063.39261091822
-0.779941191463213,2652.86650426635
-0.77784679636082,2266.5181459478
-0.775752401258427,1905.86177408111
-0.773658006156034,1572.35991698579
-0.77156361105364,1267.41893256553
-0.769469215951247,992.384649172742
-0.767374820848854,748.538120949056
-0.765280425746461,537.091509651808
-0.763186030644067,359.18410519588
-0.761091635541674,215.878496776665
-0.758997240439281,108.156906140517
-0.756902845336888,36.9176944302177
-0.754808450234495,2.97205340074028
-0.752714055132102,7.04089179694066
-0.750619660029708,49.7519269801587
-0.748525264927315,131.636991674441
-0.746430869824922,253.129565129494
-0.744336474722529,414.562537571272
-0.742242079620135,616.166216282447
-0.740147684517742,858.066581121934
-0.738053289415349,1140.28379671319
-0.735958894312956,1462.73098806204
-0.733864499210563,1825.21328539138
-0.73177010410817,2227.42714405915
-0.729675709005776,2668.95994376051
-0.727581313903383,3149.28987174011
-0.72548691880099,3667.78609287446
-0.723392523698597,4223.70920968642
-0.721298128596204,4816.21201415921
-0.71920373349381,5444.34053260203
-0.717109338391417,6107.03536431348
-0.715014943289024,6803.13331324771
-0.712920548186631,7531.36931265148
-0.710826153084238,8290.37863978158
-0.708731757981844,9078.69941940055
-0.706637362879451,9894.7754117515
-0.704542967777058,10736.9590816256
-0.702448572674665,11603.5149434835
-0.700354177572272,12492.6231771192
-0.698259782469878,13402.3835075575
-0.696165387367485,14330.8193420852
-0.694070992265092,15275.8821569349
-0.691976597162699,16235.4561242875
-0.689882202060306,17207.3629717241
-0.687787806957913,18189.3670625918
-0.685693411855519,19179.1806883349
-0.683599016753126,20174.4695601627
-0.681504621650733,21172.8584890323
-0.67941022654834,22171.9372411312
-0.677315831445946,23169.2665557844
-0.675221436343553,24162.3843124717
-0.67312704124116,25148.8118319258
-0.671032646138767,26126.0602980297
-0.668938251036374,27091.6372837274
-0.666843855933981,28043.053366997
-0.664749460831587,28977.8288195461
-0.662655065729194,29893.5003527111
-0.660560670626801,30787.6279035684
-0.658466275524408,31657.8014443326
-0.656371880422014,32501.6477978161
-0.654277485319621,33316.837441511
-0.652183090217228,34101.0912826412
-0.650088695114835,34852.1873866316
-0.647994300012442,35567.9676408137
-0.645899904910049,36246.3443357018
-0.643805509807655,36885.3066462366
-0.641711114705262,37482.9269945763
-0.639616719602869,38037.3672771828
-0.637522324500476,38546.8849384047
-0.635427929398083,39009.8388731579
-0.633333534295689,39424.6951415856
-0.631239139193296,39790.0324785734
-0.629144744090903,40104.5475817866
-0.62705034898851,40367.0601617814
-0.624955953886117,40576.5177383913
-0.622861558783723,40732.0001680282
-0.62076716368133,40832.723887015
-0.618672768578937,40878.0458564762
-0.616578373476544,40867.4671950535
-0.614483978374151,40800.6364864025
-0.612389583271757,40677.3527486761
-0.610295188169364,40497.5680544213
-0.608200793066971,40261.3897895441
-0.606106397964578,39969.0825412924
-0.604012002862185,39621.0696056826
-0.601917607759792,39217.9341052069
-0.599823212657398,38760.4197097569
-0.597728817555005,38249.4309532421
-0.595634422452612,37686.0331401132
-0.593540027350219,37071.4518366842
-0.591445632247825,36407.0719432191
-0.589351237145432,35694.4363432659
-0.587256842043039,34935.2441292167
-0.585162446940646,34131.3484013268
-0.583068051838253,33284.7536417839
-0.58097365673586,32397.6126642321
-0.578879261633466,31472.2231400521
-0.576784866531073,30511.0237060667
-0.57469047142868,29516.5896568125
-0.572596076326287,28491.6282266168
-0.570501681223893,27438.9734691351
-0.5684072861215,26361.5807401171
-0.566312891019107,25262.5207926995
-0.564218495916714,24144.9734958128
-0.562124100814321,23012.2211840488
-0.560029705711928,21867.6416530653
-0.557935310609534,20714.7008117031
-0.555840915507141,19556.9450051009
-0.553746520404748,18397.9930234032
-0.551652125302355,17241.5278117216
-0.549557730199962,16091.2878980304
-0.547463335097568,14951.058555904
-0.545368939995175,13824.6627220281
-0.543274544892782,12715.9516852505
-0.541180149790389,11628.7955695329
-0.539085754687996,10567.0736305707
-0.536991359585602,9534.66438679608
-0.534896964483209,8535.43560870372
-0.532802569380816,7573.23418801803
-0.530708174278423,6651.87591020561
-0.52861377917603,5775.13515542088
-0.526519384073636,4946.73455078932
-0.524424988971243,4170.334599753
-0.52233059386885,3449.52331438256
-0.520236198766457,2787.80587466588
-0.518141803664064,2188.59434236929
-0.516047408561671,1655.1974545345
-0.513953013459277,1190.81052330553
-0.511858618356884,798.505468416324
-0.509764223254491,481.221008776074
-0.507669828152098,241.753039589966
-0.505575433049704,82.7452212439829
-0.503481037947311,6.67980643699586
-0.501386642844918,15.868731113981
-0.499292247742525,112.444995335037
-0.497197852640132,298.354359151807
-0.495103457537739,575.347378713991
-0.493009062435345,944.971806956125
-0.490914667332952,1408.56538297522
-0.488820272230559,1967.24903344029
-0.486725877128166,2621.92050911612
-0.484631482025772,3373.24847778306
-0.482537086923379,4221.66709620449
-0.480442691820986,5167.37107988732
-0.478348296718593,6210.31129218287
-0.4762539016162,7350.19086965451
-0.474159506513807,8586.46190250232
-0.472065111411413,9918.32268627044
-0.46997071630902,11344.7155604539
-0.467876321206627,12864.3253484155
-0.465781926104234,14475.578411686
-0.46368753100184,16176.6423314646
-0.461593135899447,17965.4262258236
-0.459498740797054,19839.5817156375
-0.457404345694661,21796.5045428275
-0.455309950592268,23833.3368521957
-0.453215555489875,25946.9701381096
-0.451121160387481,28134.0488622924
-0.449026765285088,30390.9747441082
-0.446932370182695,32713.9117241208
-0.444837975080302,35098.7916013789
-0.442743579977909,37541.3203391033
-0.440649184875515,40036.9850400399
-0.438554789773122,42581.0615800478
-0.436460394670729,45168.6228992026
-0.434365999568336,47794.5479366857
-0.432271604465943,50453.5312026742
-0.43017720936355,53140.0929743916
-0.428082814261156,55848.5901033663
-0.425988419158763,58573.2274191753
-0.42389402405637,61308.0697134347
-0.421799628953977,64047.054286052
-0.419705233851583,66784.0040355458
-0.41761083874919,69512.6410707841
-0.415516443646797,72226.6008228564
-0.413422048544404,74919.446635536
-0.411327653442011,77584.6848054399
-0.409233258339618,80215.7800487003
-0.407138863237224,82806.1713653102
-0.405044468134831,85349.2882723278
-0.402950073032438,87838.5673769361
-0.400855677930045,90267.4692555371
-0.398761282827651,92629.4956099438
-0.396666887725258,94918.2066654312
-0.394572492622865,97127.2387758571
-0.392478097520472,99250.3222021114
-0.390383702418079,101281.299026326
-0.388289307315686,103214.141166847
-0.386194912213292,105042.968453982
-0.384100517110899,106762.066730483
-0.382006122008506,108365.905936135
-0.379911726906113,109849.158138785
-0.377817331803719,111206.71547107
-0.375722936701326,112433.707932878
-0.373628541598933,113525.521019759
-0.37153414649654,114477.813136302
-0.369439751394147,115286.532754231
-0.367345356291754,115947.935274567
-0.36525096118936,116458.599553401
-0.363156566086967,116815.444051006
-0.361062170984574,117015.742564393
-0.358967775882181,117057.139502784
-0.356873380779788,116937.664669004
-0.354778985677394,116655.747504497
-0.352684590575001,116210.230763261
-0.350590195472608,115600.38357627
-0.348495800370215,114825.913867288
-0.346401405267822,113886.980088524
-0.344307010165429,112784.202238392
-0.342212615063035,111518.672126977
-0.340118219960642,110091.962860939
-0.338023824858249,108506.137510652
-0.335929429755856,106763.756931637
-0.333835034653462,104867.886715607
-0.331740639551069,102822.103234577
-0.329646244448676,100630.498761571
-0.327551849346283,98297.6856374282
-0.32545745424389,95828.7994632274
-0.323363059141497,93229.5012969004
-0.321268664039103,90505.9788347078
-0.31917426893671,87664.9465606222
-0.317079873834317,84713.6448447622
-0.314985478731924,81659.837985733
-0.31289108362953,78511.811171129
-0.310796688527137,75278.3663633614
-0.308702293424744,71968.817085907
-0.306607898322351,68592.9821190002
-0.304513503219958,65161.1780922314
-0.302419108117565,61684.2109760951
-0.300324713015171,58173.3664733762
-0.298230317912778,54640.3993097184
-0.296135922810385,51097.5214383812
-0.294041527707992,47557.3891507422
-0.291947132605598,44033.0891211542
-0.289852737503205,40538.1233791088
-0.287758342400812,37086.3932387126
-0.285663947298419,33692.1821920283
-0.283569552196026,30370.137788498
-0.281475157093633,27135.2525205566
-0.279380761991239,24002.8437383481
-0.277286366888846,20988.5326185846
-0.275191971786453,18108.2222151756
-0.27309757668406,15378.0746184502
-0.271003181581667,12814.4872587857
-0.268908786479273,10434.0683854185
-0.26681439137688,8253.61175179575
-0.264719996274487,6290.07055276623
-0.262625601172094,4560.53064599693
-0.260531206069701,3082.18310103084
-0.258436810967308,1872.29611820337
-0.256342415864914,948.186360405498
-0.254248020762521,327.189746357991
-0.252153625660128,26.6317485306347
-0.250059230557735,63.7972473021065
-0.247964835455341,455.899990796634
-0.245870440352948,1220.05171043797
-0.243776045250555,2373.23094631206
-0.241681650148162,3932.25163436851
-0.239587255045769,5913.73151037838
-0.237492859943376,8334.06038785561
-0.235398464840982,11209.3683609118
-0.233304069738589,14555.493994907
-0.231209674636196,18387.9525609984
-0.229115279533803,22721.9043648539
-0.227020884431409,27572.1232423979
-0.224926489329016,32952.9652657764
-0.222832094226623,38878.3377280436
-0.22073769912423,45361.6684615119
-0.218643304021837,52415.8755489086
-0.216548908919444,60053.33748572
-0.21445451381705,68285.8638503265
-0.212360118714657,77124.6665480128
-0.210265723612264,86580.3316634854
-0.208171328509871,96662.7920154406
-0.206076933407477,107381.300422861
-0.203982538305084,118744.403786294
-0.201888143202691,130759.917995827
-0.199793748100298,143434.90374481
-0.197699352997905,156775.643291005
-0.195604957895512,170787.618214767
-0.193510562793118,185475.48823686
-0.191416167690725,200843.071106455
-0.189321772588332,216893.323665421
-0.187227377485939,233628.32405921
-0.185132982383545,251049.255212515
-0.183038587281152,269156.389544896
-0.180944192178759,287949.075005159
-0.178849797076366,307425.722445556
-0.176755401973973,327583.794372455
-0.17466100687158,348419.795105421
-0.172566611769186,369929.262371063
-0.170472216666793,392106.760377833
-0.1683778215644,414945.874346175
-0.166283426462007,438439.206598389
-0.164189031359614,462578.374129403
-0.16209463625722,487354.007775028
-0.160000241154827,512755.752908269
-0.157905846052434,538772.271727202
-0.155811450950041,565391.247124095
-0.153717055847648,592599.388142195
-0.151622660745255,620382.437042453
-0.149528265642861,648725.177933627
-0.147433870540468,677611.447023994
-0.145339475438075,707024.144456688
-0.143245080335682,736945.247712849
-0.141150685233288,767355.826583177
-0.139056290130895,798236.059718455
-0.136961895028502,829565.252692844
-0.134867499926109,861321.857599184
-0.132773104823716,893483.494148268
-0.130678709721323,926026.972224062
-0.128584314618929,958928.315902371
-0.126489919516536,992162.78887942
-0.124395524414143,1025704.92127795
-0.12230112931175,1059528.53780909
-0.120206734209356,1093606.7872379
-0.118112339106963,1127912.17312061
-0.11601794400457,1162416.58576721
-0.113923548902177,1197091.3353848
-0.111829153799784,1231907.18635405
-0.109734758697391,1266834.39259419
-0.107640363594997,1301842.73393442
-0.105545968492604,1336901.55351774
-0.103451573390211,1371979.79605366
-0.101357178287818,1407046.04698349
-0.099262783185425,1442068.5724699
-0.097168388083031,1477015.36004309
-0.095073992980638,1511854.16001563
-0.092979597878245,1546552.52746979
-0.090885202775852,1581077.86482121
-0.088790807673459,1615397.46477842
-0.086696412571065,1649478.55391095
-0.084602017468672,1683288.33628743
-0.082507622366279,1716794.03771356
-0.080413227263886,1749962.94984636
-0.078318832161493,1782762.47469457
-0.076224437059099,1815160.16906823
-0.074130041956706,1847123.78904206
-0.072035646854313,1878621.33433813
-0.06994125175192,1909621.09255531
-0.067846856649527,1940091.68322949
-0.065752461547134,1970002.10132213
-0.06365806644474,1999321.76094509
-0.061563671342347,2028020.53778366
-0.059469276239954,2056068.81200519
-0.057374881137561,2083437.50957678
-0.055280486035167,2110098.14369763
-0.053186090932774,2136022.85516397
-0.051091695830381,2161184.45201549
-0.048997300727988,2185556.44846976
-0.046902905625595,2209113.1022506
-0.044808510523202,2231829.45228118
-0.042714115420808,2253681.35421473
-0.040619720318415,2274645.51476495
-0.038525325216022,2294699.52554491
-0.036430930113629,2313821.89625512
-0.034336535011236,2331992.08435834
-0.032242139908842,2349190.52576807
-0.030147744806449,2365398.66345833
-0.028053349704056,2380598.97274604
-0.025958954601663,2394774.98922341
-0.02386455949927,2407911.33190084
-0.021770164396876,2419993.7232509
-0.019675769294483,2431009.01507867
-0.01758137419209,2440945.20246455
-0.015486979089697,2449791.44434874
-0.013392583987304,2457538.07865211
-0.01129818888491,2464176.63637585
-0.009203793782517,2469699.85385248
-0.007109398680124,2474101.68280732
-0.005015003577731,2477377.31384735
-0.002920608475338,2479523.12445215
-0.000826213372944,2480536.97215903
0.001268181729449,2480417.0998201
0.003362576831842,2479164.48995625
0.005456971934235,2476780.02003921
0.007551367036629,2473266.40031315
0.009645762139022,2468627.48617428
0.011740157241415,2462868.35953205
0.013834552343808,2455995.32731272
0.015928947446201,2448015.90310515
0.018023342548594,2438938.81296811
0.020117737650987,2428773.96599469
0.022212132753381,2417532.45250506
0.024306527855774,2405226.5187513
0.026400922958167,2391869.5533288
0.028495318060561,2377476.0687619
0.030589713162954,2362061.67694866
0.032684108265347,2345643.06729359
0.03477850336774,2328237.98444212
0.036872898470133,2309865.20056465
0.038967293572526,2290544.48882669
0.041061688674919,2270296.59368602
0.043156083777313,2249143.20260057
0.045250478879706,2227106.91295714
0.047344873982099,2204211.20039418
0.049439269084493,2180480.38471926
0.051533664186886,2155939.59492328
0.053628059289279,2130614.73310386
0.055722454391672,2104532.43735855
0.057816849494065,2077720.04380048
0.059911244596458,2050205.54720876
0.062005639698851,2022017.56185429
0.064100034801245,1993185.28028318
0.066194429903638,1963738.43231269
0.068288825006031,1933707.24325647
0.070383220108424,1903122.39104454
0.072477615210818,1872014.96348806
0.074572010313211,1840416.41479116
0.076666405415604,1808358.52181223
0.078760800517997,1775873.33985544
0.08085519562039,1742993.15866462
0.082949590722783,1709750.45773609
0.085043985825177,1676177.8621017
0.08713838092757,1642308.09765679
0.089232776029963,1608173.94689098
0.091327171132356,1573808.20462216
0.09342156623475,1539243.63398166
0.095515961337143,1504512.92269071
0.097610356439536,1469648.63969806
0.099704751541929,1434683.192258
0.101799146644322,1399648.78345081
0.103893541746715,1364577.37038831
0.105987936849108,1329500.62289095
0.108082331951502,1294449.88300981
0.110176727053895,1259456.12517783
0.112271122156288,1224549.91726494
0.114365517258681,1189761.38246983
0.116459912361075,1155120.16215307
0.118554307463468,1120655.37966103
0.120648702565861,1086395.60518243
0.122743097668254,1052368.82171998
0.124837492770647,1018602.39218305
0.12693188787304,985123.027681152
0.129026282975434,951956.757054885
0.131120678077827,919128.897677739
0.13321507318022,886664.027582195
0.135309468282613,854585.958936542
0.137403863385007,822917.712911649
0.1394982584874,791681.495979387
0.141592653589793,760898.677644437
0.143687048692186,730589.769670541
0.145781443794579,700774.406813871
0.147875838896972,671471.329054388
0.149970233999366,642698.36540649
0.152064629101759,614472.419259714
0.154159024204152,586809.455304271
0.156253419306545,559724.488035894
0.158347814408939,533231.571849788
0.160442209511332,507343.792727992
0.162536604613725,482073.261518567
0.164630999716118,457431.108824852
0.166725394818511,433427.481448464
0.168819789920904,410071.540463998
0.170914185023298,387371.460814795
0.173008580125691,365334.432518276
0.175102975228084,343966.663381247
0.177197370330477,323273.383259562
0.179291765432871,303258.849822294
0.181386160535264,283926.355797965
0.183480555637657,265278.237694999
0.18557495074005,247315.885924757
0.187669345842443,230039.756353246
0.189763740944836,213449.383218264
0.191858136047229,197543.393367935
0.193952531149623,182319.521810942
0.196046926252016,167774.628511309
0.198141321354409,153904.716426132
0.200235716456803,140704.950692833
0.202330111559196,128169.678971059
0.204424506661589,116292.45284629
0.206518901763982,105066.050291269
0.208613296866375,94482.4991144488
0.210707691968768,84533.1013289147
0.212802087071161,75208.4584330185
0.214896482173555,66498.4975048842
0.216990877275948,58392.4980852613
0.219085272378341,50879.1197829755
0.221179667480734,43946.4305489515
0.223274062583128,37581.9355621913
0.225368457685521,31772.6066695442
0.227462852787914,26504.9123272421
0.229557247890307,21764.8479708869
0.2316516429927,17537.9667796192
0.233746038095093,13809.4107486804
0.235840433197487,10563.9420368295
0.23793482829988,7785.97451030212
0.240029223402273,5459.6054367068
0.242123618504666,3568.64726629112
0.24421801360706,2096.65944335618
0.246312408709453,1026.98019190601
0.248406803811846,342.758215331834
0.250501198914239,26.9842590949143
0.252595594016632,62.5224775941515
0.254689989119025,432.141551886836
0.256784384221419,1118.54550553669
0.258878779323812,2104.40416662264
0.260973174426205,3372.38322320904
0.263067569528598,4905.17382518308
0.265161964630992,6685.52168086553
0.267256359733385,8696.25560608091
0.269350754835778,10920.3154754298
0.271445149938171,13340.7795334267
0.273539545040564,15940.8910281021
0.275633940142957,18704.0841171829
0.27772833524535,21614.0090181268
0.279822730347744,24654.5563589003
0.281917125450137,27809.8806970617
0.28401152055253,31064.4231739042
0.286105915654924,34402.933272793
0.288200310757317,37810.4896534844
0.29029470585971,41272.5200322067
0.292389100962103,44774.8200922518
0.294483496064496,48303.571387391
0.296577891166889,51845.3582361797
0.298672286269282,55387.1835705331
0.300766681371676,58916.4837383781
0.302861076474069,62421.1422370532
0.304955471576462,65889.5023696716
0.307049866678856,69310.3788152317
0.309144261781249,72673.0681019027
0.311238656883642,75967.3579883424
0.313333051986035,79183.5357349136
0.315427447088428,82312.3952828524
0.317521842190821,85345.2433249623
0.319616237293214,88273.9042864012
0.321710632395608,91090.7242155263
0.323805027498001,93788.5735888263
0.325899422600394,96360.8490473344
0.327993817702787,98801.4740761591
0.330088212805181,101104.898634299
0.332182607907574,103266.097758385
0.334277003009967,105280.569152509
0.33637139811236,107144.329791332
0.338465793214753,108853.911547052
0.340560188317146,110406.355874111
0.34265458341954,111799.207569505
0.344748978521933,113030.507637548
0.346843373624326,114098.785286411
0.348937768726719,115003.049085593
0.351032163829113,115742.777315063
0.353126558931506,116317.907536319
0.355220954033899,116728.8254223
0.357315349136292,116976.352873775
0.359409744238685,117061.735464489
0.361504139341078,116986.629244307
0.363598534443472,116753.086942492
0.365692929545865,116363.543605499
0.367787324648258,115820.80170874
0.369881719750651,115128.015781023
0.371976114853045,114288.676580629
0.374070509955438,113306.59486382
0.376164905057831,112185.884784302
0.378259300160224,110930.946965515
0.380353695262617,109546.45128514
0.38244809036501,108037.319413064
0.384542485467403,106408.707142768
0.386636880569797,104665.986557265
0.38873127567219,102814.72806902
0.390825670774583,100860.682374826
0.392920065876977,98809.7623638469
0.39501446097937,96668.0250195348
0.397108856081763,94441.6533536778
0.399203251184156,92136.9384091799
0.401297646286549,89760.2613720369
0.403392041388942,87318.075826094
0.405486436491335,84816.8901885244
0.407580831593729,82263.250360331
0.409675226696122,79663.7226261097
0.411769621798515,77024.8768361968
0.413864016900908,74353.2699030841
0.415958412003302,71655.4296442435
0.418052807105695,68937.8389980006
0.420147202208088,66206.9206462041
0.422241597310481,63469.0220647912
0.424335992412874,60730.4010345883
0.426430387515267,57997.2116316544
0.428524782617661,55275.4907237783
0.430619177720054,52571.1449937528
0.432713572822447,49889.9385098358
0.43480796792484,47237.4808636396
0.436902363027234,44619.2158896679
0.438996758129627,42040.4109865182
0.44109115323202,39506.1470519543
0.443185548334413,37021.3090438821
0.445279943436806,34590.5771805988
0.447374338539199,32218.4187877725
0.449468733641593,29909.0808035054
0.451563128743986,27666.5829438702
0.453657523846379,25494.7115380409
0.455751918948772,23397.0140325005
0.457846314051166,21376.7941699831
0.459940709153559,19437.1078417323
0.462035104255952,17580.759610397
0.464129499358345,15810.2999049023
0.466223894460738,14128.0228790775
0.468318289563131,12535.964931125
0.470412684665524,11035.903876003
0.472507079767918,9629.35876254877
0.474601474870311,8317.59032567286
0.476695869972704,7101.60206253825
0.478790265075098,5982.14192107915
0.480884660177491,4959.70458578595
0.482979055279884,4034.53434865112
0.485073450382277,3206.62854660322
0.48716784548467,2475.74155125903
0.489262240587063,1841.38929095387
0.491356635689456,1302.85428746612
0.49345103079185,859.191187149746
0.495545425894243,509.232765865401
0.497639820996636,251.596386392542
0.499734216099029,84.6908856718676
0.501828611201423,6.72386954246203
0.503923006303816,15.7093909874281
0.506017401406209,109.475987859463
0.508111796508602,285.675055600319
0.510206191610995,541.789529666495
0.512300586713388,875.142852379268
0.514394981815782,1282.9081983551
0.516489376918175,1762.11793229532
0.518583772020568,2309.67327343484
0.520678167122961,2922.35413965324
0.522772562225355,3596.82914500157
0.524866957327748,4329.66572486858
0.526961352430141,5117.34036109173
0.529055747532534,5956.24888211442
0.531150142634927,6842.71681121415
0.53324453773732,7773.00973727851
0.535338932839714,8743.34368250438
0.537433327942107,9749.89544180179
0.5395277230445,10788.8128691751
0.541622118146893,11856.2250861786
0.543716513249287,12948.2525900143
0.54581090835168,14061.0172356403
0.547905303454073,15190.6520720063
0.549999698556466,16333.311007496
0.552094093658859,17485.1782856564
0.554188488761252,18642.4777490902
0.556282883863645,19801.4818722225
0.558377278966039,20958.5205438209
0.560471674068432,22109.989581179
0.562566069170825,23252.3589580661
0.564660464273219,24382.1807316367
0.566754859375612,25496.0966503639
0.568849254478005,26590.8454308975
0.570943649580398,27663.2696893265
0.573038044682791,28710.3225135133
0.575132439785184,29729.0736668583
0.577226834887577,30716.7154116208
0.579321229989971,31670.5679430915
0.581415625092364,32588.0844256987
0.583510020194757,33466.855625185
0.585604415297151,34304.6141284784
0.587698810399544,35099.2381487699
0.589793205501937,35848.7549092693
0.59188760060433,36551.3436047841
0.593981995706723,37205.3379379984
0.596076390809116,37809.2282301262
0.598170785911509,38361.6631061177
0.600265181013903,38861.4507557065
0.602359576116296,39307.559772615
0.604453971218689,39699.1195752866
0.606548366321082,40035.4204131749
0.608642761423476,40315.9129645968
0.610737156525869,40540.2075312312
0.612831551628262,40708.0728375068
0.614925946730655,40819.4344421887
0.617020341833048,40874.3727713033
0.619114736935441,40873.1207820585
0.621209132037835,40816.0612682513
0.623303527140228,40703.7238184286
0.625397922242621,40536.7814387173
0.627492317345014,40316.0468531449
0.629586712447408,40042.468494528
0.631681107549801,39717.1262000561
0.633775502652194,39341.2266259376
0.635869897754587,38916.0983961595
0.63796429285698,38443.1870008442
0.640058687959373,37924.0494601353
0.642153083061766,37360.3487699226
0.64424747816416,36753.8481462112
0.646341873266553,36106.4050848014
0.648436268368946,35419.9652539121
0.65053066347134,34696.5562370551
0.652625058573733,33938.2811436226
0.654719453676126,33147.3121052444
0.656813848778519,32325.883675393
0.658908243880912,31476.2861507041
0.661002638983305,30600.858831084
0.663097034085698,29701.9832372426
0.665191429188092,28782.0763024885
0.667285824290485,27843.5835572268
0.669380219392878,26888.9723231996
0.671474614495272,25920.7249341278
0.673569009597665,24941.3320008458
0.675663404700058,23953.2857363182
0.677757799802451,22959.0733576023
0.679852194904844,21961.1705803629
0.681946590007237,20962.0352214776
0.68404098510963,19964.1009247765
0.686135380212024,18969.7710244341
0.688229775314417,17981.4125603951
0.69032417041681,17001.3504584882
0.692418565519203,16031.8618895929
0.694512960621597,15075.1708185496
0.69660735572399,14133.4427562222
0.698701750826383,13208.7797244322
0.700796145928776,12303.2154450646
0.702890541031169,11418.7107627929
0.704984936133562,10557.1493105439
0.707079331235956,9720.33342601924
0.709173726338349,8909.98032718091
0.711268121440742,8127.71855285442
0.713362516543135,7375.08467575367
0.715456911645529,6653.5202922121
0.717551306747922,5964.36929374813
0.719645701850315,5308.87542465985
0.721740096952708,4688.18012799378
0.723834492055101,4103.32068283519
0.725928887157494,3555.22863421828
0.728023282259887,3044.72851669535
0.730117677362281,2572.53687114198
0.732212072464674,2139.26155488421
0.734306467567067,1745.40134284283
0.736400862669461,1391.34581837647
0.738495257771854,1077.3755502964
0.740589652874247,803.662552891328
0.74268404797664,570.271024568313
0.744778443079033,377.158360224003
0.746872838181426,224.176431789451
0.748967233283819,111.073130766455
0.751061628386213,37.494165965402
0.753156023488606,2.98510909724051
0.755250418590999,6.99368024037223
0.757344813693393,48.8722648078139
0.759439208795786,127.880652983281
0.761533603898179,243.188992232184
0.763627999000572,393.88094298699
0.765722394102965,578.957027207073
0.767816789205358,797.338159121203
0.769911184307751,1047.86934711908
0.772005579410145,1329.32355532774
0.774099974512538,1640.40571343814
0.776194369614931,1979.75686246083
0.778288764717324,2345.95842474559
0.780383159819718,2737.53658537412
0.782477554922111,3152.96677288295
0.784571950024504,3590.67822636991
0.786666345126897,4049.05863635443
0.78876074022929,4526.45884659458
0.790855135331683,5021.19760386422
0.792949530434077,5531.56634326469
0.79504392553647,6055.83399576873
0.797138320638863,6592.25180552448
0.799232715741256,7139.0581443962
0.80132711084365,7694.48331117153
0.803421505946043,8256.75430277975
0.805515901048436,8824.09954597549
0.807610296150829,9394.75357713477
0.809704691253222,9966.96165848695
0.811799086355615,10538.9843198474
0.813893481458008,11109.1018141432
0.815987876560402,11675.618476266
0.818082271662795,12236.8669751709
0.820176666765188,12791.2124484115
0.822271061867582,13337.0565102927
0.824365456969975,13872.8411239097
0.826459852072368,14397.0523284986
0.828554247174761,14908.2238137487
0.830648642277154,15404.9403332406
0.832743037379547,15885.8409496598
0.83483743248194,16349.6221049696
0.836931827584334,16795.040509079
0.839026222686727,17220.9158414635
0.84112061778912,17626.1332603509
0.843215012891514,18009.64571452
0.845309407993907,18370.476054045
0.8474038030963,18707.7189360017
0.849498198198693,19020.5425222613
0.851592593301086,19308.1899668845
0.853686988403479,19569.9806912368
0.855781383505872,19805.3114453965
0.857875778608266,20013.6571553734
0.859970173710659,20194.5715554978
0.862064568813052,20347.6876068484
0.864158963915445,20472.7177021608
0.866253359017839,20569.4536590548
0.868347754120232,20637.7665033512
0.870442149222625,20677.6060450885
0.872536544325018,20689.0002502698
0.874630939427411,20672.0544118555
0.876725334529804,20626.9501241114
0.878819729632198,20553.9440647155
0.880914124734591,20453.3665896688
0.883008519836984,20325.6201464047
0.885102914939377,20171.1775109046
0.887197310041771,19990.579855099
0.889291705144164,19784.4346511477
0.891386100246557,19553.4134196032
0.89348049534895,19298.2493288291
0.895574890451343,19019.7346532316
0.897669285553736,18718.718098382
0.89976368065613,18396.1020012339
0.901858075758523,18052.8394137924
0.903952470860916,17689.9310792075
0.906046865963309,17308.4223089469
0.908141261065703,16909.3997703193
0.910235656168096,16493.9881935385
0.912330051270489,16063.3470077198
0.914424446372882,15618.6669152975
0.916518841475275,15161.1664144255
0.918613236577668,14692.08827896
0.920707631680061,14212.6960057608
0.922802026782455,13724.2702387931
0.924896421884848,13228.1051797161
0.926990816987241,12725.5049947361
0.929085212089635,12217.7802268562
0.931179607192028,11706.2442232176
0.933274002294421,11192.209586704
0.935368397396814,10676.9846609695
0.937462792499207,10161.8700578474
0.9395571876016,9648.15523605546
0.941651582703993,9137.11513943837
0.943745977806387,8630.00690365006
0.94584037290878,8128.06663872154
0.947934768011173,7632.50629600047
0.950029163113566,7144.5106264631
0.95212355821596,6665.2342379777
0.954217953318353,6195.79875831496
0.956312348420746,5737.29011049674
0.958406743523139,5290.75590683327
0.960501138625532,4857.20296723723
0.962595533727925,4437.59496767858
0.964689928830319,4032.85022369237
0.966784323932712,3643.83961360714
0.968878719035105,3271.38464586628
0.970973114137498,2916.25567449073
0.973067509239892,2579.17026584691
0.975161904342285,2260.79172000191
0.977256299444678,1961.72774926097
0.979350694547071,1682.52931588738
0.981445089649464,1423.68963100832
0.983539484751857,1185.64331587364
0.985633879854251,968.765726251679
0.987728274956644,773.372440644971
0.989822670059037,599.71891206599
0.99191706516143,448.000283108429
0.994011460263824,318.351363395369
0.996105855366217,210.846768138889
0.99820025046861,125.50121612078
1.000294645571,62.2699849991084
1.0023890406734,21.0495214459731
1.00448343577579,1.67820324412353
1.00657783087818,3.93725006444474
1.00867222598058,27.551779327365
1.01076662108297,72.1920031546369
1.01286101618536,137.474562100366
1.01495541128776,222.963991020323
1.01704980639015,328.174312124576
1.01914420149254,452.570749964807
1.02123859659493,595.571562833548
1.02333299169733,756.549984745326
1.02542738679972,934.836272061939
1.02752178190211,1129.71984832761
1.02961617700451,1340.45154105109
1.0317105721069,1566.24590353557
1.03380496720929,1806.28361512022
1.03589936231169,2059.71395271218
1.03799375741408,2325.65732652855
1.04008815251647,2603.20787281249
1.04218254761887,2891.43609611484
1.04427694272126,3189.39155391175
1.04637133782365,3496.10557586998
1.04846573292605,3810.5940103741
1.05056012802844,4131.85999084849
1.05265452313083,4458.89671433456
1.05474891823323,4790.69022470017
1.05684331333562,5126.22219330476
1.05893770843801,5464.47268956084
1.06103210354041,5804.42293409472
1.0631264986428,6145.05802752374
1.06522089374519,6485.36964750762
1.06731528884758,6824.35870727189
1.06940968394998,7161.03796897377
1.07150407905237,7494.43460495558
1.07359847415476,7823.59270083327
1.07569286925716,8147.57569395571
1.07778726435955,8465.46874142405
1.07988165946194,8776.38101159808
1.08197605456434,9079.44789405598
1.08407044966673,9373.83312225852
1.08616484476912,9658.73080422867
1.08825923987152,9933.36735636554
1.09035363497391,10197.0033361825
1.0924480300763,10448.935169543
1.0945424251787,10688.4967688922
1.09663682028109,10915.0610387953
1.09873121538348,11128.0412656888
1.10082561048588,11326.8923889959
1.10292000558827,11511.1121511016
1.10501440069066,11680.2421240353
1.10710879579306,11833.8686109902
1.10920319089545,11971.6234213362
1.11129758599784,12093.1845177898
1.11339198110024,12198.276535195
1.11548637620263,12286.6711702615
1.11758077130502,12358.1874423436
1.11967516640742,12412.691825409
1.12176956150981,12450.0982518297
1.1238639566122,12470.3679889178
1.1259583517146,12473.5093894663
1.12805274681699,12459.5775178714
1.13014714191938,12428.6736537667
1.13224153702177,12380.9446753448
1.13433593212417,12316.5823249225
1.13643032722656,12235.8223595378
1.13852472232895,12138.9435896951
1.14061911743135,12026.2668096185
1.14271351253374,11898.1536226596
1.14480790763613,11755.0051657431
1.14690230273853,11597.2607370051
1.14899669784092,11425.3963309209
1.15109109294331,11239.9230856005
1.15318548804571,11041.3856468922
1.1552798831481,10830.3604544043
1.15737427825049,10607.4539544557
1.15946867335289,10373.300745288
1.16156306845528,10128.5616600495
1.16365746355767,9873.92179297361
1.16575185866007,9610.08847457742
1.16784625376246,9337.78920149087
1.16994064886485,9057.76952692631
1.17203504396725,8770.79091763782
1.17412943906964,8477.628583239
1.17622383417203,8179.06928409211
1.17831822927442,7875.90912355307
1.18041262437682,7568.95133072988
1.18250701947921,7259.00403969452
1.1846014145816,6946.87807112173
1.186695809684,6633.38472226822
1.18879020478639,6319.3335711481
1.19088459988878,6005.53030066684
1.19297899499118,5692.77454845957
1.19507339009357,5381.85778784176
1.19716778519596,5073.56124558646
1.19926218029836,4768.65386158763
1.20135657540075,4467.89029574475
1.20345097050314,4172.00898701973
1.20554536560554,3881.73026951061
1.20763976070793,3597.75455019646
1.20973415581032,3320.76055279967
1.21182855091272,3051.40363207233
1.21392294601511,2790.31416239285
1.2160173411175,2538.09600471885
1.2181117362199,2295.32505519345
1.22020613132229,2062.54787900869
1.22230052642468,1840.28043238523
1.22439492152707,1629.00687563314
1.22648931662947,1429.17847980771
1.22858371173186,1241.21262926872
1.23067810683425,1065.49192216395
1.23277250193665,902.363370626873
1.23486689703904,752.137702070081
1.23696129214143,615.088762914823
1.23905568724383,491.45302553363
1.24115008234622,381.429199105468
1.24324447744861,285.1779447633
1.24533887255101,202.821695027127
1.2474332676534,134.444577379675
1.24952766275579,80.0924414724772
1.25162205785819,39.7729892195684
1.25371645296058,13.4560067245307
1.25581084806297,1.07369678955262
1.25790524316537,2.52111041321972
1.25999963826776,17.6566754996618
1.26209403337015,46.3028207055062
1.26418842847255,88.2466921449432
1.26628282357494,143.240960405213
1.26837721867733,211.004715141364
1.27047161377973,291.224444252546
1.27256600888212,383.5550945038
1.27466040398451,487.621210176295
1.2767547990869,603.018146197171
1.2788491941893,729.31335205724
1.28094358929169,866.047722524788
1.28303798439408,1012.73701119325
1.28513237949648,1168.87330260403
1.28722677459887,1333.92653864086
1.28932116970126,1507.34609474504
1.29141556480366,1688.5624014031
1.29350995990605,1876.98860626371
1.29560435500844,2072.02227216936
1.29769875011084,2273.04710627504
1.29979314521323,2479.43471551964
1.30188754031562,2690.54638340363
1.30398193541802,2905.73486333206
1.30607633052041,3124.34618349674
1.3081707256228,3345.72145841633
1.3102651207252,3569.1987022214
1.31235951582759,3794.11463880229
1.31445391092998,4019.8065039857
1.31654830603238,4245.61383490328
1.31864270113477,4470.88024194774
1.32073709623716,4694.95515846644
1.32283149133955,4917.19556386862
1.32492588644195,5136.96767544484
1.32702028154434,5353.64860474761
1.32911467664673,5566.62797417938
1.33120907174913,5775.30948973927
1.33330346685152,5979.11246596382
1.33539786195391,6177.47329926871
1.33749225705631,6369.84688600865
1.3395866521587,6555.70798189582
1.34168104726109,6734.55249931317
1.34377544236349,6905.89873958335
1.34586983746588,7069.28855720619
1.34796423256827,7224.2884533047
1.35005862767067,7370.49059588765
1.35215302277306,7507.51376454231
1.35424741787545,7635.00421752096
1.35634181297785,7752.63647932915
1.35843620808024,7860.11404725335
1.36053060318263,7957.17001532943
1.36262499828503,8043.56761462976
1.36471939338742,8119.10066892971
1.36681378848981,8183.59396502427
1.36890818359221,8236.90353718971
1.3710025786946,8278.91686560202
1.37309697379699,8309.55298865159
1.37519136889938,8328.7625293805
1.37728576400178,8336.52763650953
1.37938015910417,8332.86184069306
1.38147455420656,8317.80982692012
1.38356894930896,8291.44712417477
1.38566334441135,8253.8797136742
1.38775773951374,8205.24355723711
1.38985213461614,8145.70404752238
1.39194652971853,8075.45538207669
1.39404092482092,7994.71986335472
1.39613531992332,7903.74712699213
1.39822971502571,7802.81330087756
1.4003241101281,7692.22009766833
1.4024185052305,7572.29384361121
1.40451290033289,7443.38444661455
1.40660729543528,7305.86430677666
1.40870169053768,7160.12717257294
1.41079608564007,7006.58694614615
1.41289048074246,6845.67644119873
1.41498487584486,6677.84609711295
1.41707927094725,6503.56265301735
1.41917366604964,6323.30778560036
1.42126806115204,6137.57671458051
1.42336245625443,5946.87677969944
1.42545685135682,5751.72599336459
1.42755124645922,5552.65157282665
1.42964564156161,5350.18845612288
1.431740036664,5144.87780574362
1.43383443176639,4937.26550420803
1.43592882686879,4727.90064561702
1.43802322197118,4517.33402727698
1.44011761707357,4306.11664545133
1.44221201217597,4094.79819930595
1.44430640727836,3883.92560693738
1.44640080238075,3674.0415375676
1.44849519748315,3465.68296358577
1.45058959258554,3259.37973640776
1.45268398768793,3055.65318970327
1.45477838279033,2855.01477369331
1.45687277789272,2657.96472398684
1.45896717299511,2464.99076835112
1.46106156809751,2276.56687470085
1.4631559631999,2093.152043422
1.46525035830229,1915.18914704516
1.46734475340469,1743.10382016567
1.46943914850708,1577.30340225033
1.47153354360947,1418.17593591999
1.47362793871187,1266.08922313653
1.47572233381426,1121.38994142676
1.47781672891665,984.402822258776
1.47991112401904,855.429893406051
1.48200551912144,734.749787010427
1.48409991422383,622.617114788425
1.48619430932622,519.261911761142
1.48828870442862,424.889149584339
1.49038309953101,339.67832039966
1.4924774946334,263.7830919492
1.4945718897358,197.331034507879
1.49666628483819,140.42341992689
1.49876067994058,93.1350929664737
1.50085507504298,55.5144148571795
1.50294947014537,27.5832788267366
1.50504386524776,9.33719717912348
1.50713826035016,0.745459278869968
1.50923265545255,1.75135962560094
1.51132705055494,12.2724950267582
1.51342144565734,32.2011296784155
1.51551584075973,61.4046268010922
1.51761023586212,99.7259453059915
1.51970463096452,146.984199776302
1.52179902606691,202.975281939673
1.5238934211693,267.472541586137
1.5259878162717,340.227524792023
1.52808221137409,420.970767126113
1.53017660647648,509.412639433396
1.53227100157887,605.244243574477
1.53436539668127,708.138355486293
1.53645979178366,817.750412727393
1.53855418688605,933.719543614078
1.54064858198845,1055.66963494288
1.54274297709084,1183.21043520787
1.54483737219323,1315.93869014434
1.54693176729563,1453.43930736141
1.54902616239802,1595.28654674434
1.55112055750041,1741.04523330743
1.55321495260281,1890.27198908955
1.5553093477052,2042.51648061996
1.55740374280759,2197.32267858092
1.55949813790999,2354.2301261389
1.56159253301238,2512.77521249655
1.56368692811477,2672.49244819376
1.56578132321717,2832.91573870885
1.56787571831956,2993.57965290055
1.56997011342195,3154.02068296514
1.57206450852435,3313.77849243076
1.57415890362674,3472.39714902285
1.57625329872913,3629.42633900757
1.57834769383152,3784.42255994871
1.58044208893392,3936.95028869618
1.58253648403631,4086.58312160795
1.5846308791387,4232.90488406502
1.5867252742411,4375.51070644719
1.58881966934349,4514.00806381248
1.59091406444588,4648.01777672569
1.59300845954828,4777.17497062946
1.59510285465067,4901.12999150399
1.59719724975306,5019.54927544834
1.59929164485546,5132.11617017122
1.60138603995785,5238.53170636128
1.60348043506024,5338.51531713306
1.60557483016264,5431.8055038731
1.60766922526503,5518.1604469463
1.60976362036742,5597.35855993884
1.61185801546982,5669.1989861761
1.61395241057221,5733.50203650249
1.6160468056746,5790.10956744611
1.618141200777,5838.88529904188
1.62023559587939,5879.71507174837
1.62232999098178,5912.50704211089
1.62442438608417,5937.19181692672
1.62651878118657,5953.72252587657
1.62861317628896,5962.07483273342
1.63070757139135,5962.24688544405
1.63280196649375,5954.25920551088
1.63489636159614,5938.15451730032
1.63699075669853,5913.99751803133
1.63908515180093,5881.87458937555
1.64117954690332,5841.89345173765
1.64327394200571,5794.18276244985
1.64536833710811,5738.8916592403
1.6474627322105,5676.18925049942
1.64955712731289,5606.26405397251
1.65165152241529,5529.32338567629
1.65374591751768,5445.59270093729
1.65584031262007,5355.31488955453
1.65793470772247,5258.74952726432
1.66002910282486,5156.17208570799
1.66212349792725,5047.87310327813
1.66421789302965,4934.15731925378
1.66631228813204,4815.34277380451
1.66840668323443,4691.75987638127
1.67050107833683,4563.7504452592
1.67259547343922,4431.66672091871
1.67468986854161,4295.87035610091
1.67678426364401,4156.73138533347
1.6788786587464,4014.6271768943
1.68097305384879,3869.94137005859
1.68306744895119,3723.06280062693
1.68516184405358,3574.38441768245
1.68725623915597,3424.30219455319
1.68935063425836,3273.21403695693
1.69144502936076,3121.51869129641
1.69353942446315,2969.61465605543
1.69563381956554,2817.89909924841
1.69772821466794,2666.76678476595
1.69982260977033,2516.6090105697
1.70191700487272,2367.81256146076
1.70401139997512,2220.75867924487
1.70610579507751,2075.82205297375
1.7082001901799,1933.36983190286
1.7102945852823,1793.76066372615
1.71238898038469,1657.34376056592
1.71448337548708,1524.45799513071
1.71657777058948,1395.43102928976
1.71867216569187,1270.57847735049
1.72076656079426,1150.20310603797
1.72286095589666,1034.59407326086
1.72495535099905,924.02620745915
1.72704974610144,818.759329336931
1.72914414120384,719.03761759549
1.73123853630623,625.089020174361
1.73333293140862,537.124712375345
1.73542732651101,455.338603123265
1.73752172161341,379.90689043738
1.7396161167158,310.987667134215
1.74171051181819,248.720577529478
1.74380490692059,193.226525881841
1.74589930202298,144.607437075954
1.74799369712537,102.946069971815
1.75008809222777,68.3058836647761
1.75218248733016,40.730956768864
1.75427688243255,20.2459596899608
1.75637127753495,6.85617971541263
1.75846567263734,0.547598594784566
1.76056006773973,1.28702216411458
1.76265446284213,9.02226140638607
1.76474885794452,23.6823642225697
1.76684325304691,45.1778970408829
1.76893764814931,73.4012752708721
1.7710320432517,108.227141475028
1.77312643835409,149.512790011233
1.77522083345649,197.098636771099
1.77731522855888,250.808732545532
1.77940962366127,310.451318404212
1.78150401876366,375.819421394842
1.78359841386606,446.691488766662
1.78569280896845,522.832058817685
1.78778720407084,603.99246635848
1.78988159917324,689.911580751833
1.79197599427563,780.316574352472
1.79407038937802,874.923719135162
1.79616478448042,973.439209206551
1.79825917958281,1075.5600068885
1.8003535746852,1180.9747099105
1.8024479697876,1289.36443733764
1.80454236488999,1400.40373166994
1.80663675999238,1513.76147465643
1.80873115509478,1629.10181425471
1.81082555019717,1746.08510014637
1.81291994529956,1864.36882528818
1.81501434040196,1983.60857086122
1.81710873550435,2103.45895210081
1.81920313060674,2223.57456238175
1.82129752570914,2343.61091303337
1.82339192081153,2463.22536638601
1.82548631591392,2582.07805948035
1.82758071101632,2699.83281604789
1.82967510611871,2816.15804431491
1.8317695012211,2930.72761823414
1.83386389632349,3043.22173988793
1.83595829142589,3153.32778075109
1.83805268652828,3260.74109968621
1.84014708163067,3365.16583550428
1.84224147673307,3466.31567208225
1.84433587183546,3563.91457411205
1.84643026693785,3657.69749155691
1.84852466204025,3747.41103110998
1.85061905714264,3832.81409294227
1.85271345224503,3913.678471185
1.85480784734743,3989.78941667791
1.85690224244982,4060.94616062725
1.85899663755221,4126.96239792875
1.86109103265461,4187.66672902637
1.863185427757,4242.9030592853
1.86527982285939,4292.53095501061
1.86737421796179,4336.42595530083
1.86946861306418,4374.47983912587
1.87156300816657,4406.60084707973
1.87365740326897,4432.71385741782
1.87575179837136,4452.76051610245
1.87784619347375,4466.69932070814
1.87994058857614,4474.50565816367
1.88203498367854,4476.17179643309
1.88412937878093,4471.70683036068
1.88622377388332,4461.1365820328
1.88831816898572,4444.50345612244
1.89041256408811,4421.8662508121
1.8925069591905,4393.29992500053
1.8946013542929,4358.89532261852
1.89669574939529,4318.75885498956
1.89879014449768,4273.01214228144
1.90088453960008,4221.79161519986
1.90297893470247,4165.24807818446
1.90507332980486,4103.54623544535
1.90716772490726,4036.86418131435
1.90926212000965,3965.39285641644
1.91135651511204,3889.33547132168
1.91345091021444,3808.90689935158
1.91554530531683,3724.33304034094
1.91763970041922,3635.85015720109
1.91973409552162,3543.70418720344
1.92182849062401,3448.15002995992
1.9239228857264,3349.45081414518
1.9260172808288,3247.87714501097
1.92811167593119,3143.70633486914
1.93020607103358,3037.22161864209
1.93230046613597,2928.71135673862
1.93439486123837,2818.46822741784
1.93648925634076,2706.78841091205
1.93858365144315,2593.97076754582
1.94067804654555,2480.31601210915
1.94277244164794,2366.12588674002
1.94486683675033,2251.70233458037
1.94696123185273,2137.34667640864
1.94905562695512,2023.35879253115
1.95115002205751,1910.03631205766
1.95324441715991,1797.67381180312
1.9553388122623,1686.56202688757
1.95743320736469,1576.98707516494
1.95952760246709,1469.22969751265
1.96162199756948,1363.56451597943
1.96371639267187,1260.25931172713
1.96581078777427,1159.57432465514
1.96790518287666,1061.76157648283
1.96999957797905,967.064219083435
1.97209397308145,875.715909667034
1.97418836818384,787.940214458255
1.97628276328623,703.950042315954
1.97837715838863,623.947109737487
1.98047155349102,548.121438556206
1.98256594859341,476.650887558941
1.98466034369581,409.700719161319
1.9867547387982,347.423202148085
1.98884913390059,289.957251434296
1.99094352900298,237.428105654301
1.99303792410538,189.947043292707
1.99513231920777,147.611137972903
1.99722671431016,110.503053411908
1.99932110941256,78.690878414549
2.00141550451495,52.2280022029761
2.00350989961734,31.1530302460425
2.00560429471974,15.4897406517923
2.00769868982213,5.24708106681323
2.00979308492452,0.419205931488198
2.01188748002692,0.985553816263435
2.01398187512931,6.91096446422356
2.0160762702317,18.1458350601679
2.0181706653341,34.6263151363953
2.02026506043649,56.2745394290985
2.02235945553888,82.9988978949095
2.02445385064128,114.694342002326
2.02654824574367,151.242726312675
2.02864264084606,192.513184287856
2.03073703594846,238.362537151602
2.03283143105085,288.635734562556
2.03492582615324,343.166325776575
2.03702022125563,401.776959892232
2.03911461635803,464.279913688598
2.04120901146042,530.477645530988
2.04330340656281,600.163373716579
2.04539780166521,673.121677597902
2.0474921967676,749.129119747391
2.04958659186999,827.954887412887
2.05168098697239,909.361451401835
2.05377538207478,993.105240583623
2.05586977717717,1078.93733006289
2.05796417227957,1166.60414114092
2.06005856738196,1255.8481511001
2.06215296248435,1346.40861082535
2.06424735758675,1438.02226831867
2.06634175268914,1530.42409607834
2.06843614779153,1623.34802039067
2.07053054289393,1716.52765050716
2.07262493799632,1809.69700574285
2.07471933309871,1902.59123854973
2.07681372820111,1994.94735156832
2.0789081233035,2086.50490678149
2.08100251840589,2177.00672485503
2.08309691350829,2266.19957278707
2.08519130861068,2353.83483808289
2.08728570371307,2439.66918763773
2.08938009881546,2523.46520963683
2.09147449391786,2604.99203675947
2.09356888902025,2684.02594908538
2.09566328412264,2760.35095516254
2.09775767922504,2833.75934970296
2.09985207432743,2904.05224652673
2.10194646942982,2971.04008537563
2.10404086453222,3034.54311134261
2.10613525963461,3094.3918256913
2.108229654737,3150.42740700347
2.1103240498394,3202.50210157739
2.11241844494179,3250.47958216838
2.11451284004418,3294.2352742053
2.11660723514658,3333.65664874308
2.11870163024897,3368.64348145967
2.12079602535136,3399.10807715305
2.12289042045376,3424.97545924744
2.12498481555615,3446.18352393705
2.12707921065854,3462.68315868631
2.12917360576094,3474.4383249038
2.13126800086333,3481.42610470606
2.13336239596572,3483.63671178407
2.13545679106811,3481.07346648284
2.13755118617051,3473.75273530361
2.1396455812729,3461.7038351285
2.14173997637529,3444.96890256855
2.14383437147769,3423.60272892418
2.14592876658008,3397.67256134113
2.14802316168247,3367.25787083369
2.15011755678487,3332.45008793435
2.15221195188726,3293.35230681405
2.15430634698965,3250.07895879885
2.15640074209205,3202.75545629338
2.15849513719444,3151.51780818163
2.16058953229683,3096.51220787972
2.16268392739923,3037.89459524684
2.16477832250162,2975.83019365886
2.16687271760401,2910.49302359376
2.16896711270641,2842.06539414296
2.1710615078088,2770.7373739155
2.17315590291119,2696.70624285291
2.17525029801359,2620.17592651703
2.17734469311598,2541.35641446465
2.17943908821837,2460.4631643285
2.18153348332076,2377.71649331522
2.18362787842316,2293.34095878717
2.18572227352555,2207.56472967718
2.18781666862794,2120.61895047117
2.18991106373034,2032.73709951866
2.19200545883273,1944.15434343692
2.19409985393512,1855.1068893796
2.19619424903752,1765.83133693726
2.19828864413991,1676.56403144385
2.2003830392423,1587.54042041573
2.2024774343447,1498.99441490253
2.20457182944709,1411.15775742723
2.20666622454948,1324.25939823522
2.20876061965188,1238.5248815077
2.21085501475427,1154.17574317245
2.21294940985666,1071.42892190588
2.21504380495906,990.496184877174
2.21713820006145,911.58356974934
2.21923259516384,834.890844370109
2.22132699026624,760.610985594063
2.22342138536863,688.929678536142
2.22551578047102,620.024837586487
2.22761017557342,554.066150370823
2.22970457067581,491.214645833651
2.2317989657782,431.622287519701
2.2338933608806,375.431593067874
2.23598775598299,322.775280853176
2.23808215108538,273.775944642637
2.24017654618778,228.545757030074
2.24227094129017,187.186202374145
2.24436533639256,149.787839827782
2.24645973149495,116.430097018739
2.24855412659735,87.181094807074
2.25064852169974,62.0975034939983
2.25274291680213,41.2244307516978
2.25483731190453,24.5953414624657
2.25693170700692,12.232009566889
2.25902610210931,4.14450193499173
2.26112049721171,0.331194182725538
2.2632148923141,0.77881827775073
2.26530928741649,5.46254168345604
2.26740368251889,14.3460777122451
2.26949807762128,27.3818266721706
2.27159247272367,44.511047309973
2.27368686782607,65.6640579727901
2.27578126292846,90.7604668322026
2.27787565803085,119.709430438315
2.27997005313325,152.409939793351
2.28206444823564,188.751133074677
2.28415884333803,228.612634044095
2.28625323844043,271.864915147788
2.28834763354282,318.369684208524
2.29044202864521,367.98029358994
2.2925364237476,420.542170626632
2.29463081885,475.893268075555
2.29672521395239,533.864533289826
2.29881960905478,594.280394771293
2.30091400415718,656.959264708118
2.30300839925957,721.714056090439
2.30510279436196,788.352712914022
2.30719718946436,856.678752018348
2.30929158456675,926.491815005431
2.31138597966914,997.588228732776
2.31348037477154,1069.76157280488
2.31557476987393,1142.80325250074
2.31766916497632,1216.50307555819
2.31976356007872,1290.64983123227
2.32185795518111,1365.03187003575
2.3239523502835,1439.43768260394
2.3260467453859,1513.65647607529
2.32814114048829,1587.47874647149
2.33023553559068,1660.69684549052
2.33232993069308,1733.10554022627
2.33442432579547,1804.50256429459
2.33651872089786,1874.68915890501
2.33861311600025,1943.47060243998
2.34070751110265,2010.65672714278
2.34280190620504,2076.06242154597
2.34489630130743,2139.50811734452
2.34699069640983,2200.82025941053
2.34908509151222,2259.83175776918
2.35117948661461,2316.38242033198
2.35327388171701,2370.31936530894
2.3553682768194,2421.49741223028
2.35746267192179,2469.77945059615
2.35955706702419,2515.03678522929
2.36165146212658,2557.14945747347
2.36374585722897,2596.00654144404
2.36584025233137,2631.50641462556
2.36793464743376,2663.55700214914
2.37002904253615,2692.07599420166
2.37212343763855,2716.99103604683
2.37421783274094,2738.23989025548
2.37631222784333,2755.77057079008
2.37840662294573,2769.54144868158
2.38050101804812,2779.52132910979
2.38259541315051,2785.68949977795
2.38468980825291,2788.03575054931
2.3867842033553,2786.56036439559
2.38887859845769,2781.27407977818
2.39097299356008,2772.19802466798
2.39306738866248,2759.36362248041
2.39516178376487,2742.81247028033
2.39725617886726,2722.59618968492
2.39935057396966,2698.77625096546
2.40144496907205,2671.42377092012
2.40353936417444,2640.61928515871
2.40563375927684,2606.45249551106
2.40772815437923,2569.02199332534
2.40982254948162,2528.434959506
2.41191694458402,2484.80684217227
2.41401133968641,2438.26101291002
2.4161057347888,2388.92840261095
2.4182001298912,2336.94711797126
2.42029452499359,2282.46203975679
2.42238892009598,2225.62440399197
2.42448331519838,2166.59136727079
2.42657771030077,2105.52555743368
2.42867210540316,2042.59461086877
2.43076650050556,1977.97069776833
2.43286089560795,1911.8300366439
2.43495529071034,1844.35239949039
2.43704968581273,1775.7206089514
2.43914408091513,1706.12002889928
2.44123847601752,1635.73804983307
2.44333287111991,1564.76357051472
2.44542726622231,1493.38647726604
2.4475216613247,1421.79712236022
2.44961605642709,1350.18580291159
2.45171045152949,1278.74224171246
2.45380484663188,1207.65507138662
2.45589924173427,1137.11132329053
2.45799363683667,1067.29592250627
2.46008803193906,998.391190300177
2.46218242704145,930.576355369443
2.46427682214385,864.027075179238
2.46637121724624,798.914968658285
2.46846561234863,735.407161493895
2.47056000745103,673.665845204453
2.47265440255342,613.847851172031
2.47474879765581,556.104240711157
2.47684319275821,500.579912268973
2.4789375878606,447.413226741608
2.48103198296299,396.73565188281
2.48312637806538,348.67142670267
2.48522077316778,303.337246704457
2.48731516827017,260.841970746056
2.48940956337257,221.286350255817
2.49150395847496,184.762781454494
2.49359835357735,151.35508119864
2.49569274867974,121.138286956537
2.49778714378214,94.178481399929
2.49988153888453,70.5326419917766
2.50197593398692,50.2485159052466
2.50407032908932,33.3645205269267
2.50616472419171,19.9096697302962
2.5082591192941,9.90352603442685
2.5103535143965,3.35617869287274
2.51244790949889,0.268247683843331
2.51454230460128,0.630913508245042
2.51663669970368,4.42597262553572
2.51873109480607,11.6259182931634
2.52082548990846,22.1940465045037
2.52291988501086,36.0845866538192
2.52501428011325,53.2428564903717
2.52710867521564,73.6054408593591
2.52920307031804,97.1003936645063
2.53129746542043,123.647462423222
2.53339186052282,153.158334734437
2.53548625562522,185.536905904734
2.53758065072761,220.679566947897
2.53967504583,258.475512091229
2.5417694409324,298.807064900193
2.54386383603479,341.550022063323
2.54595823113718,386.574013846291
2.54805262623957,433.742880177618
2.55014702134197,482.915061291389
2.55224141644436,533.944001809965
2.55433581154675,586.678567135317
2.55643020664915,640.963470952376
2.55852460175154,696.639712670058
2.56061899685393,753.545023548741
2.56271339195633,811.51432029335
2.56480778705872,870.38016483785
2.56690218216111,929.973229053559
2.56899657726351,990.122763098422
2.5710909723659,1050.6570661202
2.57318536746829,1111.40395801786
2.57527976257069,1172.19125098803
2.57737415767308,1232.84721954664
2.57946855277547,1293.20106778122
2.58156294787787,1353.08339253838
2.58365734298026,1412.32664132398
2.58575173808265,1470.76556366935
2.58784613318505,1528.23765476073
2.58994052828744,1584.58359014736
2.59203492338983,1639.64765037223
2.59412931849222,1693.27813440228
2.59622371359462,1745.32776076166
2.59831810869701,1795.6540553297
2.6004125037994,1844.11972476655
2.6025068989018,1890.59301461829
2.60460129400419,1934.94805115991
2.60669568910658,1977.06516610266
2.60879008420898,2016.83120333477
2.61088447931137,2054.13980691729
2.61297887441376,2088.8916896102
2.61507326951616,2120.99488125978
2.61716766461855,2150.36495643163
2.61926205972094,2176.92524074384
2.62135645482334,2200.60699539237
2.62345084992573,2221.34957944884
2.62554524502812,2239.10058955064
2.62763964013052,2253.81597667769
2.62973403523291,2265.46013977012
2.6318284303353,2274.0059960051
2.6339228254377,2279.43502761555
2.63601722054009,2281.73730519738
2.63811161564248,2280.91148751599
2.64020601074487,2276.96479788811
2.64230040584727,2269.91297727553
2.64439480094966,2259.78021429398
2.64648919605205,2246.59905239973
2.64858359115445,2230.41027457922
2.65067798625684,2211.26276592693
2.65277238135923,2189.2133545557
2.65486677646163,2164.32663134117
2.65696117156402,2136.67474905792
2.65905556666641,2106.3372015218
2.66114996176881,2073.40058339695
2.6632443568712,2037.95833139279
2.66533875197359,2000.11044760446
2.66743314707599,1959.96320581338
2.66952754217838,1917.62884159929
2.67162193728077,1873.22522715942
2.67371633238317,1826.87553176874
2.67581072748556,1778.70786885197
2.67790512258795,1728.85493066981
2.67999951769035,1677.45361165878
2.68209391279274,1624.64462147412
2.68418830789513,1570.57208884183
2.68628270299753,1515.38315730895
2.68837709809992,1459.22757403233
2.69047149320231,1402.25727273857
2.6925658883047,1344.62595202275
2.6946602834071,1286.48865013799
2.69675467850949,1228.00131744549
2.69884907361188,1169.32038770897
2.70094346871428,1110.60234939913
2.70303786381667,1052.00331816715
2.70513225891906,993.67861167088
2.70722665402146,935.782327883684
2.70932104912385,878.466928033866
2.71141544422624,821.882825304897
2.71350983932864,766.177980382557
2.71560423443103,711.497504948698
2.71769862953342,657.983274159651
2.71979302463582,605.773549155823
2.72188741973821,555.002610592
2.7239818148406,505.800404146496
2.726076209943,458.292198957361
2.72817060504539,412.598259858304
2.73026500014778,368.833534274092
2.73235939525018,327.107354589535
2.73445379035257,287.523156742693
2.73654818545496,250.178215773853
2.73864258055735,215.163398986185
2.74073697565975,182.562937349708
2.74283137076214,152.454215709827
2.74492576586453,124.907582311092
2.74702016096693,99.986178108418
2.74911455606932,77.7457862568943
2.75120895117171,58.2347021422899
2.75330334627411,41.493624233827
2.7553977413765,27.5555659998199
2.75749213647889,16.445789060097
2.75958653158129,8.18175769426244
2.76168092668368,2.77311476291436
2.76377532178607,0.221679045952441
2.76586971688847,0.521463938058729
2.76796411199086,3.65871738636781
2.77005850709325,9.61198289822164
2.77215290219565,18.3521813878259
2.77424729729804,29.8427135769783
2.77634169240043,44.0395826080756
2.77843608750283,60.8915364748421
2.78053048260522,80.3402298211085
2.78262487770761,102.320404612311
2.78471927281001,126.760089125661
2.7868136679124,153.580814663256
2.78890806301479,182.697849345969
2.79100245811719,214.020448298832
2.79309685321958,247.452119491587
2.79519124832197,282.890904471387
2.79728564342436,320.229673170935
2.79938003852676,359.356431949598
2.80147443362915,400.154643983611
2.80356882873154,442.50356110447
2.80566322383394,486.278566134745
2.80775761893633,531.351524761777
2.80985201403872,577.591145968473
2.81194640914112,624.863349996735
2.81404080424351,673.031642834612
2.8161351993459,721.957496175683
2.8182295944483,771.500731802782
2.82032398955069,821.519909333564
2.82241838465308,871.872716261731
2.82451277975548,922.416359218849
2.82660717485787,973.007955398425
2.82870156996026,1023.50492305421
2.83079596506266,1073.76537003503
2.83289036016505,1123.64847927757
2.83498475526744,1173.0148902359
2.83707915036984,1221.72707520644
2.83917354547223,1269.6497095421
2.84126794057462,1316.65003476327
2.84336233567702,1362.59821359666
2.84545673077941,1407.36767599381
2.8475511258818,1450.83545522282
2.84964552098419,1492.88251312804
2.85173991608659,1533.39405372366
2.85383431118898,1572.2598242792
2.85592870629137,1609.3744031299
2.85802310139377,1644.63747345497
2.86011749649616,1677.95408232251
2.86221189159855,1709.23488433663
2.86430628670095,1738.39636926778
2.86640068180334,1765.36107308953
2.86849507690573,1790.057771902
2.87058947200813,1812.42165825092
2.87268386711052,1832.39449942631
2.87477826221291,1849.92477734886
2.87687265731531,1864.9678097259
2.8789670524177,1877.48585219503
2.88106144752009,1887.44818123418
2.88315584262249,1894.83115766745
2.88525023772488,1899.61827064977
2.88734463282727,1901.80016206642
2.88943902792967,1901.37463133912
2.89153342303206,1898.34662067992
2.89362781813445,1892.72818089154
2.89572221323684,1884.53841786282
2.89781660833924,1873.80341996096
2.89991100344163,1860.55616657373
2.90200539854402,1844.83641810551
2.90409979364642,1826.69058778051
2.90619418874881,1806.17159565521
2.9082885838512,1783.33870528911
2.9103829789536,1758.25734357094
2.91247737405599,1730.99890423515
2.91457176915838,1701.64053565938
2.91666616426078,1670.26491355867
2.91876055936317,1636.95999924499
2.92085495446556,1601.81878415081
2.92294934956796,1564.93902135331
2.92504374467035,1526.42294486849
2.92713813977274,1486.37697751613
2.92923253487514,1444.91142818432
2.93132692997753,1402.14017935306
2.93342132507992,1358.18036574796
2.93551572018232,1313.15204504038
2.93761011528471,1267.17786150077
2.9397045103871,1220.38270354861
2.9417989054895,1172.89335615624
2.94389330059189,1124.83814905687
2.94598769569428,1076.34660174152
2.94808209079667,1027.54906620892
2.95017648589907,978.576368462412
2.95227088100146,929.55944972954
2.95436527610385,880.629008376918
2.95645967120625,831.915143511661
2.95855406630864,783.547001220491
2.96064846141103,735.652424410837
2.96274285651343,688.357607205397
2.96483725161582,641.786754806956
2.96693164671821,596.061749755693
2.96902604182061,551.301825470983
2.971120436923,507.623247938529
2.97321483202539,465.139006404689
2.97530922712779,423.958513876893
2.97740362223018,384.187318239655
2.97949801733257,345.92682472521
2.98159241243497,309.27403048197
2.98368680753736,274.321271916456
2.98578120263975,241.155985471181
2.98787559774215,209.860482449508
2.98996999284454,180.51173846602
2.99206438794693,153.18119804919
2.99415878304932,127.934594895563
2.99625317815172,104.831788217396
2.99834757325411,83.9266155845598

==> Data/Gratings/simulatedBraggs3D.txt <==
Qy Intensity
-3.141592653589793116e+00 nan
-3.135456730438250350e+00 1.755910703927278746e+03
-3.129320807286708028e+00 1.733714131176471483e+03
-3.123184884135165262e+00 1.691268462523818243e+03
-3.117048960983622941e+00 1.629479257002472878e+03
-3.110913037832080175e+00 1.549721455484628677e+03
-3.104777114680537853e+00 1.453799583934247494e+03
-3.098641191528995087e+00 1.344161874525249004e+03
-3.092505268377452765e+00 1.222694277875125408e+03
-3.086369345225909999e+00 1.092922590143978596e+03
-3.080233422074367677e+00 9.577218819186092560e+02
-3.074097498922824911e+00 8.203423630073666573e+02
-3.067961575771282146e+00 6.841165224015712738e+02
-3.061825652619739824e+00 5.522936543487012386e+02
-3.055689729468197058e+00 4.283441020436584381e+02
-3.049553806316654736e+00 3.152238418636843562e+02
-3.043417883165111970e+00 2.159388555353507400e+02
-3.037281960013569648e+00 1.329958648644387722e+02
-3.031146036862026882e+00 6.867863528756424785e+01
-3.025010113710484561e+00 2.476789941347669810e+01
-3.018874190558941795e+00 2.627609614479297306e+00
-3.012738267407399473e+00 3.099651134296436794e+00
-3.006602344255856707e+00 2.649854466342367587e+01
-3.000466421104313941e+00 7.261619347007945180e+01
-2.994330497952771619e+00 1.406800545207224786e+02
-2.988194574801228853e+00 2.294076422713696957e+02
-2.982058651649686531e+00 3.370160992313176394e+02
-2.975922728498143766e+00 4.612556123211979298e+02
-2.969786805346601444e+00 5.993765592128038406e+02
-2.963650882195058678e+00 7.485206547640264034e+02
-2.957514959043516356e+00 9.053156742863357067e+02
-2.951379035891973590e+00 1.066085179954767227e+03
-2.945243112740430824e+00 1.227483193378895521e+03
-2.939107189588888502e+00 1.385478707320988178e+03
-2.932971266437345736e+00 1.536805581010878086e+03
-2.926835343285803415e+00 1.677510020196438063e+03
-2.920699420134260649e+00 1.804499842301010858e+03
-2.914563496982718327e+00 1.915040913358330499e+03
-2.908427573831175561e+00 2.005938995368778478e+03
-2.902291650679633239e+00 2.075251006215810776e+03
-2.896155727528090473e+00 2.121254576995968819e+03
-2.890019804376548151e+00 2.143069296330213547e+03
-2.883883881225005386e+00 2.139152368962764740e+03
-2.877747958073462620e+00 2.110395681470632553e+03
-2.871612034921920298e+00 2.057055349037051201e+03
-2.865476111770377532e+00 1.980274856656789780e+03
-2.859340188618835210e+00 1.881769004508852731e+03
-2.853204265467292444e+00 1.763529094673693180e+03
-2.847068342315750122e+00 1.628798073478043079e+03
-2.840932419164207356e+00 1.480455711401998997e+03
-2.834796496012665035e+00 1.321805626496672630e+03
-2.828660572861122269e+00 1.157014147166162729e+03
-2.822524649709579947e+00 9.896900201514362152e+02
-2.816388726558037181e+00 8.241797579154371078e+02
-2.810252803406494415e+00 6.642787612453103065e+02
-2.804116880254952093e+00 5.140751079171895981e+02
-2.797980957103409327e+00 3.773248902782797813e+02
-2.791845033951867006e+00 2.575042196065187454e+02
-2.785709110800324240e+00 1.577230557803995907e+02
-2.779573187648781918e+00 8.064813158824108541e+01
-2.773437264497239152e+00 2.843563933589029702e+01
-2.767301341345696830e+00 2.677022458083229139e+00
-2.761165418194154064e+00 4.355739671591436490e+00
-2.755029495042611742e+00 3.381810695538297296e+01
-2.748893571891068976e+00 9.075896126125007868e+01
-2.742757648739526211e+00 1.742005251701921225e+02
-2.736621725587983889e+00 2.825867887297645211e+02
-2.730485802436441123e+00 4.137155637294054031e+02
-2.724349879284898801e+00 5.647669426351785660e+02
-2.718213956133356035e+00 7.326244192533195019e+02
-2.712078032981813713e+00 9.134498357102274895e+02
-2.705942109830270947e+00 1.103301971543580294e+03
-2.699806186678728626e+00 1.297920133657753468e+03
-2.693670263527185860e+00 1.493085439957678318e+03
-2.687534340375643538e+00 1.683976014442741871e+03
-2.681398417224100772e+00 1.866354968801141013e+03
-2.675262494072558006e+00 2.035978212296962965e+03
-2.669126570921015684e+00 2.188863384865224361e+03
-2.662990647769472918e+00 2.321386785469949245e+03
-2.656854724617930597e+00 2.430371755033731461e+03
-2.650718801466387831e+00 2.512849651776254177e+03
-2.644582878314845509e+00 2.567399756379425526e+03
-2.638446955163302743e+00 2.592287126138806343e+03
-2.632311032011760421e+00 2.586797372885048389e+03
-2.626175108860217655e+00 2.550598450146615505e+03
-2.620039185708675333e+00 2.485038075886666775e+03
-2.613903262557132567e+00 2.390907057799398899e+03
-2.607767339405589802e+00 2.270624696075916290e+03
-2.601631416254047480e+00 2.127190895259380341e+03
-2.595495493102504714e+00 1.963375226903706562e+03
-2.589359569950962392e+00 1.783282328393310536e+03
-2.583223646799419626e+00 1.591151586920022964e+03
-2.577087723647877304e+00 1.391551257133483887e+03
-2.570951800496334538e+00 1.189412886019796133e+03
-2.564815877344792217e+00 9.893167525306344032e+02
-2.558679954193249451e+00 7.963246566448360682e+02
-2.552544031041707129e+00 6.151351060140877962e+02
-2.546408107890164363e+00 4.504592429492622045e+02
-2.540272184738621597e+00 3.063852049112319946e+02
-2.534136261587079275e+00 1.866715141967870295e+02
-2.528000338435536509e+00 9.452080608182586730e+01
-2.521864415283994187e+00 3.256031223468016833e+01
-2.515728492132451422e+00 2.680436159680539276e+00
-2.509592568980909100e+00 6.056287581566721201e+00
-2.503456645829366334e+00 4.308548619993962348e+01
-2.497320722677824012e+00 1.133871426575351506e+02
-2.491184799526281246e+00 2.157680290108546330e+02
-2.485048876374738480e+00 3.482852873513475060e+02
-2.478912953223196158e+00 5.083264874881133437e+02
-2.472777030071653392e+00 6.924524070285260677e+02
-2.466641106920111071e+00 8.967557612042874098e+02
-2.460505183768568305e+00 1.116786524064838886e+03
-2.454369260617025983e+00 1.347674918092787266e+03
-2.448233337465483217e+00 1.584246346883475780e+03
-2.442097414313940895e+00 1.821161658242344629e+03
-2.435961491162398129e+00 2.052766504801809788e+03
-2.429825568010855807e+00 2.274166083842515945e+03
-2.423689644859313042e+00 2.479999758161604404e+03
-2.417553721707770276e+00 2.665143592067062855e+03
-2.411417798556227954e+00 2.825780574545264244e+03
-2.405281875404685188e+00 2.957772395715117455e+03
-2.399145952253142866e+00 3.057567921787500381e+03
-2.393010029101600100e+00 3.122993746608495712e+03
-2.386874105950057778e+00 3.152348646387457848e+03
-2.380738182798515012e+00 3.145126013852655888e+03
-2.374602259646972691e+00 3.100610739305615425e+03
-2.368466336495429925e+00 3.020029178515076637e+03
-2.362330413343887603e+00 2.905097692452371120e+03
-2.356194490192344837e+00 2.758688683256506920e+03
-2.350058567040802071e+00 2.583499010555446148e+03
-2.343922643889259749e+00 2.383624014183878899e+03
-2.337786720737716983e+00 2.164266977943480015e+03
-2.331650797586174662e+00 1.930307567339390516e+03
-2.325514874434631896e+00 1.687312236443161737e+03
-2.319378951283089574e+00 1.440957305945456028e+03
-2.313243028131546808e+00 1.197553515318781137e+03
-2.307107104980004486e+00 9.628861363362520933e+02
-2.300971181828461720e+00 7.426988745573908091e+02
-2.294835258676919398e+00 5.427181620709598064e+02
-2.288699335525376632e+00 3.679264812534675002e+02
-2.282563412373833867e+00 2.230088200569152832e+02
-2.276427489222291545e+00 1.118299891173374050e+02
-2.270291566070748779e+00 3.760050511639565229e+01
-2.264155642919206457e+00 2.657137900358065963e+00
-2.258019719767663691e+00 8.436198202689411119e+00
-2.251883796616121369e+00 5.543787199596409465e+01
-2.245747873464578603e+00 1.431770685249939561e+02
-2.239611950313036282e+00 2.702691735047847033e+02
-2.233476027161493516e+00 4.342526936633512378e+02
-2.227340104009951194e+00 6.319494008999317884e+02
-2.221204180858408428e+00 8.592457053195685148e+02
-2.215068257706865662e+00 1.111314433239400387e+03
-2.208932334555323340e+00 1.382555865418165922e+03
-2.202796411403780574e+00 1.667257669329643250e+03
-2.196660488252238252e+00 1.958759973749518167e+03
-2.190524565100695487e+00 2.250865812212228775e+03
-2.184388641949153165e+00 2.536488054364919662e+03
-2.178252718797610399e+00 2.809549122154712677e+03
-2.172116795646068077e+00 3.063158912733197212e+03
-2.165980872494525311e+00 3.291630973249673389e+03
-2.159844949342982545e+00 3.489907288022338889e+03
-2.153709026191440223e+00 3.652522846505045891e+03
-2.147573103039897457e+00 3.775856444448232651e+03
-2.141437179888355136e+00 3.856810086905956723e+03
-2.135301256736812370e+00 3.893264568589627288e+03
-2.129165333585270048e+00 3.884121467284858682e+03
-2.123029410433727282e+00 3.829351485244929790e+03
-2.116893487282184960e+00 3.729620414249598980e+03
-2.110757564130642194e+00 3.587801877170800708e+03
-2.104621640979099872e+00 3.406643272317945957e+03
-2.098485717827557107e+00 3.190240427792072296e+03
-2.092349794676014341e+00 2.943268290959298611e+03
-2.086213871524472019e+00 2.672089848980307579e+03
-2.080077948372929253e+00 2.382537555247545242e+03
-2.073942025221386931e+00 2.082001527860760689e+03
-2.067806102069844165e+00 1.777270059943199158e+03
-2.061670178918301843e+00 1.475996583301573992e+03
-2.055534255766759077e+00 1.185708549335598946e+03
-2.049398332615216756e+00 9.133019815012813751e+02
-2.043262409463673990e+00 6.660951573327183723e+02
-2.037126486312131668e+00 4.502140877628699513e+02
-2.030990563160588902e+00 2.714771266300231218e+02
-2.024854640009046136e+00 1.348103581075556576e+02
-2.018718716857503814e+00 4.420598472084384412e+01
-2.012582793705961048e+00 2.621302971136174165e+00
-2.006446870554418727e+00 1.189578597716172226e+01
-2.000310947402875961e+00 7.269263289961963892e+01
-1.994175024251333417e+00 1.844777216599322855e+02
-1.988039101099790873e+00 3.454785915864631534e+02
-1.981903177948248329e+00 5.528263196777552366e+02
-1.975767254796705785e+00 8.023890507053583860e+02
-1.969631331645163241e+00 1.089220497246831656e+03
-1.963495408493620697e+00 1.407115941129624844e+03
-1.957359485342078154e+00 1.749339153826236725e+03
-1.951223562190535610e+00 2.108623434074223042e+03
-1.945087639038993066e+00 2.476643942855298519e+03
-1.938951715887450522e+00 2.845316326998174191e+03
-1.932815792735907978e+00 3.206285106904804707e+03
-1.926679869584365212e+00 3.551264385156333901e+03
-1.920543946432822668e+00 3.872262951083481312e+03
-1.914408023281280125e+00 4.161751522168517113e+03
-1.908272100129737581e+00 4.412860748156905174e+03
-1.902136176978195037e+00 4.619535024300217628e+03
-1.896000253826652493e+00 4.776261487036943436e+03
-1.889864330675109949e+00 4.879959964260458946e+03
-1.883728407523567405e+00 4.926975070968270302e+03
-1.877592484372024861e+00 4.916783353686332703e+03
-1.871456561220482318e+00 4.848805693164467812e+03
-1.865320638068939552e+00 4.723839477032423019e+03
-1.859184714917397008e+00 4.544975131645798683e+03
-1.853048791765854464e+00 4.316510151430964470e+03
-1.846912868614311920e+00 4.042772061020135425e+03
-1.840776945462769376e+00 3.730447832077741168e+03
-1.834641022311226832e+00 3.386803311355412006e+03
-1.828505099159684288e+00 3.019932495877146721e+03
-1.822369176008141745e+00 2.638826626807451248e+03
-1.816233252856599201e+00 2.252159064568579197e+03
-1.810097329705056657e+00 1.869488572556525469e+03
-1.803961406553514113e+00 1.500672507271170616e+03
-1.797825483401971347e+00 1.154783411215990782e+03
-1.791689560250428803e+00 8.406863010246306658e+02
-1.785553637098886259e+00 5.666168406400829554e+02
-1.779417713947343715e+00 3.399515064051374793e+02
-1.773281790795801172e+00 1.671602528486400843e+02
-1.767145867644258628e+00 5.339938815357164259e+01
-1.761009944492716084e+00 2.580421043392561842e+00
-1.754874021341173540e+00 1.715648558078100905e+01
-1.748738098189630996e+00 9.809518732223659754e+01
-1.742602175038088452e+00 2.448002260648645461e+02
-1.736466251886545908e+00 4.551315046809613705e+02
-1.730330328735003143e+00 7.254903415683656931e+02
-1.724194405583460599e+00 1.050558062445372343e+03
-1.718058482431918055e+00 1.424192267935723066e+03
-1.711922559280375511e+00 1.838408888705074560e+03
-1.705786636128832967e+00 2.284550189822912216e+03
-1.699650712977290423e+00 2.753004671894013882e+03
-1.693514789825747879e+00 3.233210245020687580e+03
-1.687378866674205335e+00 3.715006931163371064e+03
-1.681242943522662792e+00 4.187314314037561417e+03
-1.675107020371120248e+00 4.639317366302013397e+03
-1.668971097219577704e+00 5.060133919939398766e+03
-1.662835174068034938e+00 5.440751004546880722e+03
-1.656699250916492394e+00 5.771228375390172005e+03
-1.650563327764949850e+00 6.044533102959394455e+03
-1.644427404613407306e+00 6.252910556077957153e+03
-1.638291481461864763e+00 6.391562736734747887e+03
-1.632155558310322219e+00 6.457317184895277023e+03
-1.626019635158779675e+00 6.446994604229926153e+03
-1.619883712007237131e+00 6.360856233239173889e+03
-1.613747788855694587e+00 6.200395281508564949e+03
-1.607611865704152043e+00 5.968884798184037209e+03
-1.601475942552609277e+00 5.671317611411213875e+03
-1.595340019401066733e+00 5.314322829738259315e+03
-1.589204096249524190e+00 4.906029119238257408e+03
-1.583068173097981646e+00 4.455914796471595764e+03
-1.576932249946439102e+00 3.974208933420479298e+03
-1.570796326794896558e+00 3.473167275182902813e+03
-1.564660403643354014e+00 2.964548237271606922e+03
-1.558524480491811470e+00 2.460620992928743362e+03
-1.552388557340268926e+00 1.974458695035427809e+03
-1.546252634188726383e+00 1.518042666293680668e+03
-1.540116711037183839e+00 1.103546862199902534e+03
-1.533980787885641073e+00 7.418343175398185849e+02
-1.527844864734098529e+00 4.429699549856596263e+02
-1.521708941582555985e+00 2.156843518731184304e+02
-1.515573018431013441e+00 6.706190585182048380e+01
-1.509437095279470897e+00 2.539305571452132426e+00
-1.503301172127928353e+00 2.563055046921363100e+01
-1.497165248976385810e+00 1.378509193561039865e+02
-1.491029325824843266e+00 3.386488746469840407e+02
-1.484893402673300722e+00 6.253889372088015079e+02
-1.478757479521758178e+00 9.933908293275161441e+02
-1.472621556370215412e+00 1.435972350651398301e+03
-1.466485633218672868e+00 1.944449347676709294e+03
-1.460349710067130324e+00 2.508915968567132950e+03
-1.454213786915587781e+00 3.117573449302464724e+03
-1.448077863764045237e+00 3.757208453498780273e+03
-1.441941940612502693e+00 4.414574196994304657e+03
-1.435806017460960149e+00 5.074526161596179008e+03
-1.429670094309417605e+00 5.722629312582314014e+03
-1.423534171157875061e+00 6.344721812769770622e+03
-1.417398248006332517e+00 6.925456260010600090e+03
-1.411262324854789973e+00 7.451750911727546736e+03
-1.405126401703247208e+00 7.911093858242034912e+03
-1.398990478551704664e+00 8.292345281153917313e+03
-1.392854555400162120e+00 8.586759929805994034e+03
-1.386718632248619576e+00 8.784611581593751907e+03
-1.380582709097077032e+00 8.882628702223300934e+03
-1.374446785945534488e+00 8.876935255974531174e+03
-1.368310862793991944e+00 8.766748027771711349e+03
-1.362174939642449401e+00 8.553831692993640900e+03
-1.356039016490906857e+00 8.241615014880895615e+03
-1.349903093339364313e+00 7.838104951553046703e+03
-1.343767170187821769e+00 7.351440787367523626e+03
-1.337631247036279003e+00 6.792041626609860941e+03
-1.331495323884736459e+00 6.173999969482421875e+03
-1.325359400733193915e+00 5.510775982297956944e+03
-1.319223477581651371e+00 4.818807415887713432e+03
-1.313087554430108828e+00 4.114950484476983547e+03
-1.306951631278566284e+00 3.416933485925198056e+03
-1.300815708127023740e+00 2.741775722894817591e+03
-1.294679784975481196e+00 2.107252613108605146e+03
-1.288543861823938652e+00 1.530189486533403397e+03
-1.282407938672396108e+00 1.026373205156996846e+03
-1.276272015520853564e+00 6.101803311211988330e+02
-1.270136092369310798e+00 2.942044098572805524e+02
-1.264000169217768255e+00 8.894591439689975232e+01
-1.257864246066225711e+00 2.500751506828237325e+00
-1.251728322914683167e+00 4.034451056685065851e+01
-1.245592399763140623e+00 2.051448691538535343e+02
-1.239456476611598079e+00 4.966172274355776608e+02
-1.233320553460055535e+00 9.115988097963854671e+02
-1.227184630308512991e+00 1.443796810863539577e+03
-1.221048707156970448e+00 2.084374334324151278e+03
-1.214912784005427904e+00 2.821296955823898315e+03
-1.208776860853885138e+00 3.640756969559937716e+03
-1.202640937702342594e+00 4.525803433276712894e+03
-1.196505014550800050e+00 5.458389929048717022e+03
-1.190369091399257506e+00 6.418780071720480919e+03
-1.184233168247714962e+00 7.386214267186819598e+03
-1.178097245096172418e+00 8.339354787513613701e+03
-1.171961321944629875e+00 9.256803356990218163e+03
-1.165825398793087331e+00 1.011758504615724087e+04
-1.159689475641544787e+00 1.090166439306735992e+04
-1.153553552490002243e+00 1.159039560540020466e+04
-1.147417629338459699e+00 1.216702647440135479e+04
-1.141281706186916933e+00 1.261610852216184139e+04
-1.135145783035374389e+00 1.292790331883728504e+04
-1.129009859883831846e+00 1.309274079500138760e+04
-1.122873936732289302e+00 1.310412378118932247e+04
-1.116738013580746758e+00 1.296123390555381775e+04
-1.110602090429204214e+00 1.266683195239305496e+04
-1.104466167277661670e+00 1.222422558937966824e+04
-1.098330244126119126e+00 1.164345891508460045e+04
-1.092194320974576582e+00 1.093789346151053905e+04
-1.086058397823034039e+00 1.012142299534380436e+04
-1.079922474671491273e+00 9.213689417868852615e+03
-1.073786551519948729e+00 8.235958678573369980e+03
-1.067650628368406185e+00 7.211715999081730843e+03
-1.061514705216863641e+00 6.166047699704766273e+03
-1.055378782065321097e+00 5.125145098038017750e+03
-1.049242858913778553e+00 4.115409964144229889e+03
-1.043106935762236009e+00 3.164209414817392826e+03
-1.036971012610693466e+00 2.297048233769834042e+03
-1.030835089459150922e+00 1.538382238497957587e+03
-1.024699166307608378e+00 9.111463492792099714e+02
-1.018563243156065834e+00 4.352784618907608092e+02
-1.012427320004523068e+00 1.278518654154613614e+02
-1.006291396852980524e+00 2.467833028153108899e+00
-1.000155473701437980e+00 6.874539559008553624e+01
-9.940195505498954365e-01 3.320786755168810487e+02
-9.878836273983528926e-01 7.933944304566830397e+02
-9.817477042468103487e-01 1.449150164034217596e+03
-9.756117810952678049e-01 2.290925825893878937e+03
-9.694758579437252610e-01 3.305966460671275399e+03
-9.633399347921826061e-01 4.477137163348495960e+03
-9.572040116406400623e-01 5.783253772795200348e+03
-9.510680884890975184e-01 7.199470695048570633e+03
-9.449321653375549745e-01 8.697777248799800873e+03
-9.387962421860124307e-01 1.024677354085445404e+04
-9.326603190344697758e-01 1.181539415580034256e+04
-9.265243958829272319e-01 1.336919227893650350e+04
-9.203884727313846881e-01 1.487273670557141304e+04
-9.142525495798421442e-01 1.629433163958787918e+04
-9.081166264282996003e-01 1.759868845653533936e+04
-9.019807032767570565e-01 1.875759090563654900e+04
-8.958447801252144016e-01 1.973993987944722176e+04
-8.897088569736718577e-01 2.052398113983869553e+04
-8.835729338221293139e-01 2.108580611887574196e+04
-8.774370106705867700e-01 2.141098100250959396e+04
-8.713010875190442261e-01 2.148865406271815300e+04
-8.651651643675015713e-01 2.131358107882738113e+04
-8.590292412159590274e-01 2.088640854504704475e+04
-8.528933180644164835e-01 2.021374593728780746e+04
-8.467573949128739397e-01 1.930826337072253227e+04
-8.406214717613313958e-01 1.818853339436650276e+04
-8.344855486097888519e-01 1.687879661250114441e+04
-8.283496254582461971e-01 1.540729173724353495e+04
-8.222137023067036532e-01 1.381077128252387047e+04
-8.160777791551611093e-01 1.212619382008910179e+04
-8.099418560036185655e-01 1.039430411230027676e+04
-8.038059328520760216e-01 8.660888014033436775e+03
-7.976700097005333667e-01 6.969954497598111629e+03
-7.915340865489908229e-01 5.368708873122930527e+03
-7.853981633974482790e-01 3.901607629511505365e+03
-7.792622402459057351e-01 2.613166582740843296e+03
-7.731263170943631913e-01 1.543955443656072021e+03
-7.669903939428205364e-01 7.316180972000584006e+02
-7.608544707912779925e-01 2.087769436179660261e+02
-7.547185476397354487e-01 2.441105897611123510e+00
-7.485826244881929048e-01 1.332109712366946042e+02
-7.424467013366503609e-01 6.145967803467065096e+02
-7.363107781851077061e-01 1.452473579004406929e+03
-7.301748550335651622e-01 2.644722484167665243e+03
-7.240389318820226183e-01 4.180659983217716217e+03
-7.179030087304800745e-01 6.042199618525803089e+03
-7.117670855789375306e-01 8.202442542150616646e+03
-7.056311624273949867e-01 1.062613968108594418e+04
-6.994952392758523319e-01 1.327308534370362941e+04
-6.933593161243097880e-01 1.609327486075460911e+04
-6.872233929727672441e-01 1.903524357977509499e+04
-6.810874698212247003e-01 2.203800228884816170e+04
-6.749515466696821564e-01 2.504305595484375954e+04
-6.688156235181395015e-01 2.798309495690464973e+04
-6.626797003665969577e-01 3.079549529260396594e+04
-6.565437772150544138e-01 3.341674427407979965e+04
-6.504078540635118699e-01 3.578567885863780975e+04
-6.442719309119693261e-01 3.784490949875116348e+04
-6.381360077604267822e-01 3.954240805673599243e+04
-6.320000846088841273e-01 4.083278712141513824e+04
-6.258641614573415834e-01 4.167866721600294113e+04
-6.197282383057990396e-01 4.205187994199991226e+04
-6.135923151542564957e-01 4.193438596171140671e+04
-6.074563920027139519e-01 4.131606793314218521e+04
-6.013204688511712970e-01 4.020796899366378784e+04
-5.951845456996287531e-01 3.862354637980461121e+04
-5.890486225480862092e-01 3.658869892424345016e+04
-5.829126993965436654e-01 3.414735698479413986e+04
-5.767767762450011215e-01 3.135431046006083488e+04
-5.706408530934584666e-01 2.826773406577110291e+04
-5.645049299419159228e-01 2.496332231631875038e+04
-5.583690067903733789e-01 2.152449835965037346e+04
-5.522330836388308350e-01 1.803664240482449532e+04
-5.460971604872882912e-01 1.459614068818092346e+04
-5.399612373357456363e-01 1.130110408179461956e+04
-5.338253141842030924e-01 8.251207934692502022e+03
-5.276893910326605486e-01 5.545590478368103504e+03
-5.215534678811180047e-01 3.280567879758775689e+03
-5.154175447295754608e-01 1.547252735178917646e+03
-5.092816215780329170e-01 4.298486610208638581e+02
-5.031456984264902621e-01 2.421561713206756394e+00
-4.970097752749477182e-01 3.276314641032367945e+02
-4.908738521234051744e-01 1.454435278858989477e+03
-4.847379289718626305e-01 3.416658335242420435e+03
-4.786020058203200311e-01 6.230710795760154724e+03
-4.724660826687774873e-01 9.896219363704323769e+03
-4.663301595172348879e-01 1.439193640039861020e+04
-4.601942363656923440e-01 1.967894140625000000e+04
-4.540583132141498002e-01 2.570039257812500000e+04
-4.479223900626072008e-01 3.237501757812499636e+04
-4.417864669110646569e-01 3.960813671875000000e+04
-4.356505437595221131e-01 4.728644921875000000e+04
-4.295146206079795137e-01 5.528116015625000000e+04
-4.233786974564369698e-01 6.344995312500000728e+04
-4.172427743048944260e-01 7.163955468750000000e+04
-4.111068511533518266e-01 7.968833593750000000e+04
-4.049709280018092827e-01 8.742964843750000000e+04
-3.988350048502666834e-01 9.468787500000000000e+04
-3.926990816987241395e-01 1.013105000000000000e+05
-3.865631585471815956e-01 1.071301562499999854e+05
-3.804272353956389963e-01 1.119872578125000000e+05
-3.742913122440964524e-01 1.157611406249999854e+05
-3.681553890925538530e-01 1.183149765625000000e+05
-3.620194659410113092e-01 1.195682343750000000e+05
-3.558835427894687653e-01 1.194297968750000000e+05
-3.497476196379261659e-01 1.178640078125000000e+05
-3.436116964863836221e-01 1.148579218750000000e+05
-3.374757733348410782e-01 1.104408984375000146e+05
-3.313398501832984788e-01 1.046532421875000146e+05
-3.252039270317559350e-01 9.759896875000000000e+04
-3.190680038802133911e-01 8.941249218750000000e+04
-3.129320807286707917e-01 8.026759375000000000e+04
-3.067961575771282479e-01 7.037200000000000000e+04
-3.006602344255856485e-01 5.998842968750000000e+04
-2.945243112740431046e-01 4.939876562500000000e+04
-2.883883881225005608e-01 3.892534765625000000e+04
-2.822524649709579614e-01 2.891951562500000364e+04
-2.761165418194154175e-01 1.976761914062500000e+04
-2.699806186678728182e-01 1.187032421875000000e+04
-2.638446955163302743e-01 5.652779785156250000e+03
-2.577087723647877304e-01 1.549110473632812500e+03
-2.515728492132451311e-01 2.409936189651489258e+00
-2.454369260617025872e-01 1.455496704101562500e+03
-2.393010029101600156e-01 6.345140136718750000e+03
-2.331650797586174440e-01 1.509506250000000000e+04
-2.270291566070749001e-01 2.810912890625000364e+04
-2.208932334555323285e-01 4.576784375000000000e+04
-2.147573103039897569e-01 6.840946093750000000e+04
-2.086213871524472130e-01 9.633203125000000000e+04
-2.024854640009046414e-01 1.298042109375000146e+05
-1.963495408493620697e-01 1.690250937500000000e+05
-1.902136176978194981e-01 2.141411718750000000e+05
-1.840776945462769265e-01 2.652365000000000000e+05
-1.779417713947343826e-01 3.223045625000000000e+05
-1.718058482431918110e-01 3.853371875000000000e+05
-1.656699250916492394e-01 4.541905625000000000e+05
-1.595340019401066955e-01 5.286278125000000000e+05
-1.533980787885641239e-01 6.084518750000000000e+05
-1.472621556370215523e-01 6.932322500000000000e+05
-1.411262324854789807e-01 7.825925000000000000e+05
-1.349903093339364091e-01 8.760473750000000000e+05
-1.288543861823938652e-01 9.731198125000000000e+05
-1.227184630308512936e-01 1.073060000000000000e+06
-1.165825398793087220e-01 1.175268250000000000e+06
-1.104466167277661642e-01 1.279029750000000000e+06
-1.043106935762236065e-01 1.383588875000000000e+06
-9.817477042468103487e-02 1.488156875000000000e+06
-9.203884727313846326e-02 1.591919000000000000e+06
-8.590292412159590552e-02 1.693916750000000233e+06
-7.976700097005334777e-02 1.793561625000000000e+06
-7.363107781851077616e-02 1.889898874999999767e+06
-6.749515466696820454e-02 1.981957749999999767e+06
-6.135923151542564680e-02 2.069230500000000233e+06
-5.522330836388308212e-02 2.150645750000000000e+06
-4.908738521234051744e-02 2.225794250000000000e+06
-4.295146206079795276e-02 2.293843500000000000e+06
-3.681553890925538808e-02 2.353998750000000000e+06
-3.067961575771282340e-02 2.405874500000000000e+06
-2.454369260617025872e-02 2.448993500000000000e+06
-1.840776945462769404e-02 2.483142500000000000e+06
-1.227184630308512936e-02 2.507632250000000000e+06
-6.135923151542564680e-03 2.522418000000000000e+06
0.000000000000000000e+00 2.527362500000000000e+06
6.135923151542564680e-03 2.522417500000000000e+06
1.227184630308512936e-02 2.507631500000000000e+06
1.840776945462769404e-02 2.482954250000000000e+06
2.454369260617025872e-02 2.448993250000000000e+06
3.067961575771282340e-02 2.405874250000000000e+06
3.681553890925538808e-02 2.353998000000000000e+06
4.295146206079795276e-02 2.293670750000000000e+06
4.908738521234051744e-02 2.225626000000000000e+06
5.522330836388308212e-02 2.150645000000000000e+06
6.135923151542564680e-02 2.069074375000000000e+06
6.749515466696820454e-02 1.981957250000000000e+06
7.363107781851077616e-02 1.889755875000000233e+06
7.976700097005334777e-02 1.793426249999999767e+06
8.590292412159590552e-02 1.693916625000000000e+06
9.203884727313846326e-02 1.591798750000000000e+06
9.817477042468103487e-02 1.488044375000000000e+06
1.043106935762236065e-01 1.383484500000000000e+06
1.104466167277661642e-01 1.278933000000000000e+06
1.165825398793087220e-01 1.175179250000000000e+06
1.227184630308512936e-01 1.072979000000000000e+06
1.288543861823938652e-01 9.729729374999998836e+05
1.349903093339364091e-01 8.759811875000001164e+05
1.411262324854789807e-01 7.825333125000000000e+05
1.472621556370215523e-01 6.931800000000000000e+05
1.533980787885641239e-01 6.083601250000000000e+05
1.595340019401066955e-01 5.285879375000000000e+05
1.656699250916492394e-01 4.541220312500000000e+05
1.718058482431918110e-01 3.852790000000000000e+05
1.779417713947343826e-01 3.222801562500000000e+05
1.840776945462769265e-01 2.651964687500000000e+05
1.902136176978194981e-01 2.141088437499999709e+05
1.963495408493620697e-01 1.689995468750000000e+05
2.024854640009046414e-01 1.297845234375000000e+05
2.086213871524472130e-01 9.632467968750000000e+04
2.147573103039897569e-01 6.839907031250000000e+04
2.208932334555323285e-01 4.575744140625000000e+04
2.270291566070749001e-01 2.810484570312500000e+04
2.331650797586174440e-01 1.509276171875000000e+04
2.393010029101600156e-01 6.344169433593750000e+03
2.454369260617025872e-01 1.455273315429687500e+03
2.515728492132451311e-01 2.409418821334838867e+00
2.577087723647877304e-01 1.548875976562500000e+03
2.638446955163302743e-01 5.651494628906250000e+03
2.699806186678728182e-01 1.186852734375000000e+04
2.761165418194154175e-01 1.976311914062500000e+04
2.822524649709579614e-01 2.891511328125000000e+04
2.883883881225005608e-01 3.891647265625000000e+04
2.945243112740431046e-01 4.938755859375000000e+04
3.006602344255856485e-01 5.997485937500000000e+04
3.067961575771282479e-01 7.036138281250000000e+04
3.129320807286707917e-01 8.024942187500000000e+04
3.190680038802133911e-01 8.939221875000000000e+04
3.252039270317559350e-01 9.757682812500000000e+04
3.313398501832984788e-01 1.046294531249999854e+05
3.374757733348410782e-01 1.104074296875000000e+05
3.436116964863836221e-01 1.148317812500000000e+05
3.497476196379261659e-01 1.178371718750000146e+05
3.558835427894687653e-01 1.194025624999999854e+05
3.620194659410113092e-01 1.195318984375000000e+05
3.681553890925538530e-01 1.182879999999999854e+05
3.742913122440964524e-01 1.157259218750000000e+05
3.804272353956389963e-01 1.119616562500000000e+05
3.865631585471815956e-01 1.070975312500000000e+05
3.926990816987241395e-01 1.012797031250000000e+05
3.988350048502666834e-01 9.466635156250000000e+04
4.049709280018092827e-01 8.740312500000000000e+04
4.111068511533518266e-01 7.966412500000000000e+04
4.172427743048944260e-01 7.161776562500000000e+04
4.233786974564369698e-01 6.343066796875000000e+04
4.295146206079795137e-01 5.526433203124999272e+04
4.356505437595221131e-01 4.727207812500000000e+04
4.417864669110646569e-01 3.959607812500000000e+04
4.479223900626072008e-01 3.236513867187500364e+04
4.540583132141498002e-01 2.569058984375000000e+04
4.601942363656923440e-01 1.967292968750000000e+04
4.663301595172348879e-01 1.438753808593750182e+04
4.724660826687774873e-01 9.892434570312500000e+03
4.786020058203200311e-01 6.228798828125000000e+03
4.847379289718626305e-01 3.415342285156250000e+03
4.908738521234051744e-01 1.453991333007812500e+03
4.970097752749477182e-01 3.275091552734375000e+02
5.031456984264902621e-01 2.420544385910034180e+00
5.092816215780329170e-01 4.296846313476561932e+02
5.154175447295754608e-01 1.546779907226562500e+03
5.215534678811180047e-01 3.279312988281250000e+03
5.276893910326605486e-01 5.543469726562500000e+03
5.338253141842030924e-01 8.248050781250000000e+03
5.399612373357456363e-01 1.129678027343750000e+04
5.460971604872882912e-01 1.459055468750000000e+04
5.522330836388308350e-01 1.802973437500000000e+04
5.583690067903733789e-01 2.151459765625000000e+04
5.645049299419159228e-01 2.495374609375000000e+04
5.706408530934584666e-01 2.825688476562500000e+04
5.767767762450011215e-01 3.133988476562499636e+04
5.829126993965436654e-01 3.413426171875000000e+04
5.890486225480862092e-01 3.657462890625000000e+04
5.951845456996287531e-01 3.860571875000000000e+04
6.013204688511712970e-01 4.018942187500000000e+04
6.074563920027139519e-01 4.129954687500000000e+04
6.135923151542564957e-01 4.191440625000000000e+04
6.197282383057990396e-01 4.203180859375000000e+04
6.258641614573415834e-01 4.165876562500000000e+04
6.320000846088841273e-01 4.081328125000000000e+04
6.381360077604267822e-01 3.952352343750000000e+04
6.442719309119693261e-01 3.782682031250000000e+04
6.504078540635118699e-01 3.576855468750000000e+04
6.565437772150544138e-01 3.340075781250000000e+04
6.626797003665969577e-01 3.078074999999999636e+04
6.688156235181395015e-01 2.796968359375000000e+04
6.749515466696821564e-01 2.502912500000000000e+04
6.810874698212247003e-01 2.202742773437500000e+04
6.872233929727672441e-01 1.902464843750000000e+04
6.933593161243097880e-01 1.608555468750000000e+04
6.994952392758523319e-01 1.326568554687499818e+04
7.056311624273949867e-01 1.062104101562500000e+04
7.117670855789375306e-01 8.197868164062500000e+03
7.179030087304800745e-01 6.038824218750000000e+03
7.240389318820226183e-01 4.178648437500000000e+03
7.301748550335651622e-01 2.643245849609375000e+03
7.363107781851077061e-01 1.451662841796875000e+03
7.424467013366503609e-01 6.142515869140625000e+02
7.485826244881929048e-01 1.331364593505859375e+02
7.547185476397354487e-01 2.439742565155029297e+00
7.608544707912779925e-01 2.086595153808594034e+02
7.669903939428205364e-01 7.312094726562500000e+02
7.731263170943631913e-01 1.543091918945312500e+03
7.792622402459057351e-01 2.611495605468750000e+03
7.853981633974482790e-01 3.899417480468750000e+03
7.915340865489908229e-01 5.365276367187500000e+03
7.976700097005333667e-01 6.966033203124999091e+03
8.038059328520760216e-01 8.655341796875000000e+03
8.099418560036185655e-01 1.038846289062500000e+04
8.160777791551611093e-01 1.211842187500000000e+04
8.222137023067036532e-01 1.380191601562500000e+04
8.283496254582461971e-01 1.539859375000000000e+04
8.344855486097888519e-01 1.686795312500000000e+04
8.406214717613313958e-01 1.817684960937500000e+04
8.467573949128739397e-01 1.929584179687500000e+04
8.528933180644164835e-01 2.020073437500000000e+04
8.590292412159590274e-01 2.087294726562500000e+04
8.651651643675015713e-01 2.129984765625000000e+04
8.713010875190442261e-01 2.147478710937500000e+04
8.774370106705867700e-01 2.139716210937500000e+04
8.835729338221293139e-01 2.107219140625000000e+04
8.897088569736718577e-01 2.050911914062500000e+04
8.958447801252144016e-01 1.972720312500000000e+04
9.019807032767570565e-01 1.874398437500000000e+04
9.081166264282996003e-01 1.758731640625000000e+04
9.142525495798421442e-01 1.628249804687500000e+04
9.203884727313846881e-01 1.486310546875000000e+04
9.265243958829272319e-01 1.335947070312500182e+04
9.326603190344697758e-01 1.180679492187500000e+04
9.387962421860124307e-01 1.024010839843750000e+04
9.449321653375549745e-01 8.691434570312500000e+03
9.510680884890975184e-01 7.194211914062500909e+03
9.572040116406400623e-01 5.779020507812500000e+03
9.633399347921826061e-01 4.473855468750000000e+03
9.694758579437252610e-01 3.303540039062500455e+03
9.756117810952678049e-01 2.289241210937500000e+03
9.817477042468103487e-01 1.447974975585937500e+03
9.878836273983528926e-01 7.928184814453125000e+02
9.940195505498954365e-01 3.318387451171875000e+02
1.000155473701437980e+00 6.869604492187500000e+01
1.006291396852980524e+00 2.465617418289184570e+00
1.012427320004523068e+00 1.277563934326171875e+02
1.018563243156065834e+00 4.349220581054687500e+02
1.024699166307608378e+00 9.104005126953126137e+02
1.030835089459150922e+00 1.537248291015625000e+03
1.036971012610693466e+00 2.295171386718750000e+03
1.043106935762236009e+00 3.161623046875000000e+03
1.049242858913778553e+00 4.112375976562500000e+03
1.055378782065321097e+00 5.120953125000000000e+03
1.061514705216863641e+00 6.161000000000000000e+03
1.067650628368406185e+00 7.205815429687500909e+03
1.073786551519948729e+00 8.229214843750000000e+03
1.079922474671491273e+00 9.206120117187500000e+03
1.086058397823034039e+00 1.011308105468750000e+04
1.092194320974576582e+00 1.092799121093750000e+04
1.098330244126119126e+00 1.163385156250000000e+04
1.104466167277661670e+00 1.221413671875000000e+04
1.110602090429204214e+00 1.265534765625000000e+04
1.116738013580746758e+00 1.295052539062500000e+04
1.122873936732289302e+00 1.309328710937500000e+04
1.129009859883831846e+00 1.308084765625000182e+04
1.135145783035374389e+00 1.291615429687500000e+04
1.141281706186916933e+00 1.260565527343750000e+04
1.147417629338459699e+00 1.215595214843750000e+04
1.153553552490002243e+00 1.157983300781250000e+04
1.159689475641544787e+00 1.089171972656250000e+04
1.165825398793087331e+00 1.010834960937500000e+04
1.171961321944629875e+00 9.248349609375000000e+03
1.178097245096172418e+00 8.331727539062500000e+03
1.184233168247714962e+00 7.379452148437500909e+03
1.190369091399257506e+00 6.412901367187500000e+03
1.196505014550800050e+00 5.453385742187500000e+03
1.202640937702342594e+00 4.521652343750000000e+03
1.208776860853885138e+00 3.637115234375000000e+03
1.214912784005427904e+00 2.818704833984375000e+03
1.221048707156970448e+00 2.082281982421875000e+03
1.227184630308512991e+00 1.442467773437500000e+03
1.233320553460055535e+00 9.106834716796875000e+02
1.239456476611598079e+00 4.961587524414062500e+02
1.245592399763140623e+00 2.049379425048828125e+02
1.251728322914683167e+00 4.030651855468750000e+01
1.257864246066225711e+00 2.498408794403076172e+00
1.264000169217768255e+00 8.885649108886718750e+01
1.270136092369310798e+00 2.939094238281250000e+02
1.276272015520853564e+00 6.095626220703125000e+02
1.282407938672396108e+00 1.025328979492187500e+03
1.288543861823938652e+00 1.528633544921875000e+03
1.294679784975481196e+00 2.105109863281250000e+03
1.300815708127023740e+00 2.738982910156250000e+03
1.306951631278566284e+00 3.413169921875000000e+03
1.313087554430108828e+00 4.110760742187500000e+03
1.319223477581651371e+00 4.813900390625000000e+03
1.325359400733193915e+00 5.505155761718750000e+03
1.331495323884736459e+00 6.167184570312500000e+03
1.337631247036279003e+00 6.785107910156250000e+03
1.343767170187821769e+00 7.343313476562500000e+03
1.349903093339364313e+00 7.829439453125000000e+03
1.356039016490906857e+00 8.233187500000000000e+03
1.362174939642449401e+00 8.544353515625000000e+03
1.368310862793991944e+00 8.757033203125000000e+03
1.374446785945534488e+00 8.867066406250000000e+03
1.380582709097077032e+00 8.872716796875000000e+03
1.386718632248619576e+00 8.775551757812500000e+03
1.392854555400162120e+00 8.576447265625000000e+03
1.398990478551704664e+00 8.283078125000000000e+03
1.405126401703247208e+00 7.902243164062500000e+03
1.411262324854789973e+00 7.443403320312500000e+03
1.417398248006332517e+00 6.917697265624999091e+03
1.423534171157875061e+00 6.337062988281250000e+03
1.429670094309417605e+00 5.716206054687500000e+03
1.435806017460960149e+00 5.068832031250000000e+03
1.441941940612502693e+00 4.409239257812500000e+03
1.448077863764045237e+00 3.752980957031250000e+03
1.454213786915587781e+00 3.113803710937500000e+03
1.460349710067130324e+00 2.505877929687500000e+03
1.466485633218672868e+00 1.942263549804687500e+03
1.472621556370215412e+00 1.434230224609375000e+03
1.478757479521758178e+00 9.921769409179687500e+02
1.484893402673300722e+00 6.246304321289062500e+02
1.491029325824843266e+00 3.382377929687500000e+02
1.497165248976385810e+00 1.376838073730468750e+02
1.503301172127928353e+00 2.560034942626953125e+01
1.509437095279470897e+00 2.535802364349365234e+00
1.515573018431013441e+00 6.697801208496093750e+01
1.521708941582555985e+00 2.153972473144530966e+02
1.527844864734098529e+00 4.424190063476562500e+02
1.533980787885641073e+00 7.409121093750000000e+02
1.540116711037183839e+00 1.102114501953125000e+03
1.546252634188726383e+00 1.516203613281250000e+03
1.552388557340268926e+00 1.971887451171875000e+03
1.558524480491811470e+00 2.457636230468750000e+03
1.564660403643354014e+00 2.960689697265625000e+03
1.570796326794896558e+00 3.468653564453125000e+03
1.576932249946439102e+00 3.969417968750000000e+03
1.583068173097981646e+00 4.450135742187500000e+03
1.589204096249524190e+00 4.899662597656250000e+03
1.595340019401066733e+00 5.307412597656250000e+03
1.601475942552609277e+00 5.663929199218750000e+03
1.607611865704152043e+00 5.961109375000000000e+03
1.613747788855694587e+00 6.192302734375000000e+03
1.619883712007237131e+00 6.352537109375000000e+03
1.626019635158779675e+00 6.438558593750000000e+03
1.632155558310322219e+00 6.448284179687500000e+03
1.638291481461864763e+00 6.383178710937500000e+03
1.644427404613407306e+00 6.244698242187500000e+03
1.650563327764949850e+00 6.036044921875000000e+03
1.656699250916492394e+00 5.763622558593750000e+03
1.662835174068034938e+00 5.433097167968750000e+03
1.668971097219577704e+00 5.053449218750000000e+03
1.675107020371120248e+00 4.632745117187500000e+03
1.681242943522662792e+00 4.181312500000000000e+03
1.687378866674205335e+00 3.709682617187500000e+03
1.693514789825747879e+00 3.228851562499999545e+03
1.699650712977290423e+00 2.749041503906250000e+03
1.705786636128832967e+00 2.281262207031250000e+03
1.711922559280375511e+00 1.835756835937500000e+03
1.718058482431918055e+00 1.422009033203125000e+03
1.724194405583460599e+00 1.049138671875000000e+03
1.730330328735003143e+00 7.243785400390625000e+02
1.736466251886545908e+00 4.544752807617187500e+02
1.742602175038088452e+00 2.444491119384765625e+02
1.748738098189630996e+00 9.794686889648437500e+01
1.754874021341173540e+00 1.713293838500976562e+01
1.761009944492716084e+00 2.575806140899658203e+00
1.767145867644258628e+00 5.331991577148437500e+01
1.773281790795801172e+00 1.669001922607421875e+02
1.779417713947343715e+00 3.394512939453125000e+02
1.785553637098886259e+00 5.657304687500000000e+02
1.791689560250428803e+00 8.393677978515625000e+02
1.797825483401971347e+00 1.152969238281250000e+03
1.803961406553514113e+00 1.498311279296875000e+03
1.810097329705056657e+00 1.866716796875000227e+03
1.816233252856599201e+00 2.248603759765625000e+03
1.822369176008141745e+00 2.634408203125000000e+03
1.828505099159684288e+00 3.015148437500000000e+03
1.834641022311226832e+00 3.381432617187500000e+03
1.840776945462769376e+00 3.724520996093750000e+03
1.846912868614311920e+00 4.036337402343750000e+03
1.853048791765854464e+00 4.309226562500000000e+03
1.859184714917397008e+00 4.537718750000000000e+03
1.865320638068939552e+00 4.716293945312500000e+03
1.871456561220482318e+00 4.840595703125000000e+03
1.877592484372024861e+00 4.908445312500000000e+03
1.883728407523567405e+00 4.919070312500000000e+03
1.889864330675109949e+00 4.871653320312500000e+03
1.896000253826652493e+00 4.768569824218750000e+03
1.902136176978195037e+00 4.611646484375000000e+03
1.908272100129737581e+00 4.405309570312500000e+03
1.914408023281280125e+00 4.154621093750000000e+03
1.920543946432822668e+00 3.865614990234375455e+03
1.926679869584365212e+00 3.545157470703125000e+03
1.932815792735907978e+00 3.200758789062500000e+03
1.938951715887450522e+00 2.840408691406250000e+03
1.945087639038993066e+00 2.472363525390625000e+03
1.951223562190535610e+00 2.104769042968750000e+03
1.957359485342078154e+00 1.746307373046875000e+03
1.963495408493620697e+00 1.404673095703125000e+03
1.969631331645163241e+00 1.087219604492187500e+03
1.975767254796705785e+00 8.009919433593750000e+02
1.981903177948248329e+00 5.518076171875000000e+02
1.988039101099790873e+00 3.448740539550781250e+02
1.994175024251333417e+00 1.841371154785156250e+02
2.000310947402875961e+00 7.255844116210937500e+01
2.006446870554418727e+00 1.187506771087646484e+01
2.012582793705961048e+00 2.616330146789550781e+00
2.018718716857503814e+00 4.412316894531250000e+01
2.024854640009046136e+00 1.345580749511718750e+02
2.030990563160588902e+00 2.709682312011718750e+02
2.037126486312131668e+00 4.493685913085937500e+02
2.043262409463673990e+00 6.647773437500000000e+02
2.049398332615216756e+00 9.116718750000000000e+02
2.055534255766759077e+00 1.183353515625000000e+03
2.061670178918301843e+00 1.473205322265625000e+03
2.067806102069844165e+00 1.773902343750000000e+03
2.073942025221386931e+00 2.077840332031250000e+03
2.080077948372929253e+00 2.378005859375000000e+03
2.086213871524472019e+00 2.666731933593750000e+03
2.092349794676014341e+00 2.937649658203125000e+03
2.098485717827557107e+00 3.183817382812500000e+03
2.104621640979099872e+00 3.399772705078125000e+03
2.110757564130642194e+00 3.580550781250000455e+03
2.116893487282184960e+00 3.722446289062500000e+03
2.123029410433727282e+00 3.821583984375000000e+03
2.129165333585270048e+00 3.876228027343750000e+03
2.135301256736812370e+00 3.885333984375000000e+03
2.141437179888355136e+00 3.848941894531250000e+03
2.147573103039897457e+00 3.768135498046875000e+03
2.153709026191440223e+00 3.645041992187500455e+03
2.159844949342982545e+00 3.482382324218750455e+03
2.165980872494525311e+00 3.284851074218750455e+03
2.172116795646068077e+00 3.056836425781250000e+03
2.178252718797610399e+00 2.803448242187500000e+03
2.184388641949153165e+00 2.531230468750000000e+03
2.190524565100695487e+00 2.245959228515625000e+03
2.196660488252238252e+00 1.954686523437500000e+03
2.202796411403780574e+00 1.663609252929687500e+03
2.208932334555323340e+00 1.379666870117187500e+03
2.215068257706865662e+00 1.108874389648437500e+03
2.221204180858408428e+00 8.573530273437501137e+02
2.227340104009951194e+00 6.305552978515625000e+02
2.233476027161493516e+00 4.333374633789062500e+02
2.239611950313036282e+00 2.696424560546875000e+02
2.245747873464578603e+00 1.428750152587890625e+02
2.251883796616121369e+00 5.530943298339843039e+01
2.258019719767663691e+00 8.417562484741210938e+00
2.264155642919206457e+00 2.651217937469482422e+00
2.270291566070748779e+00 3.751664733886718750e+01
2.276427489222291545e+00 1.115792083740234375e+02
2.282563412373833867e+00 2.224833221435546875e+02
2.288699335525376632e+00 3.670966186523437500e+02
2.294835258676919398e+00 5.414310302734375000e+02
2.300971181828461720e+00 7.410137939453125000e+02
2.307107104980004486e+00 9.605914306640626137e+02
2.313243028131546808e+00 1.194692382812500000e+03
2.319378951283089574e+00 1.437662841796875000e+03
2.325514874434631896e+00 1.683263061523437500e+03
2.331650797586174662e+00 1.925664550781250000e+03
2.337786720737716983e+00 2.159047119140625000e+03
2.343922643889259749e+00 2.378129394531250000e+03
2.350058567040802071e+00 2.577241455078125000e+03
2.356194490192344837e+00 2.751687011718750000e+03
2.362330413343887603e+00 2.898026855468750000e+03
2.368466336495429925e+00 3.012655761718750000e+03
2.374602259646972691e+00 3.093026367187500000e+03
2.380738182798515012e+00 3.137062255859375000e+03
2.386874105950057778e+00 3.144601074218750000e+03
2.393010029101600100e+00 3.115296386718750000e+03
2.399145952253142866e+00 3.050013671875000000e+03
2.405281875404685188e+00 2.950114990234375000e+03
2.411417798556227954e+00 2.818442871093750000e+03
2.417553721707770276e+00 2.658508789062500000e+03
2.423689644859313042e+00 2.473533447265625000e+03
2.429825568010855807e+00 2.268217773437500000e+03
2.435961491162398129e+00 2.047621459960937727e+03
2.442097414313940895e+00 1.816377075195312500e+03
2.448233337465483217e+00 1.580076660156250000e+03
2.454369260617025983e+00 1.344114257812500000e+03
2.460505183768568305e+00 1.113821533203125000e+03
2.466641106920111071e+00 8.943696289062500000e+02
2.472777030071653392e+00 6.906035156250000000e+02
2.478912953223196158e+00 5.069067077636718750e+02
2.485048876374738480e+00 3.473511352539062500e+02
2.491184799526281246e+00 2.151867065429687784e+02
2.497320722677824012e+00 1.130682220458984375e+02
2.503456645829366334e+00 4.296872711181640625e+01
2.509592568980909100e+00 6.039862632751464844e+00
2.515728492132451422e+00 2.672750234603881836e+00
2.521864415283994187e+00 3.246755981445312500e+01
2.528000338435536509e+00 9.426184082031250000e+01
2.534136261587079275e+00 1.861361999511718750e+02
2.540272184738621597e+00 3.055048217773437500e+02
2.546408107890164363e+00 4.491599121093750000e+02
2.552544031041707129e+00 6.134362792968750000e+02
2.558679954193249451e+00 7.940294799804687500e+02
2.564815877344792217e+00 9.864547119140625000e+02
2.570951800496334538e+00 1.185817382812500000e+03
2.577087723647877304e+00 1.387500244140625000e+03
2.583223646799419626e+00 1.586502929687500000e+03
2.589359569950962392e+00 1.778056152343750000e+03
2.595495493102504714e+00 1.957603271484374773e+03
2.601631416254047480e+00 2.120655517578125000e+03
2.607767339405589802e+00 2.263904541015625000e+03
2.613903262557132567e+00 2.383807861328125000e+03
2.620039185708675333e+00 2.477328125000000000e+03
2.626175108860217655e+00 2.542975830078125000e+03
2.632311032011760421e+00 2.578721191406250000e+03
2.638446955163302743e+00 2.584167724609375000e+03
2.644582878314845509e+00 2.559332031250000000e+03
2.650718801466387831e+00 2.505251708984375000e+03
2.656854724617930597e+00 2.422697753906250000e+03
2.662990647769472918e+00 2.314033203125000000e+03
2.669126570921015684e+00 2.181907714843750000e+03
2.675262494072558006e+00 2.029485595703125000e+03
2.681398417224100772e+00 1.860384399414062500e+03
2.687534340375643538e+00 1.678571533203125227e+03
2.693670263527185860e+00 1.488084838867187500e+03
2.699806186678728626e+00 1.293725830078125000e+03
2.705942109830270947e+00 1.099723388671875000e+03
2.712078032981813713e+00 9.104764404296875000e+02
2.718213956133356035e+00 7.301370239257812500e+02
2.724349879284898801e+00 5.629163818359375000e+02
2.730485802436441123e+00 4.123012695312500568e+02
2.736621725587983889e+00 2.816168212890625000e+02
2.742757648739526211e+00 1.736239929199218750e+02
2.748893571891068976e+00 9.044403076171875000e+01
2.755029495042611742e+00 3.369977569580078125e+01
2.761165418194154064e+00 4.340355873107910156e+00
2.767301341345696830e+00 2.667794942855834961e+00
2.773437264497239152e+00 2.833615493774414062e+01
2.779573187648781918e+00 8.036428833007812500e+01
2.785709110800324240e+00 1.571654968261718750e+02
2.791845033951867006e+00 2.565906372070312500e+02
2.797980957103409327e+00 3.759817504882812500e+02
2.804116880254952093e+00 5.122376098632812500e+02
2.810252803406494415e+00 6.618967285156250000e+02
2.816388726558037181e+00 8.210964965820312500e+02
2.822524649709579947e+00 9.861123046874998863e+02
2.828660572861122269e+00 1.152655029296875000e+03
2.834796496012665035e+00 1.316991455078125000e+03
2.840932419164207356e+00 1.474835083007812500e+03
2.847068342315750122e+00 1.622593994140625000e+03
2.853204265467292444e+00 1.757040039062500000e+03
2.859340188618835210e+00 1.874551513671875000e+03
2.865476111770377532e+00 1.972650390625000227e+03
2.871612034921920298e+00 2.049102783203125000e+03
2.877747958073462620e+00 2.102205078125000000e+03
2.883883881225005386e+00 2.131123535156250000e+03
2.890019804376548151e+00 2.134377685546875000e+03
2.896155727528090473e+00 2.112921142578125000e+03
2.902291650679633239e+00 2.067066894531250000e+03
2.908427573831175561e+00 1.997995361328125000e+03
2.914563496982718327e+00 1.907144409179687500e+03
2.920699420134260649e+00 1.797294433593750000e+03
2.926835343285803415e+00 1.670785156250000227e+03
2.932971266437345736e+00 1.530389892578125000e+03
2.939107189588888502e+00 1.379876464843750000e+03
2.945243112740430824e+00 1.222318847656250000e+03
2.951379035891973590e+00 1.061742187500000000e+03
2.957514959043516356e+00 9.014741210937500000e+02
2.963650882195058678e+00 7.453298950195312500e+02
2.969786805346601444e+00 5.969012451171875000e+02
2.975922728498143766e+00 4.592734985351562500e+02
2.982058651649686531e+00 3.355600585937500000e+02
2.988194574801228853e+00 2.284119567871093750e+02
2.994330497952771619e+00 1.400660095214843750e+02
3.000466421104313941e+00 7.228619384765625000e+01
3.006602344255856707e+00 2.638589096069336293e+01
3.012738267407399473e+00 3.085158824920654297e+00
3.018874190558941795e+00 2.616416931152343750e+00
3.025010113710484561e+00 2.465904426574707031e+01
3.031146036862026882e+00 6.836241912841796875e+01
3.037281960013569648e+00 1.324009857177734375e+02
3.043417883165111970e+00 2.149349365234375000e+02
3.049553806316654736e+00 3.138036499023437500e+02
3.055689729468197058e+00 4.263356933593750000e+02
3.061825652619739824e+00 5.497816162109375000e+02
3.067961575771282146e+00 6.808751220703125000e+02
3.074097498922824911e+00 8.164383544921875000e+02
3.080233422074367677e+00 9.531400146484375000e+02
3.086369345225909999e+00 1.087668701171875000e+03
3.092505268377452765e+00 1.216983886718750000e+03
3.098641191528995087e+00 1.337409179687500000e+03
3.104777114680537853e+00 1.446703857421875000e+03
3.110913037832080175e+00 1.542112304687500000e+03
3.117048960983622941e+00 1.621443969726562273e+03
3.123184884135165262e+00 1.682882324218750000e+03
3.129320807286708028e+00 nan
3.135456730438250350e+00 nan


==> Data/Hexagonal/HexPyFAISimulation.txt <==
5.139557321997855789e-04 5.863395996093750000e+02
1.541867196599356737e-03 2.811311531066894531e+01
2.569778660998927895e-03 1.136447209864854813e-02
3.597690125398499052e-03 8.284537121653556824e-03
4.625601589798069777e-03 6.661468185484409332e-03
5.653513054197641802e-03 5.705642513930797577e-03
6.681424518597212092e-03 5.068991333246231079e-03
7.709335982996784117e-03 4.672274459153413773e-03
8.737247447396354408e-03 4.421339370310306549e-03
9.765158911795924698e-03 4.275895189493894577e-03
1.079307037619549672e-02 4.231594037264585495e-03
1.182098184059506875e-02 4.263017792254686356e-03
1.284889330499463904e-02 4.409741144627332687e-03
1.387680476939420933e-02 4.998062271624803543e-03
1.490471623379378135e-02 7.853372953832149506e-03
1.593262769819335511e-02 1.016429718583822250e-02
1.696053916259292541e-02 9.659691713750362396e-03
1.798845062699249570e-02 9.918138384819030762e-03
1.901636209139206599e-02 1.083838567137718201e-02
2.004427355579163975e-02 1.230379007756710052e-02
2.107218502019121004e-02 1.446116063743829727e-02
2.210009648459078033e-02 1.762645691633224487e-02
2.312800794899035409e-02 2.231188304722309113e-02
2.415591941338992438e-02 2.985037676990032196e-02
2.518383087778949467e-02 5.186469480395317078e-02
2.621174234218906496e-02 1.134024634957313538e-01
2.723965380658863525e-02 2.149733155965805054e-01
2.826756527098820901e-02 8.118047118186950684e-01
2.929547673538777930e-02 8.060078620910644531e+00
3.032338819978734959e-02 1.479749393463134766e+01
3.135129966418691988e-02 4.329803943634033203e+00
3.237921112858648670e-02 4.461698830127716064e-01
3.340712259298606046e-02 1.567395925521850586e-01
3.443503405738563422e-02 8.431492000818252563e-02
3.546294552178520104e-02 5.338319763541221619e-02
3.649085698618477480e-02 3.688449412584304810e-02
3.751876845058434162e-02 2.696304582059383392e-02
3.854667991498391538e-02 2.066088840365409851e-02
3.957459137938348914e-02 1.645005866885185242e-02
4.060250284378305596e-02 1.370732951909303665e-02
4.163041430818262972e-02 1.138791535049676895e-02
4.265832577258220348e-02 9.589566849172115326e-03
4.368623723698177030e-02 8.260794915258884430e-03
4.471414870138134406e-02 7.517360616475343704e-03
4.574206016578091782e-02 6.962383631616830826e-03
4.676997163018048465e-02 6.139220669865608215e-03
4.779788309458005841e-02 5.614938680082559586e-03
4.882579455897962523e-02 5.419815424829721451e-03
4.985370602337919899e-02 6.001173518598079681e-03
5.088161748777877275e-02 3.910116106271743774e-02
5.190952895217833957e-02 2.190471142530441284e-01
5.293744041657791333e-02 1.459483355283737183e-01
5.396535188097748015e-02 1.570891216397285461e-02
5.499326334537705391e-02 7.653643377125263214e-03
5.602117480977662767e-02 8.124669082462787628e-03
5.704908627417619449e-02 1.131866034120321274e-02
5.807699773857576825e-02 2.451298199594020844e-02
5.910490920297534201e-02 1.800577938556671143e-01
6.013282066737490883e-02 6.051455736160278320e-01
6.116073213177448259e-02 3.780910968780517578e-01
6.218864359617405635e-02 4.853161051869392395e-02
6.321655506057362317e-02 1.303888019174337387e-02
6.424446652497318999e-02 7.102706003934144974e-03
6.527237798937277069e-02 4.869903437793254852e-03
6.630028945377233751e-02 3.745277412235736847e-03
6.732820091817190433e-02 3.080777823925018311e-03
6.835611238257148503e-02 2.697126474231481552e-03
6.938402384697105185e-02 2.422088989987969398e-03
7.041193531137061867e-02 2.235893625766038895e-03
7.143984677577019937e-02 2.178981434553861618e-03
7.246775824016976619e-02 2.207088982686400414e-03
7.349566970456933301e-02 2.333403099328279495e-03
7.452358116896889983e-02 2.621544059365987778e-03
7.555149263336848053e-02 3.226898843422532082e-03
7.657940409776804735e-02 4.630343057215213776e-03
7.760731556216761418e-02 9.574679657816886902e-03
7.863522702656719487e-02 5.859696492552757263e-02
7.966313849096676170e-02 1.765318810939788818e-01
8.069104995536632852e-02 1.064521893858909607e-01
8.171896141976590922e-02 1.485178805887699127e-02
8.274687288416547604e-02 3.486332949250936508e-03
8.377478434856504286e-02 1.755611039698123932e-03
8.480269581296462356e-02 1.128361560404300690e-03
8.583060727736419038e-02 8.007592405192553997e-04
8.685851874176375720e-02 6.382139399647712708e-04
8.788643020616333790e-02 5.761631764471530914e-04
8.891434167056290472e-02 1.407249714247882366e-03
8.994225313496247154e-02 8.864714764058589935e-03
9.097016459936205224e-02 1.058950182050466537e-02
9.199807606376161906e-02 2.304049208760261536e-03
9.302598752816118588e-02 8.607154595665633678e-04
9.405389899256075270e-02 6.830865750089287758e-04
9.508181045696033340e-02 6.307334406301379204e-04
9.610972192135990022e-02 6.315545761026442051e-04
9.713763338575946704e-02 6.682354724034667015e-04
9.816554485015904774e-02 7.494058227166533470e-04
9.919345631455861456e-02 8.926657610572874546e-04
1.002213677789581814e-01 1.153852557763457298e-03
1.012492792433577621e-01 1.712471595965325832e-03
1.022771907077573289e-01 3.619862254709005356e-03
1.033051021721568957e-01 2.782786265015602112e-02
1.043330136365564764e-01 9.855961799621582031e-02
1.053609251009560432e-01 5.798295885324478149e-02
1.063888365653556101e-01 1.225509680807590485e-02
1.074167480297551769e-01 3.321378678083419800e-02
1.084446594941547576e-01 1.399061530828475952e-01
1.094725709585543244e-01 1.332010775804519653e-01
1.105004824229538912e-01 2.181294187903404236e-02
1.115283938873534719e-01 5.090318620204925537e-03
1.125563053517530387e-01 2.543407492339611053e-03
1.135842168161526056e-01 1.587588922120630741e-03
1.146121282805521863e-01 1.115441205911338329e-03
1.156400397449517531e-01 8.486656006425619125e-04
1.166679512093513199e-01 6.978103192523121834e-04
1.176958626737509006e-01 6.502527976408600807e-04
1.187237741381504674e-01 9.637096081860363483e-04
1.197516856025500342e-01 4.162143915891647339e-03
1.207795970669496149e-01 1.065543573349714279e-02
1.218075085313491818e-01 5.767608992755413055e-03
1.228354199957487486e-01 1.065564691089093685e-03
1.238633314601483293e-01 5.784774548374116421e-04
1.248912429245478961e-01 4.405743384268134832e-04
1.259191543889474629e-01 3.751975891645997763e-04
1.269470658533470298e-01 3.518901066854596138e-04
1.279749773177465966e-01 3.804868028964847326e-04
1.290028887821461911e-01 5.457074730657041073e-04
1.300308002465457580e-01 1.926745870150625706e-03
1.310587117109453248e-01 9.944761171936988831e-03
1.320866231753448916e-01 1.250554248690605164e-02
1.331145346397444584e-01 2.697430783882737160e-03
1.341424461041440253e-01 9.703278774395585060e-04
1.351703575685435921e-01 9.041234152391552925e-04
1.361982690329431867e-01 1.655770232900977135e-03
1.372261804973427535e-01 1.209145039319992065e-02
1.382540919617423203e-01 4.064769297838211060e-02
1.392820034261418871e-01 1.719949021935462952e-02
1.403099148905414539e-01 1.931798644363880157e-03
1.413378263549410208e-01 7.112027378752827644e-04
1.423657378193406153e-01 4.680464335251599550e-04
1.433936492837401822e-01 3.699500521179288626e-04
1.444215607481397490e-01 3.377744869794696569e-04
1.454494722125393158e-01 3.368153993505984545e-04
1.464773836769388826e-01 3.767127345781773329e-04
1.475052951413384494e-01 5.008166772313416004e-04
1.485332066057380163e-01 9.211557335220277309e-04
1.495611180701376108e-01 4.540087189525365829e-03
1.505890295345371777e-01 2.610311843454837799e-02
1.516169409989367445e-01 2.078505046665668488e-02
1.526448524633363113e-01 3.455491038039326668e-03
1.536727639277358781e-01 1.038623973727226257e-03
1.547006753921354449e-01 1.124676666222512722e-03
1.557285868565350395e-01 6.467778701335191727e-03
1.567564983209346063e-01 1.696852967143058777e-02
1.577844097853341732e-01 7.316883187741041183e-03
1.588123212497337400e-01 2.659266116097569466e-03
1.598402327141333068e-01 4.075480625033378601e-03
1.608681441785328736e-01 1.508390065282583237e-03
1.618960556429324682e-01 3.069555095862597227e-04
1.629239671073320350e-01 1.814654824556782842e-04
1.639518785717316018e-01 1.452167925890535116e-04
1.649797900361311687e-01 1.336699206149205565e-04
1.660077015005307355e-01 1.684868766460567713e-04
1.670356129649303023e-01 8.336585015058517456e-04
1.680635244293298691e-01 2.937727374956011772e-03
1.690914358937294637e-01 1.563502242788672447e-03
1.701193473581290305e-01 2.540824352763593197e-04
1.711472588225285973e-01 1.633092761039733887e-04
1.721751702869281642e-01 1.426423987140879035e-04
1.732030817513277310e-01 1.358136360067874193e-04
1.742309932157272978e-01 1.363053888780996203e-04
1.752589046801268924e-01 1.402458583470433950e-04
1.762868161445264592e-01 1.504777319496497512e-04
1.773147276089260260e-01 1.718272251309826970e-04
1.783426390733255928e-01 2.223152550868690014e-04
1.793705505377251597e-01 5.500448751263320446e-04
1.803984620021247265e-01 3.559471108019351959e-03
1.814263734665243211e-01 5.891119595617055893e-03
1.824542849309238879e-01 6.058129947632551193e-03
1.834821963953234547e-01 1.560090575367212296e-02
1.845101078597230215e-01 7.716497872024774551e-03
1.855380193241225883e-01 1.258495030924677849e-03
1.865659307885221552e-01 2.464928897097706795e-03
1.875938422529217220e-01 1.787836663424968719e-02
1.886217537173213166e-01 3.055275790393352509e-02
1.896496651817208834e-01 6.161971017718315125e-03
1.906775766461204502e-01 6.627657567150890827e-04
1.917054881105200170e-01 2.874618512578308582e-04
1.927333995749195839e-01 1.888231781776994467e-04
1.937613110393191507e-01 1.489270798629149795e-04
1.947892225037187452e-01 1.400129403918981552e-04
1.958171339681183121e-01 2.397297794232144952e-04
1.968450454325178789e-01 2.020316198468208313e-03
1.978729568969174457e-01 5.182378459721803665e-03
1.989008683613170125e-01 1.787659944966435432e-03
1.999287798257165794e-01 2.382184466114267707e-04
2.009566912901161462e-01 1.124418122344650328e-04
2.019846027545157408e-01 8.911035547498613596e-05
2.030125142189153076e-01 7.850242400309070945e-05
2.040404256833148744e-01 7.344028563238680363e-05
2.050683371477144412e-01 7.144871779019013047e-05
2.060962486121140080e-01 7.425394869642332196e-05
2.071241600765135749e-01 1.079874491551890969e-04
2.081520715409131694e-01 3.551438858266919851e-04
2.091799830053127363e-01 6.339796236716210842e-04
2.102078944697123031e-01 2.473975066095590591e-03
2.112358059341118699e-01 4.438350442796945572e-03
2.122637173985114367e-01 1.491297269240021706e-03
2.132916288629110035e-01 1.981659588636830449e-04
2.143195403273105704e-01 1.759878068696707487e-04
2.153474517917101649e-01 4.532616876531392336e-04
2.163753632561097318e-01 4.571165889501571655e-03
2.174032747205092986e-01 1.328153070062398911e-02
2.184311861849088654e-01 6.693780887871980667e-03
2.194590976493084322e-01 5.239029997028410435e-04
2.204870091137079990e-01 2.158290299121290445e-04
2.215149205781075936e-01 1.593732886249199510e-04
2.225428320425071604e-01 1.390023680869489908e-04
2.235707435069067273e-01 1.390948164043948054e-04
2.245986549713062941e-01 1.669413031777366996e-04
2.256265664357058609e-01 5.203518085181713104e-04
2.266544779001054277e-01 4.335280507802963257e-03
2.276823893645050223e-01 8.310414850711822510e-03
2.287103008289045891e-01 2.586334478110074997e-03
2.297382122933041559e-01 2.519276167731732130e-04
2.307661237577037228e-01 1.007520550047047436e-04
2.317940352221032896e-01 9.269895963370800018e-05
2.328219466865028564e-01 1.100002773455344141e-04
2.338498581509024232e-01 2.772620355244725943e-04
2.348777696153020178e-01 9.189833654090762138e-04
2.359056810797015846e-01 9.793071076273918152e-04
2.369335925441011514e-01 4.724128812085837126e-04
2.379615040085007183e-01 1.247783889994025230e-03
2.389894154729002851e-01 2.397123724222183228e-03
2.400173269372998519e-01 1.447162707336246967e-03
2.410452384016994465e-01 3.094485145993530750e-04
2.420731498660990133e-01 1.053697415045462549e-04
2.431010613304985801e-01 5.275919829728081822e-05
2.441289727948981469e-01 4.357128636911511421e-05
2.451568842592977138e-01 8.029062882997095585e-05
2.461847957236972806e-01 1.817992015276104212e-04
2.472127071880968752e-01 1.600700197741389275e-04
2.482406186524964420e-01 5.482082633534446359e-05
2.492685301168960088e-01 3.951140024582855403e-05
2.502964415812956034e-01 4.002722198492847383e-05
2.513243530456951702e-01 4.264248127583414316e-05
2.523522645100947370e-01 4.741373777505941689e-05
2.533801759744943038e-01 5.702825001208111644e-05
2.544080874388938707e-01 8.255618740804493427e-05
2.554359989032934375e-01 3.905510238837450743e-04
2.564639103676930043e-01 2.616618759930133820e-03
2.574918218320926266e-01 4.193669650703668594e-03
2.585197332964921935e-01 2.333546988666057587e-03
2.595476447608917603e-01 1.227961271069943905e-03
2.605755562252913271e-01 2.361861057579517365e-03
2.616034676896908939e-01 4.228353966027498245e-03
2.626313791540904607e-01 4.537425003945827484e-03
2.636592906184900276e-01 2.510023536160588264e-03
2.646872020828895944e-01 4.787201178260147572e-04
2.657151135472891612e-01 8.317734464071691036e-04
2.667430250116887280e-01 3.978927154093980789e-03
2.677709364760882949e-01 5.858774762600660324e-03
2.687988479404878617e-01 3.632308682426810265e-03
2.698267594048874285e-01 1.111722900532186031e-03
2.708546708692870508e-01 1.013253116980195045e-03
2.718825823336866176e-01 6.846950273029506207e-04
2.729104937980861845e-01 2.471719053573906422e-04
2.739384052624857513e-01 4.851983394473791122e-04
2.749663167268853181e-01 1.453002798371016979e-03
2.759942281912848849e-01 1.834037015214562416e-03
2.770221396556844518e-01 1.103695365600287914e-03
2.780500511200840186e-01 2.497384266462177038e-04
2.790779625844835854e-01 7.241651474032551050e-05
2.801058740488831522e-01 5.193529432290233672e-05
2.811337855132827190e-01 4.766999700223095715e-05
2.821616969776822859e-01 5.076784873381257057e-05
2.831896084420818527e-01 6.298316293396055698e-05
2.842175199064814750e-01 1.125073686125688255e-04
2.852454313708810418e-01 6.972521659918129444e-04
2.862733428352806087e-01 2.231293125078082085e-03
2.873012542996801755e-01 2.632067538797855377e-03
2.883291657640797423e-01 2.047923626378178596e-03
2.893570772284793091e-01 1.203421154059469700e-03
2.903849886928788759e-01 1.040557632222771645e-03
2.914129001572784428e-01 7.134807528927922249e-04
2.924408116216780096e-01 2.353679010411724448e-04
2.934687230860775764e-01 1.206517190439626575e-04
2.944966345504771432e-01 4.886369570158421993e-04
2.955245460148767100e-01 1.110806828364729881e-03
2.965524574792762769e-01 1.223897212184965611e-03
2.975803689436758992e-01 9.299226803705096245e-04
2.986082804080754660e-01 3.152498393319547176e-04
2.996361918724750328e-01 4.652886127587407827e-04
3.006641033368745997e-01 5.646841018460690975e-04
3.016920148012741665e-01 5.746440147049725056e-04
3.027199262656737333e-01 4.452450084500014782e-04
3.037478377300733001e-01 1.444601803086698055e-03
3.047757491944728669e-01 2.441538032144308090e-03
3.058036606588724338e-01 2.543280133977532387e-03
3.068315721232720006e-01 1.761312014423310757e-03
3.078594835876715674e-01 4.376542638055980206e-04
3.088873950520711342e-01 1.031888314173556864e-04
3.099153065164707566e-01 7.073346932884305716e-05
3.109432179808703234e-01 8.652552787680178881e-05
3.119711294452698902e-01 2.519360277801752090e-04
3.129990409096694570e-01 5.569927161559462547e-04
3.140269523740690238e-01 5.629639490507543087e-04
3.150548638384685907e-01 6.012591184116899967e-04
3.160827753028681575e-01 4.740896692965179682e-04
3.171106867672677243e-01 6.717758369632065296e-04
3.181385982316672911e-01 6.494802073575556278e-04
3.191665096960668579e-01 6.273035542108118534e-04
3.201944211604664248e-01 3.393429797142744064e-04
3.212223326248659916e-01 5.610894004348665476e-05
3.222502440892655584e-01 4.101482772966846824e-05
3.232781555536651807e-01 1.052477746270596981e-04
3.243060670180647476e-01 1.718115818221122026e-04
3.253339784824643144e-01 1.752125244820490479e-04
3.263618899468638812e-01 1.862794015323743224e-04
3.273898014112634480e-01 1.635259832255542278e-04
3.284177128756630148e-01 5.712079582735896111e-04
3.294456243400625817e-01 1.148506184108555317e-03
3.304735358044621485e-01 1.069656573235988617e-03
3.315014472688617153e-01 1.192089519463479519e-03
3.325293587332612821e-01 8.693651179783046246e-04
3.335572701976608490e-01 4.598001833073794842e-04
3.345851816620604158e-01 3.408698539715260267e-04
3.356130931264599826e-01 4.146783030591905117e-04
3.366410045908596049e-01 1.061542658135294914e-03
3.376689160552591717e-01 1.685850555077195168e-03
3.386968275196587386e-01 1.589753897860646248e-03
3.397247389840583054e-01 2.116071293130517006e-03
3.407526504484578722e-01 1.778284320607781410e-03
3.417805619128574390e-01 8.122272556647658348e-04
3.428084733772570059e-01 6.831606733612716198e-04
3.438363848416565727e-01 8.083292632363736629e-04
3.448642963060561395e-01 1.727989525534212589e-03
3.458922077704557063e-01 1.807911903597414494e-03
3.469201192348552731e-01 1.691964338533580303e-03
3.479480306992548400e-01 1.878862152807414532e-03
3.489759421636544068e-01 1.063911593519151211e-03
3.500038536280540291e-01 1.842299097916111350e-04
3.510317650924535959e-01 1.736446720315143466e-04
3.520596765568531628e-01 7.501142099499702454e-04
3.530875880212527296e-01 1.015939051285386086e-03
3.541154994856522964e-01 8.411116432398557663e-04
3.551434109500518632e-01 9.619849151931703091e-04
3.561713224144514300e-01 9.270497248508036137e-04
3.571992338788509969e-01 2.941436832770705223e-04
3.582271453432505637e-01 1.582611876074224710e-04
3.592550568076501305e-01 1.986288552870973945e-04
3.602829682720496973e-01 2.293711877427995205e-04
3.613108797364492641e-01 5.992009537294507027e-04
3.623387912008488865e-01 1.241957768797874451e-03
3.633667026652484533e-01 1.502861618064343929e-03
3.643946141296480201e-01 1.410151249729096889e-03
3.654225255940475869e-01 1.482834224589169025e-03
3.664504370584471538e-01 1.781566767022013664e-03
3.674783485228467206e-01 1.549377455376088619e-03
3.685062599872462874e-01 8.189377840608358383e-04
3.695341714516458542e-01 6.593347061425447464e-04
3.705620829160454210e-01 8.140452555380761623e-04
3.715899943804449879e-01 6.947147776372730732e-04
3.726179058448445547e-01 6.423694430850446224e-04
3.736458173092441215e-01 1.175121869891881943e-03
3.746737287736436883e-01 1.377576496452093124e-03
3.757016402380433107e-01 1.230926834978163242e-03
3.767295517024428775e-01 1.259856624528765678e-03
3.777574631668424443e-01 1.260774792172014713e-03
3.787853746312420111e-01 8.878441294655203819e-04
3.798132860956415779e-01 3.760002146009355783e-04
3.808411975600411448e-01 6.643193191848695278e-04
3.818691090244407116e-01 7.071680738590657711e-04
3.828970204888402784e-01 6.005928735248744488e-04
3.839249319532398452e-01 6.426411564461886883e-04
3.849528434176394120e-01 7.406235672533512115e-04
3.859807548820389789e-01 3.922227770090103149e-04
3.870086663464385457e-01 9.695628978079184890e-05
3.880365778108381125e-01 7.122940587578341365e-05
3.890644892752377348e-01 7.509922579629346728e-05
3.900924007396373017e-01 8.726226951694115996e-05
3.911203122040368685e-01 0.000000000000000000e+00
3.921482236684364353e-01 0.000000000000000000e+00
3.931761351328360021e-01 0.000000000000000000e+00
3.942040465972355689e-01 0.000000000000000000e+00
3.952319580616351358e-01 0.000000000000000000e+00
3.962598695260347026e-01 0.000000000000000000e+00
3.972877809904342694e-01 0.000000000000000000e+00
3.983156924548338362e-01 0.000000000000000000e+00
3.993436039192334031e-01 0.000000000000000000e+00
4.003715153836329699e-01 0.000000000000000000e+00
4.013994268480325367e-01 0.000000000000000000e+00
4.024273383124321590e-01 0.000000000000000000e+00
4.034552497768317258e-01 0.000000000000000000e+00
4.044831612412312927e-01 0.000000000000000000e+00
4.055110727056308595e-01 0.000000000000000000e+00
4.065389841700304263e-01 0.000000000000000000e+00
4.075668956344299931e-01 0.000000000000000000e+00
4.085948070988295600e-01 0.000000000000000000e+00
4.096227185632291268e-01 0.000000000000000000e+00
4.106506300276286936e-01 0.000000000000000000e+00
4.116785414920282604e-01 0.000000000000000000e+00
4.127064529564278272e-01 0.000000000000000000e+00
4.137343644208273941e-01 0.000000000000000000e+00
4.147622758852269609e-01 0.000000000000000000e+00
4.157901873496265832e-01 0.000000000000000000e+00
4.168180988140261500e-01 0.000000000000000000e+00
4.178460102784257169e-01 0.000000000000000000e+00
4.188739217428252837e-01 0.000000000000000000e+00
4.199018332072248505e-01 0.000000000000000000e+00
4.209297446716244173e-01 0.000000000000000000e+00
4.219576561360239841e-01 0.000000000000000000e+00
4.229855676004235510e-01 0.000000000000000000e+00
4.240134790648231178e-01 0.000000000000000000e+00
4.250413905292226846e-01 0.000000000000000000e+00
4.260693019936222514e-01 0.000000000000000000e+00
4.270972134580218182e-01 0.000000000000000000e+00
4.281251249224213851e-01 0.000000000000000000e+00
4.291530363868210074e-01 0.000000000000000000e+00
4.301809478512205742e-01 0.000000000000000000e+00
4.312088593156201410e-01 0.000000000000000000e+00
4.322367707800197079e-01 0.000000000000000000e+00
4.332646822444192747e-01 0.000000000000000000e+00
4.342925937088188415e-01 0.000000000000000000e+00
4.353205051732184083e-01 0.000000000000000000e+00
4.363484166376179751e-01 0.000000000000000000e+00
4.373763281020175420e-01 0.000000000000000000e+00
4.384042395664171088e-01 0.000000000000000000e+00
4.394321510308166756e-01 0.000000000000000000e+00
4.404600624952162424e-01 0.000000000000000000e+00
4.414879739596158648e-01 0.000000000000000000e+00
4.425158854240154316e-01 0.000000000000000000e+00
4.435437968884149984e-01 0.000000000000000000e+00
4.445717083528145652e-01 0.000000000000000000e+00
4.455996198172141320e-01 0.000000000000000000e+00
4.466275312816136989e-01 0.000000000000000000e+00
4.476554427460132657e-01 0.000000000000000000e+00
4.486833542104128325e-01 0.000000000000000000e+00
4.497112656748123993e-01 0.000000000000000000e+00
4.507391771392119661e-01 0.000000000000000000e+00
4.517670886036115330e-01 0.000000000000000000e+00
4.527950000680110998e-01 0.000000000000000000e+00
4.538229115324106666e-01 0.000000000000000000e+00
4.548508229968102889e-01 0.000000000000000000e+00
4.558787344612098558e-01 0.000000000000000000e+00
4.569066459256094226e-01 0.000000000000000000e+00
4.579345573900089894e-01 0.000000000000000000e+00
4.589624688544085562e-01 0.000000000000000000e+00
4.599903803188081231e-01 0.000000000000000000e+00
4.610182917832076899e-01 0.000000000000000000e+00
4.620462032476072567e-01 0.000000000000000000e+00
4.630741147120068235e-01 0.000000000000000000e+00
4.641020261764063903e-01 0.000000000000000000e+00
4.651299376408059572e-01 0.000000000000000000e+00
4.661578491052055240e-01 0.000000000000000000e+00
4.671857605696050908e-01 0.000000000000000000e+00
4.682136720340047131e-01 0.000000000000000000e+00
4.692415834984042800e-01 0.000000000000000000e+00
4.702694949628038468e-01 0.000000000000000000e+00
4.712974064272034136e-01 0.000000000000000000e+00
4.723253178916029804e-01 0.000000000000000000e+00
4.733532293560025472e-01 0.000000000000000000e+00
4.743811408204021141e-01 0.000000000000000000e+00
4.754090522848016809e-01 0.000000000000000000e+00
4.764369637492012477e-01 0.000000000000000000e+00
4.774648752136008145e-01 0.000000000000000000e+00
4.784927866780003813e-01 0.000000000000000000e+00
4.795206981423999482e-01 0.000000000000000000e+00
4.805486096067995150e-01 0.000000000000000000e+00
4.815765210711991373e-01 0.000000000000000000e+00
4.826044325355987041e-01 0.000000000000000000e+00
4.836323439999982710e-01 0.000000000000000000e+00
4.846602554643978378e-01 0.000000000000000000e+00
4.856881669287974046e-01 0.000000000000000000e+00
4.867160783931969714e-01 0.000000000000000000e+00
4.877439898575965382e-01 0.000000000000000000e+00
4.887719013219961051e-01 0.000000000000000000e+00
4.897998127863956719e-01 0.000000000000000000e+00
4.908277242507952387e-01 0.000000000000000000e+00
4.918556357151948055e-01 0.000000000000000000e+00
4.928835471795943723e-01 0.000000000000000000e+00
4.939114586439939947e-01 0.000000000000000000e+00
4.949393701083935615e-01 0.000000000000000000e+00
4.959672815727931283e-01 0.000000000000000000e+00
4.969951930371926951e-01 0.000000000000000000e+00
4.980231045015922620e-01 0.000000000000000000e+00
4.990510159659918288e-01 0.000000000000000000e+00
5.000789274303913956e-01 0.000000000000000000e+00
5.011068388947910179e-01 0.000000000000000000e+00
5.021347503591905292e-01 0.000000000000000000e+00
5.031626618235901516e-01 0.000000000000000000e+00
5.041905732879896629e-01 0.000000000000000000e+00
5.052184847523892852e-01 0.000000000000000000e+00
5.062463962167887965e-01 0.000000000000000000e+00
5.072743076811884189e-01 0.000000000000000000e+00
5.083022191455879302e-01 0.000000000000000000e+00
5.093301306099875525e-01 0.000000000000000000e+00
5.103580420743870638e-01 0.000000000000000000e+00
5.113859535387866861e-01 0.000000000000000000e+00
5.124138650031861975e-01 0.000000000000000000e+00
5.134417764675858198e-01 0.000000000000000000e+00
5.144696879319854421e-01 0.000000000000000000e+00
5.154975993963849534e-01 0.000000000000000000e+00
5.165255108607845758e-01 0.000000000000000000e+00
5.175534223251840871e-01 0.000000000000000000e+00
5.185813337895837094e-01 0.000000000000000000e+00
5.196092452539832207e-01 0.000000000000000000e+00
5.206371567183828430e-01 0.000000000000000000e+00
5.216650681827823544e-01 0.000000000000000000e+00
5.226929796471819767e-01 0.000000000000000000e+00
5.237208911115814880e-01 0.000000000000000000e+00
5.247488025759811103e-01 0.000000000000000000e+00
5.257767140403806216e-01 0.000000000000000000e+00


==> Data/Hexagonal/HexSimulationInterp.txt <==
-3.926990816987241395e-01 nan
-3.919320913047812938e-01 nan
-3.911651009108385035e-01 nan
-3.903981105168956578e-01 9.586072701495140791e-05
-3.896311201229528676e-01 8.748869731789454818e-05
-3.888641297290100218e-01 9.417776527698151767e-05
-3.880971393350672316e-01 1.504197862232103944e-04
-3.873301489411243859e-01 1.366233191220089793e-04
-3.865631585471815956e-01 8.789955609245225787e-05
-3.857961681532387499e-01 7.353213150054216385e-04
-3.850291777592959597e-01 3.920366580132395029e-04
-3.842621873653531139e-01 1.229589543072506785e-04
-3.834951969714102682e-01 1.274727546842768788e-04
-3.827282065774674780e-01 9.000790305435657501e-05
-3.819612161835246322e-01 9.024993050843477249e-05
-3.811942257895818420e-01 1.161551990662701428e-04
-3.804272353956389963e-01 2.117357507813721895e-04
-3.796602450016962060e-01 3.906145459040999413e-03
-3.788932546077533603e-01 1.514250738546252251e-02
-3.781262642138105701e-01 1.345693692564964294e-02
-3.773592738198677243e-01 4.355380777269601822e-03
-3.765922834259249341e-01 2.427586587145924568e-03
-3.758252930319820884e-01 4.728012136183679104e-04
-3.750583026380392426e-01 2.629649170557968318e-04
-3.742913122440964524e-01 2.361585320613812655e-04
-3.735243218501536067e-01 1.980423548957332969e-04
-3.727573314562108164e-01 2.048747992375865579e-04
-3.719903410622679707e-01 2.758093760348856449e-04
-3.712233506683251805e-01 2.187398349633440375e-04
-3.704563602743823347e-01 1.618527021491900086e-04
-3.696893698804395445e-01 1.875775487860664725e-04
-3.689223794864966988e-01 1.688549091340973973e-04
-3.681553890925538530e-01 5.106611060909926891e-04
-3.673883986986110628e-01 1.594654400832951069e-03
-3.666214083046682171e-01 9.271463379263877869e-03
-3.658544179107254268e-01 3.717722138389945030e-03
-3.650874275167825811e-01 2.813530154526233673e-04
-3.643204371228397909e-01 1.734107063384726644e-04
-3.635534467288969451e-01 5.052628112025558949e-04
-3.627864563349541549e-01 2.016267739236354828e-03
-3.620194659410113092e-01 1.278077979804947972e-03
-3.612524755470685189e-01 1.692959776846691966e-04
-3.604854851531256732e-01 7.792421820340678096e-05
-3.597184947591828275e-01 8.630516822449862957e-05
-3.589515043652400372e-01 6.956397555768489838e-05
-3.581845139712971915e-01 1.068494966602884233e-04
-3.574175235773544013e-01 8.555871318094432354e-05
-3.566505331834115555e-01 7.358812144957481731e-04
-3.558835427894687653e-01 2.419283264316618443e-04
-3.551165523955259196e-01 1.324656186625361443e-04
-3.543495620015831293e-01 8.444205013802275062e-05
-3.535825716076402836e-01 7.570326852146536112e-05
-3.528155812136974934e-01 7.803341577528044581e-05
-3.520485908197546476e-01 8.506471203872933984e-05
-3.512816004258118019e-01 1.284698373638093472e-04
-3.505146100318690117e-01 1.282968732994049788e-04
-3.497476196379261659e-01 2.846752759069204330e-04
-3.489806292439833757e-01 3.180430503562092781e-04
-3.482136388500405300e-01 2.913360949605703354e-04
-3.474466484560977397e-01 3.136434825137257576e-04
-3.466796580621548940e-01 1.513673487352207303e-04
-3.459126676682121038e-01 1.424709626007825136e-04
-3.451456772742692580e-01 1.635960506973788142e-04
-3.443786868803264678e-01 1.444371446268633008e-04
-3.436116964863836221e-01 1.211639901157468557e-04
-3.428447060924407763e-01 1.343900803476572037e-04
-3.420777156984979861e-01 1.759109436534345150e-04
-3.413107253045551404e-01 2.443917037453502417e-04
-3.405437349106123501e-01 3.205750545021146536e-04
-3.397767445166695044e-01 1.998101361095905304e-04
-3.390097541227267142e-01 1.795849093468859792e-04
-3.382427637287838684e-01 1.727815833874046803e-04
-3.374757733348410782e-01 5.567900952883064747e-04
-3.367087829408982325e-01 4.031719639897346497e-03
-3.359417925469554422e-01 2.048246795311570168e-03
-3.351748021530125965e-01 3.114555438514798880e-04
-3.344078117590697508e-01 3.736158832907676697e-04
-3.336408213651269605e-01 1.512281975010409951e-03
-3.328738309711841148e-01 7.294105133041739464e-03
-3.321068405772413246e-01 2.910979895386844873e-02
-3.313398501832984788e-01 1.245370949618518353e-03
-3.305728597893556886e-01 2.809626821544952691e-04
-3.298058693954128429e-01 1.295913643843960017e-04
-3.290388790014700526e-01 1.120403248933143914e-04
-3.282718886075272069e-01 1.513868919573724270e-04
-3.275048982135844167e-01 7.869710680097341537e-04
-3.267379078196415709e-01 8.138623670674860477e-04
-3.259709174256987252e-01 2.785758406389504671e-04
-3.252039270317559350e-01 7.570785237476229668e-05
-3.244369366378130892e-01 4.962147067999467254e-05
-3.236699462438702990e-01 5.179292202228680253e-05
-3.229029558499274533e-01 4.969344809069298208e-05
-3.221359654559846630e-01 5.871974281035363674e-05
-3.213689750620418173e-01 9.017736738314852118e-05
-3.206019846680990271e-01 3.044825280085206032e-04
-3.198349942741561813e-01 4.443455021828413010e-03
-3.190680038802133911e-01 1.357726519927382469e-03
-3.183010134862705454e-01 9.592773130862042308e-05
-3.175340230923276996e-01 7.237377576529979706e-05
-3.167670326983849094e-01 6.440509605454280972e-05
-3.160000423044420637e-01 8.364623499801382422e-05
-3.152330519104992734e-01 8.339538180734962225e-05
-3.144660615165564277e-01 9.026995394378899444e-04
-3.136990711226136375e-01 7.143388720578514040e-04
-3.129320807286707917e-01 1.696883118711411953e-04
-3.121650903347280015e-01 1.219471887452527881e-04
-3.113980999407851558e-01 1.284604368265718222e-04
-3.106311095468423100e-01 1.786413340596482158e-04
-3.098641191528995198e-01 3.376257809577509761e-04
-3.090971287589566741e-01 5.449376185424625874e-04
-3.083301383650138838e-01 6.969303358346223831e-04
-3.075631479710710381e-01 1.127421855926513672e-03
-3.067961575771282479e-01 1.512589864432811737e-03
-3.060291671831854021e-01 6.384011358022689819e-04
-3.052621767892426119e-01 1.639193069422617555e-04
-3.044951863952997662e-01 8.387518028030171990e-05
-3.037281960013569759e-01 8.064955181907862425e-05
-3.029612056074141302e-01 9.040564764291048050e-04
-3.021942152134712845e-01 1.113610854372382164e-02
-3.014272248195284942e-01 1.701283239526674151e-03
-3.006602344255856485e-01 1.627399760764092207e-04
-2.998932440316428583e-01 1.558944786665961146e-04
-2.991262536377000125e-01 1.737031852826476097e-04
-2.983592632437572223e-01 3.565718070603907108e-04
-2.975922728498143766e-01 4.203924909234046936e-04
-2.968252824558715863e-01 4.373086267150937969e-04
-2.960582920619287406e-01 1.583647535881027579e-04
-2.952913016679859504e-01 1.456492173019796610e-04
-2.945243112740431046e-01 1.458601909689605236e-04
-2.937573208801002589e-01 1.930513681145384908e-04
-2.929903304861574687e-01 3.479013685137033463e-04
-2.922233400922146229e-01 1.807430759072303772e-03
-2.914563496982718327e-01 7.007750915363430977e-03
-2.906893593043289870e-01 4.174132365733385086e-03
-2.899223689103861967e-01 6.359571707434952259e-04
-2.891553785164433510e-01 2.286918926984071732e-03
-2.883883881225005608e-01 1.229922287166118622e-02
-2.876213977285577150e-01 5.517223384231328964e-03
-2.868544073346149248e-01 5.593541427515447140e-04
-2.860874169406720791e-01 1.900966017274186015e-04
-2.853204265467292333e-01 1.408312091371044517e-04
-2.845534361527864431e-01 1.245373277924954891e-04
-2.837864457588435974e-01 1.156844591605477035e-04
-2.830194553649008071e-01 9.012925147544592619e-05
-2.822524649709579614e-01 8.798793714959174395e-05
-2.814854745770151712e-01 8.811693260213360190e-05
-2.807184841830723254e-01 9.031012450577691197e-05
-2.799514937891295352e-01 9.254584438167512417e-05
-2.791845033951866895e-01 1.249228807864710689e-04
-2.784175130012438992e-01 2.799128124024719000e-04
-2.776505226073010535e-01 2.073107985779643059e-03
-2.768835322133582078e-01 5.373127292841672897e-03
-2.761165418194154175e-01 2.476262860000133514e-03
-2.753495514254725718e-01 5.081670242361724377e-04
-2.745825610315297816e-01 3.342439013067632914e-04
-2.738155706375869358e-01 2.759552735369652510e-04
-2.730485802436441456e-01 2.669331151992082596e-04
-2.722815898497012999e-01 4.476774134673178196e-03
-2.715145994557585096e-01 8.302503265440464020e-03
-2.707476090618156639e-01 7.170622120611369610e-04
-2.699806186678728182e-01 1.489635615143924952e-03
-2.692136282739300279e-01 1.789089431986212730e-02
-2.684466378799871822e-01 5.660962127149105072e-02
-2.676796474860443920e-01 3.415724611841142178e-03
-2.669126570921015462e-01 6.412448128685355186e-04
-2.661456666981587560e-01 2.798947098199278116e-04
-2.653786763042159103e-01 2.001179091166704893e-04
-2.646116859102731200e-01 5.757289472967386246e-04
-2.638446955163302743e-01 6.193641456775367260e-04
-2.630777051223874841e-01 1.206660293973982334e-03
-2.623107147284446383e-01 6.476074457168579102e-03
-2.615437243345017926e-01 9.745894931256771088e-03
-2.607767339405590024e-01 2.258717315271496773e-03
-2.600097435466161566e-01 5.009009619243443012e-04
-2.592427531526733664e-01 5.816114717163145542e-04
-2.584757627587305207e-01 1.198289915919303894e-03
-2.577087723647877304e-01 1.017614267766475677e-03
-2.569417819708448847e-01 1.383011112920939922e-04
-2.561747915769020945e-01 1.076980261132121086e-04
-2.554078011829592487e-01 1.127316791098564863e-04
-2.546408107890164585e-01 1.079668072634376585e-04
-2.538738203950736128e-01 1.039868438965640962e-04
-2.531068300011307670e-01 9.257298370357602835e-05
-2.523398396071879768e-01 9.743372356751933694e-05
-2.515728492132451311e-01 1.025555047817761078e-04
-2.508058588193023408e-01 1.107837615563767031e-04
-2.500388684253594951e-01 1.094280469260411337e-04
-2.492718780314166771e-01 1.025709570967592299e-04
-2.485048876374738591e-01 9.768673407961614430e-05
-2.477378972435310411e-01 1.531746820546686649e-04
-2.469709068495882232e-01 1.694815582595765049e-04
-2.462039164556454052e-01 9.176936873700469732e-05
-2.454369260617025872e-01 9.086055069928988814e-05
-2.446699356677597692e-01 9.558124293107539415e-05
-2.439029452738169512e-01 1.020860036078374833e-04
-2.431359548798741332e-01 1.169802235381212085e-04
-2.423689644859313153e-01 2.741590724326670170e-04
-2.416019740919884973e-01 5.629067309200763702e-04
-2.408349836980456515e-01 9.249298018403351307e-04
-2.400679933041028336e-01 7.677797926589846611e-03
-2.393010029101600156e-01 8.810011902824044228e-03
-2.385340125162171976e-01 6.299508968368172646e-04
-2.377670221222743796e-01 2.385294792475178838e-04
-2.370000317283315616e-01 2.885875001084059477e-04
-2.362330413343887436e-01 3.385309828445317529e-04
-2.354660509404459257e-01 3.604961384553462809e-04
-2.346990605465031077e-01 1.834954309742897749e-04
-2.339320701525602897e-01 1.674228406045585871e-04
-2.331650797586174440e-01 1.539013173896819353e-04
-2.323980893646746260e-01 1.578810333739966154e-04
-2.316310989707318080e-01 1.814217393985018134e-04
-2.308641085767889900e-01 1.831327535910531878e-04
-2.300971181828461720e-01 1.972338213818147779e-04
-2.293301277889033540e-01 3.637217741925269365e-04
-2.285631373949605361e-01 1.996558858081698418e-04
-2.277961470010177181e-01 3.860979049932211637e-04
-2.270291566070749001e-01 3.135435108561068773e-04
-2.262621662131320821e-01 1.994904305320233107e-04
-2.254951758191892641e-01 1.291532244067639112e-04
-2.247281854252464184e-01 1.140991662396118045e-04
-2.239611950313036004e-01 1.481907384004443884e-04
-2.231942046373607824e-01 1.380247558699920774e-04
-2.224272142434179644e-01 1.512720918981358409e-04
-2.216602238494751465e-01 1.929090649355202913e-04
-2.208932334555323285e-01 2.123462327290326357e-04
-2.201262430615895105e-01 3.091910039074718952e-04
-2.193592526676466925e-01 5.939835682511329651e-04
-2.185922622737038745e-01 6.125647574663162231e-03
-2.178252718797610565e-01 3.762428089976310730e-02
-2.170582814858182386e-01 3.800971899181604385e-03
-2.162912910918753928e-01 8.997761760838329792e-04
-2.155243006979325748e-01 5.099991685710847378e-04
-2.147573103039897569e-01 3.302459954284131527e-04
-2.139903199100469389e-01 2.873306511901319027e-04
-2.132233295161041209e-01 3.676035848911851645e-04
-2.124563391221613029e-01 1.271216664463281631e-03
-2.116893487282184849e-01 1.597872376441955566e-02
-2.109223583342756669e-01 2.377650234848260880e-03
-2.101553679403328490e-01 7.169572636485099792e-04
-2.093883775463900310e-01 3.421692061237990856e-03
-2.086213871524472130e-01 6.787007587263360620e-04
-2.078543967585043672e-01 1.855692389653995633e-04
-2.070874063645615493e-01 1.473626616643741727e-04
-2.063204159706187313e-01 1.409417018294334412e-04
-2.055534255766759133e-01 1.499445061199367046e-04
-2.047864351827330953e-01 1.346877725154627115e-04
-2.040194447887902773e-01 1.478371850680559874e-04
-2.032524543948474594e-01 1.463979315303731710e-04
-2.024854640009046414e-01 1.882033393485471606e-04
-2.017184736069618234e-01 1.786985230864956975e-04
-2.009514832130190054e-01 2.058396639768034220e-04
-2.001844928190761597e-01 2.677927259355783463e-04
-1.994175024251333417e-01 5.944828735664486885e-04
-1.986505120311905237e-01 4.352882970124483109e-04
-1.978835216372477057e-01 8.101642597466707230e-04
-1.971165312433048877e-01 4.835502477362751961e-04
-1.963495408493620697e-01 2.832332975231111050e-04
-1.955825504554192518e-01 2.071991330012679100e-04
-1.948155600614764338e-01 2.016920188907533884e-04
-1.940485696675336158e-01 2.043727581622079015e-04
-1.932815792735907978e-01 2.144117315765470266e-04
-1.925145888796479798e-01 3.416765248402953148e-04
-1.917475984857051341e-01 4.585970018524676561e-04
-1.909806080917623161e-01 5.993071827106177807e-04
-1.902136176978194981e-01 1.650310121476650238e-03
-1.894466273038766801e-01 2.711776923388242722e-02
-1.886796369099338622e-01 1.200276091694831848e-01
-1.879126465159910442e-01 2.900578640401363373e-02
-1.871456561220482262e-01 1.923341886140406132e-03
-1.863786657281054082e-01 9.228239068761467934e-04
-1.856116753341625902e-01 1.363826333545148373e-03
-1.848446849402197723e-01 3.392155282199382782e-03
-1.840776945462769265e-01 1.688548922538757324e-02
-1.833107041523341085e-01 3.205852583050727844e-03
-1.825437137583912905e-01 1.592803047969937325e-03
-1.817767233644484726e-01 1.718932064250111580e-02
-1.810097329705056546e-01 2.098898310214281082e-02
-1.802427425765628366e-01 1.173353171907365322e-03
-1.794757521826200186e-01 3.674263716675341129e-04
-1.787087617886772006e-01 3.158049075864255428e-04
-1.779417713947343826e-01 2.872893237508833408e-04
-1.771747810007915647e-01 2.201733004767447710e-04
-1.764077906068487467e-01 2.173164830310270190e-04
-1.756408002129059009e-01 1.740745210554450750e-04
-1.748738098189630830e-01 1.604009594302624464e-04
-1.741068194250202650e-01 1.667568431003019214e-04
-1.733398290310774470e-01 1.708061317913234234e-04
-1.725728386371346290e-01 1.823462516767904162e-04
-1.718058482431918110e-01 1.997814688365906477e-04
-1.710388578492489930e-01 2.349535352550446987e-04
-1.702718674553061751e-01 3.301340912003070116e-04
-1.695048770613633571e-01 7.397908484563231468e-04
-1.687378866674205391e-01 1.043720380403101444e-02
-1.679708962734777211e-01 5.655800574459135532e-03
-1.672039058795348754e-01 6.595952436327934265e-04
-1.664369154855920574e-01 2.800770453177392483e-04
-1.656699250916492394e-01 2.185563353123143315e-04
-1.649029346977064214e-01 2.194040280301123857e-04
-1.641359443037636034e-01 2.583118621259927750e-04
-1.633689539098207855e-01 2.811597369145601988e-04
-1.626019635158779675e-01 3.578156756702810526e-04
-1.618349731219351495e-01 5.043194396421313286e-04
-1.610679827279923315e-01 1.201592851430177689e-03
-1.603009923340495135e-01 8.396561257541179657e-03
-1.595340019401066955e-01 7.292137481272220612e-03
-1.587670115461638498e-01 2.306491369381546974e-03
-1.580000211522210318e-01 4.263969138264656067e-03
-1.572330307582782138e-01 9.188372921198606491e-02
-1.564660403643353959e-01 3.724936721846461296e-02
-1.556990499703925779e-01 2.217579632997512817e-03
-1.549320595764497599e-01 1.177740865387022495e-03
-1.541650691825069419e-01 8.325498201884329319e-04
-1.533980787885641239e-01 1.058227382600307465e-03
-1.526310883946213059e-01 2.338730730116367340e-03
-1.518640980006784880e-01 2.536830864846706390e-02
-1.510971076067356422e-01 1.195228062570095062e-01
-1.503301172127928242e-01 1.279319729655981064e-02
-1.495631268188500063e-01 2.157021779567003250e-03
-1.487961364249071883e-01 7.241007988341152668e-04
-1.480291460309643703e-01 6.078337319195270538e-04
-1.472621556370215523e-01 6.304752896539866924e-04
-1.464951652430787343e-01 5.884864949621260166e-04
-1.457281748491359163e-01 5.236645811237394810e-04
-1.449611844551930984e-01 4.500219947658479214e-04
-1.441941940612502804e-01 4.248650802765041590e-04
-1.434272036673074624e-01 3.940796595998108387e-04
-1.426602132733646167e-01 3.327633603475987911e-04
-1.418932228794217987e-01 3.623615193646401167e-04
-1.411262324854789807e-01 7.431663107126951218e-04
-1.403592420915361627e-01 1.751185278408229351e-03
-1.395922516975933447e-01 6.304619833827018738e-03
-1.388252613036505267e-01 1.026206444948911667e-01
-1.380582709097077088e-01 7.977529615163803101e-02
-1.372912805157648908e-01 7.159446598961949348e-03
-1.365242901218220728e-01 1.541124423965811729e-03
-1.357572997278792548e-01 1.070470898412168026e-03
-1.349903093339364091e-01 9.668349521234631538e-04
-1.342233189399935911e-01 1.219207653775811195e-03
-1.334563285460507731e-01 1.959852408617734909e-03
-1.326893381521079551e-01 3.754533128812909126e-03
-1.319223477581651371e-01 8.080372586846351624e-03
-1.311553573642223192e-01 2.665639854967594147e-03
-1.303883669702795012e-01 1.170168165117502213e-03
-1.296213765763366832e-01 7.505304529331624508e-04
-1.288543861823938652e-01 6.982824997976422310e-04
-1.280873957884510472e-01 6.949029484530910850e-04
-1.273204053945082292e-01 7.063071388984099030e-04
-1.265534150005653835e-01 7.584303384646773338e-04
-1.257864246066225655e-01 8.628767245681956410e-04
-1.250194342126797475e-01 9.875177784124389291e-04
-1.242524438187369296e-01 1.140530323027633131e-03
-1.234854534247941116e-01 1.360263180686160922e-03
-1.227184630308512936e-01 1.971993828192353249e-03
-1.219514726369084756e-01 6.088383845053613186e-03
-1.211844822429656576e-01 3.831260418519377708e-02
-1.204174918490228258e-01 2.037937520071864128e-02
-1.196505014550800078e-01 1.960502006113529205e-03
-1.188835110611371898e-01 9.710438316687941551e-04
-1.181165206671943718e-01 9.090277017094194889e-04
-1.173495302732515538e-01 1.005550031550228596e-03
-1.165825398793087220e-01 1.105033094063401222e-03
-1.158155494853659040e-01 1.249030116014182568e-03
-1.150485590914230860e-01 1.503035542555153370e-03
-1.142815686974802680e-01 1.668214448727667332e-03
-1.135145783035374500e-01 1.805967185646295547e-03
-1.127475879095946321e-01 2.337723970413208008e-03
-1.119805975156518002e-01 3.432391909882426262e-03
-1.112136071217089822e-01 5.910290870815515518e-03
-1.104466167277661642e-01 1.496956124901771545e-02
-1.096796263338233463e-01 1.182733252644538879e-01
-1.089126359398805283e-01 3.414385020732879639e-01
-1.081456455459376964e-01 1.109035126864910126e-01
-1.073786551519948784e-01 1.782919280230998993e-02
-1.066116647580520604e-01 1.355055999010801315e-02
-1.058446743641092425e-01 2.435706043615937233e-02
-1.050776839701664245e-01 2.434918209910392761e-01
-1.043106935762236065e-01 3.462947160005569458e-01
-1.035437031822807746e-01 2.186784194782376289e-02
-1.027767127883379566e-01 7.461443310603499413e-03
-1.020097223943951387e-01 4.334898199886083603e-03
-1.012427320004523207e-01 2.962640661280602217e-03
-1.004757416065095027e-01 2.050178532954305410e-03
-9.970875121256667084e-02 1.484827254898846149e-03
-9.894176081862385286e-02 1.328630256466567516e-03
-9.817477042468103487e-02 1.157920924015343189e-03
-9.740778003073821689e-02 9.697068016976118088e-04
-9.664078963679539891e-02 1.004403718980029225e-03
-9.587379924285256705e-02 1.000666845357045531e-03
-9.510680884890974907e-02 8.559075067751109600e-04
-9.433981845496693108e-02 8.564501185901463032e-04
-9.357282806102411310e-02 1.140135806053876877e-03
-9.280583766708129512e-02 1.235544914379715919e-03
-9.203884727313846326e-02 1.238713506609201431e-03
-9.127185687919564527e-02 6.718031130731105804e-03
-9.050486648525282729e-02 4.294705716893076897e-02
-8.973787609131000931e-02 3.889977000653743744e-03
-8.897088569736719132e-02 7.483344525098800659e-04
-8.820389530342437334e-02 7.674725493416190147e-04
-8.743690490948154148e-02 7.664228905923664570e-04
-8.666991451553872350e-02 9.112940751947462559e-04
-8.590292412159590552e-02 8.724103099666535854e-04
-8.513593372765308753e-02 1.062053837813436985e-03
-8.436894333371026955e-02 1.434392179362475872e-03
-8.360195293976743769e-02 1.707242801785469055e-03
-8.283496254582461971e-02 2.980085788294672966e-03
-8.206797215188180172e-02 5.155937746167182922e-03
-8.130098175793898374e-02 1.655529625713825226e-02
-8.053399136399616576e-02 1.536331176757812500e-01
-7.976700097005334777e-02 3.235274255275726318e-01
-7.900001057611051591e-02 7.423970103263854980e-02
-7.823302018216769793e-02 1.043215673416852951e-02
-7.746602978822487995e-02 5.484381690621376038e-03
-7.669903939428206197e-02 5.015849601477384567e-03
-7.593204900033924398e-02 4.176348913460969925e-03
-7.516505860639641212e-02 2.946240361779928207e-03
-7.439806821245359414e-02 2.432945650070905685e-03
-7.363107781851077616e-02 2.663367660716176033e-03
-7.286408742456795817e-02 2.932443981990218163e-03
-7.209709703062514019e-02 2.434551715850830078e-03
-7.133010663668230833e-02 2.223153598606586456e-03
-7.056311624273949035e-02 2.368419431149959564e-03
-6.979612584879667236e-02 2.806175965815782547e-03
-6.902913545485385438e-02 2.874094061553478241e-03
-6.826214506091103640e-02 3.014927729964256287e-03
-6.749515466696820454e-02 3.205366432666778564e-03
-6.672816427302538655e-02 3.906823229044675827e-03
-6.596117387908256857e-02 4.437639378011226654e-03
-6.519418348513975059e-02 5.134869832545518875e-03
-6.442719309119693261e-02 6.865211296826601028e-03
-6.366020269725411462e-02 1.025332976132631302e-02
-6.289321230331128276e-02 1.526405103504657745e-02
-6.212622190936846478e-02 3.165983408689498901e-02
-6.135923151542564680e-02 1.030252575874328613e-01
-6.059224112148282881e-02 1.097102642059326172e+00
-5.982525072754000389e-02 5.507963895797729492e-01
-5.905826033359718591e-02 6.254194676876068115e-02
-5.829126993965436099e-02 2.372968010604381561e-02
-5.752427954571154300e-02 1.495023630559444427e-02
-5.675728915176872502e-02 1.073632203042507172e-02
-5.599029875782590010e-02 9.217670187354087830e-03
-5.522330836388308212e-02 8.894605562090873718e-03
-5.445631796994026413e-02 1.005168445408344269e-02
-5.368932757599743921e-02 1.460892707109451294e-02
-5.292233718205462123e-02 1.018225178122520447e-01
-5.215534678811180325e-02 6.163130402565002441e-01
-5.138835639416897832e-02 2.322226017713546753e-02
-5.062136600022616034e-02 8.155102841556072235e-03
-4.985437560628333542e-02 6.261557340621948242e-03
-4.908738521234051744e-02 5.774937104433774948e-03
-4.832039481839769945e-02 5.728947930037975311e-03
-4.755340442445487453e-02 5.941892974078655243e-03
-4.678641403051205655e-02 6.275946274399757385e-03
-4.601942363656923163e-02 6.789697799831628799e-03
-4.525243324262641365e-02 7.613841444253921509e-03
-4.448544284868359566e-02 7.615170907229185104e-03
-4.371845245474077074e-02 8.096558973193168640e-03
-4.295146206079795276e-02 9.079080075025558472e-03
-4.218447166685513477e-02 1.054015196859836578e-02
-4.141748127291230985e-02 1.247899979352951050e-02
-4.065049087896949187e-02 1.442577037960290909e-02
-3.988350048502667389e-02 1.600582525134086609e-02
-3.911651009108384897e-02 1.880986802279949188e-02
-3.834951969714103098e-02 2.263244427740573883e-02
-3.758252930319820606e-02 2.819921635091304779e-02
-3.681553890925538808e-02 3.443715348839759827e-02
-3.604854851531257010e-02 4.369381815195083618e-02
-3.528155812136974517e-02 5.810721963644027710e-02
-3.451456772742692719e-02 8.076146245002746582e-02
-3.374757733348410227e-02 1.213598772883415222e-01
-3.298058693954128429e-02 1.977164298295974731e-01
-3.221359654559846630e-02 3.852019011974334717e-01
-3.144660615165564138e-02 1.113571405410766602e+00
-3.067961575771282340e-02 1.298445606231689453e+01
-2.991262536377000195e-02 2.258118438720703125e+01
-2.914563496982718049e-02 1.752176880836486816e+00
-2.837864457588436251e-02 4.914602339267730713e-01
-2.761165418194154106e-02 2.450109869241714478e-01
-2.684466378799871961e-02 1.572406291961669922e-01
-2.607767339405590162e-02 1.096501201391220093e-01
-2.531068300011308017e-02 4.493083059787750244e-02
-2.454369260617025872e-02 3.364999219775199890e-02
-2.377670221222743727e-02 2.654658071696758270e-02
-2.300971181828461581e-02 2.153443545103073120e-02
-2.224272142434179783e-02 1.786620542407035828e-02
-2.147573103039897638e-02 1.544897165149450302e-02
-2.070874063645615493e-02 1.369705330580472946e-02
-1.994175024251333694e-02 1.231354754418134689e-02
-1.917475984857051549e-02 1.128409337252378464e-02
-1.840776945462769404e-02 1.046510878950357437e-02
-1.764077906068487259e-02 9.929189458489418030e-03
-1.687378866674205113e-02 9.732348844408988953e-03
-1.610679827279923315e-02 1.038154866546392441e-02
-1.533980787885641170e-02 1.093411725014448166e-02
-1.457281748491359025e-02 5.582299549132585526e-03
-1.380582709097077053e-02 4.788289777934551239e-03
-1.303883669702795081e-02 4.589283373206853867e-03
-1.227184630308512936e-02 4.461766686290502548e-03
-1.150485590914230791e-02 4.362445324659347534e-03
-1.073786551519948819e-02 4.329014103859663010e-03
-9.970875121256668472e-03 4.393235314637422562e-03
-9.203884727313847020e-03 4.456194583326578140e-03
-8.436894333371025567e-03 4.590744152665138245e-03
-7.669903939428205850e-03 4.796339198946952820e-03
-6.902913545485385265e-03 5.087491124868392944e-03
-6.135923151542564680e-03 5.474542733281850815e-03
-5.368932757599744095e-03 6.027784198522567749e-03
-4.601942363656923510e-03 6.811019033193588257e-03
-3.834951969714102925e-03 7.948526181280612946e-03
-3.067961575771282340e-03 9.715927764773368835e-03
-2.300971181828461755e-03 1.275701541453599930e-02
-1.533980787885641170e-03 1.909076236188411713e-02
-7.669903939428205850e-04 4.065720356013625292e+02
0.000000000000000000e+00 9.044791534423828125e+03
7.669903939428205850e-04 4.065763079188764095e+02
1.533980787885641170e-03 1.909076981246471405e-02
2.300971181828461755e-03 1.275701075792312622e-02
3.067961575771282340e-03 9.715804830193519592e-03
3.834951969714102925e-03 7.948530837893486023e-03
4.601942363656923510e-03 6.811007857322692871e-03
5.368932757599744095e-03 6.027807481586933136e-03
6.135923151542564680e-03 5.474653560668230057e-03
6.902913545485385265e-03 5.087568890303373337e-03
7.669903939428205850e-03 4.796354100108146667e-03
8.436894333371025567e-03 4.590783733874559402e-03
9.203884727313847020e-03 4.456241149455308914e-03
9.970875121256668472e-03 4.393166862428188324e-03
1.073786551519948819e-02 4.328945651650428772e-03
1.150485590914230791e-02 4.362451843917369843e-03
1.227184630308512936e-02 4.461900331079959869e-03
1.303883669702795081e-02 4.589422605931758881e-03
1.380582709097077053e-02 4.788429941982030869e-03
1.457281748491359025e-02 5.582322366535663605e-03
1.533980787885641170e-02 1.093432120978832245e-02
1.610679827279923315e-02 1.038154587149620056e-02
1.687378866674205113e-02 9.732484817504882812e-03
1.764077906068487259e-02 9.929257445037364960e-03
1.840776945462769404e-02 1.046508364379405975e-02
1.917475984857051549e-02 1.128433365374803543e-02
1.994175024251333694e-02 1.231380645185709000e-02
2.070874063645615493e-02 1.369724050164222717e-02
2.147573103039897638e-02 1.544933766126632690e-02
2.224272142434179783e-02 1.786650344729423523e-02
2.300971181828461581e-02 2.153493650257587433e-02
2.377670221222743727e-02 2.654709853231906891e-02
2.454369260617025872e-02 3.365117311477661133e-02
2.531068300011308017e-02 4.493227601051330566e-02
2.607767339405590162e-02 1.096501424908638000e-01
2.684466378799871961e-02 1.572443842887878418e-01
2.761165418194154106e-02 2.450110912322998047e-01
2.837864457588436251e-02 4.914738237857818604e-01
2.914563496982718049e-02 1.752263784408569336e+00
2.991262536377000195e-02 2.258131408691406250e+01
3.067961575771282340e-02 1.298487663269042969e+01
3.144660615165564138e-02 1.113503932952880859e+00
3.221359654559846630e-02 3.852031230926513672e-01
3.298058693954128429e-02 1.977155804634094238e-01
3.374757733348410227e-02 1.213641539216041565e-01
3.451456772742692719e-02 8.076598495244979858e-02
3.528155812136974517e-02 5.810687690973281860e-02
3.604854851531257010e-02 4.369343444705009460e-02
3.681553890925538808e-02 3.443710878491401672e-02
3.758252930319820606e-02 2.820024080574512482e-02
3.834951969714103098e-02 2.263374812901020050e-02
3.911651009108384897e-02 1.881027221679687500e-02
3.988350048502667389e-02 1.600622572004795074e-02
4.065049087896949187e-02 1.442625373601913452e-02
4.141748127291230985e-02 1.247936580330133438e-02
4.218447166685513477e-02 1.054021716117858887e-02
4.295146206079795276e-02 9.079176932573318481e-03
4.371845245474077074e-02 8.096673525869846344e-03
4.448544284868359566e-02 7.615457288920879364e-03
4.525243324262641365e-02 7.614095695316791534e-03
4.601942363656923163e-02 6.789521779865026474e-03
4.678641403051205655e-02 6.275986321270465851e-03
4.755340442445487453e-02 5.941963288933038712e-03
4.832039481839769945e-02 5.728858988732099533e-03
4.908738521234051744e-02 5.774871446192264557e-03
4.985437560628333542e-02 6.261513568460941315e-03
5.062136600022616034e-02 8.155033923685550690e-03
5.138835639416897832e-02 2.321878075599670410e-02
5.215534678811180325e-02 6.163039207458496094e-01
5.292233718205462123e-02 1.018221303820610046e-01
5.368932757599743921e-02 1.460865978151559830e-02
5.445631796994026413e-02 1.005162950605154037e-02
5.522330836388308212e-02 8.894678205251693726e-03
5.599029875782590010e-02 9.217577055096626282e-03
5.675728915176872502e-02 1.073623634874820709e-02
5.752427954571154300e-02 1.495025679469108582e-02
5.829126993965436099e-02 2.372980676591396332e-02
5.905826033359718591e-02 6.254249066114425659e-02
5.982525072754000389e-02 5.507689118385314941e-01
6.059224112148282881e-02 1.097109198570251465e+00
6.135923151542564680e-02 1.030240580439567566e-01
6.212622190936846478e-02 3.165931254625320435e-02
6.289321230331128276e-02 1.526393182575702667e-02
6.366020269725411462e-02 1.025322079658508301e-02
6.442719309119693261e-02 6.865198258310556412e-03
6.519418348513975059e-02 5.134834907948970795e-03
6.596117387908256857e-02 4.437699913978576660e-03
6.672816427302538655e-02 3.906846046447753906e-03
6.749515466696820454e-02 3.205404616892337799e-03
6.826214506091103640e-02 3.014886751770973206e-03
6.902913545485385438e-02 2.874066587537527084e-03
6.979612584879667236e-02 2.806145232170820236e-03
7.056311624273949035e-02 2.368374262005090714e-03
7.133010663668230833e-02 2.223175019025802612e-03
7.209709703062514019e-02 2.434586407616734505e-03
7.286408742456795817e-02 2.932358300313353539e-03
7.363107781851077616e-02 2.663321560248732567e-03
7.439806821245359414e-02 2.432949142530560493e-03
7.516505860639641212e-02 2.946192864328622818e-03
7.593204900033924398e-02 4.176309797912836075e-03
7.669903939428206197e-02 5.015792325139045715e-03
7.746602978822487995e-02 5.484336055815219879e-03
7.823302018216769793e-02 1.043198537081480026e-02
7.900001057611051591e-02 7.424105703830718994e-02
7.976700097005334777e-02 3.235308229923248291e-01
8.053399136399616576e-02 1.536389738321304321e-01
8.130098175793898374e-02 1.655492000281810760e-02
8.206797215188180172e-02 5.155968945473432541e-03
8.283496254582461971e-02 2.980103949084877968e-03
8.360195293976743769e-02 1.707254326902329922e-03
8.436894333371026955e-02 1.434416160918772221e-03
8.513593372765308753e-02 1.062065712176263332e-03
8.590292412159590552e-02 8.723979699425399303e-04
8.666991451553872350e-02 9.113004198297858238e-04
8.743690490948154148e-02 7.664117729291319847e-04
8.820389530342437334e-02 7.674645166844129562e-04
8.897088569736719132e-02 7.483480731025338173e-04
8.973787609131000931e-02 3.889829386025667191e-03
9.050486648525282729e-02 4.294689930975437164e-02
9.127185687919564527e-02 6.717974320054054260e-03
9.203884727313846326e-02 1.238677417859435081e-03
9.280583766708129512e-02 1.235517789609730244e-03
9.357282806102411310e-02 1.140126609243452549e-03
9.433981845496693108e-02 8.564387098886072636e-04
9.510680884890974907e-02 8.559006964787840843e-04
9.587379924285256705e-02 1.000649528577923775e-03
9.664078963679539891e-02 1.004382123937830329e-03
9.740778003073821689e-02 9.696934139356017113e-04
9.817477042468103487e-02 1.157905673608183861e-03
9.894176081862385286e-02 1.328609883785247803e-03
9.970875121256667084e-02 1.484780339524149895e-03
1.004757416065095027e-01 2.050136972684413195e-03
1.012427320004523207e-01 2.962589205708354712e-03
1.020097223943951387e-01 4.334827535785734653e-03
1.027767127883379566e-01 7.461275439709424973e-03
1.035437031822807746e-01 2.186713553965091705e-02
1.043106935762236065e-01 3.462876267731189728e-01
1.050776839701664245e-01 2.434876859188079834e-01
1.058446743641092425e-01 2.435631398111581802e-02
1.066116647580520604e-01 1.355028338730335236e-02
1.073786551519948784e-01 1.782919652760028839e-02
1.081456455459376964e-01 1.109045296907424927e-01
1.089126359398805283e-01 3.414432406425476074e-01
1.096796263338233463e-01 1.182682067155838013e-01
1.104466167277661642e-01 1.496945321559906006e-02
1.112136071217089822e-01 5.910311359912157059e-03
1.119805975156518002e-01 3.432380501180887222e-03
1.127475879095946321e-01 2.337732119485735893e-03
1.135145783035374500e-01 1.805979525670409203e-03
1.142815686974802680e-01 1.668207696639001369e-03
1.150485590914230860e-01 1.503045321442186832e-03
1.158155494853659040e-01 1.249013352207839489e-03
1.165825398793087220e-01 1.105022965930402279e-03
1.173495302732515538e-01 1.005524187348783016e-03
1.181165206671943718e-01 9.090086095966398716e-04
1.188835110611371898e-01 9.710303856991231441e-04
1.196505014550800078e-01 1.960502006113529205e-03
1.204174918490228258e-01 2.037931652739644051e-02
1.211844822429656576e-01 3.831238555721938610e-02
1.219514726369084756e-01 6.088537396863102913e-03
1.227184630308512936e-01 1.971995254280045629e-03
1.234854534247941116e-01 1.360263617243617773e-03
1.242524438187369296e-01 1.140522552304901183e-03
1.250194342126797475e-01 9.875129035208374262e-04
1.257864246066225655e-01 8.628605137346312404e-04
1.265534150005653835e-01 7.584143168060109019e-04
1.273204053945082292e-01 7.062947406666353345e-04
1.280873957884510472e-01 6.948943482711911201e-04
1.288543861823938652e-01 6.982706836424767971e-04
1.296213765763366832e-01 7.505306275561451912e-04
1.303883669702795012e-01 1.170191331766545773e-03
1.311553573642223192e-01 2.665787935256958008e-03
1.319223477581651371e-01 8.081387728452682495e-03
1.326893381521079551e-01 3.754592500627040863e-03
1.334563285460507731e-01 1.959880348294973373e-03
1.342233189399935911e-01 1.219174475409090519e-03
1.349903093339364091e-01 9.668035199865698814e-04
1.357572997278792548e-01 1.070465659722685814e-03
1.365242901218220728e-01 1.541097997687757015e-03
1.372912805157648908e-01 7.160342531278729439e-03
1.380582709097077088e-01 7.978018186986446381e-02
1.388252613036505267e-01 1.026238370686769485e-01
1.395922516975933447e-01 6.304393522441387177e-03
1.403592420915361627e-01 1.751104136928915977e-03
1.411262324854789807e-01 7.431002450175583363e-04
1.418932228794217987e-01 3.623596276156604290e-04
1.426602132733646167e-01 3.327597514726221561e-04
1.434272036673074624e-01 3.940798051189631224e-04
1.441941940612502804e-01 4.248588811606168747e-04
1.449611844551930984e-01 4.500079958233982325e-04
1.457281748491359163e-01 5.236510914983227849e-04
1.464951652430787343e-01 5.884806159883737564e-04
1.472621556370215523e-01 6.304669659584760666e-04
1.480291460309643703e-01 6.078324513509869576e-04
1.487961364249071883e-01 7.241101702675223351e-04
1.495631268188500063e-01 2.157045528292655945e-03
1.503301172127928242e-01 1.279281917959451675e-02
1.510971076067356422e-01 1.195192243903875351e-01
1.518640980006784880e-01 2.536890003830194473e-02
1.526310883946213059e-01 2.338713733479380608e-03
1.533980787885641239e-01 1.058237976394593716e-03
1.541650691825069419e-01 8.325399830937385559e-04
1.549320595764497599e-01 1.177712343633174896e-03
1.556990499703925779e-01 2.217506524175405502e-03
1.564660403643353959e-01 3.724803030490875244e-02
1.572330307582782138e-01 9.187902044504880905e-02
1.580000211522210318e-01 4.263833747245371342e-03
1.587670115461638498e-01 2.306431299075484276e-03
1.595340019401066955e-01 7.292103487998247147e-03
1.603009923340495135e-01 8.396590128540992737e-03
1.610679827279923315e-01 1.201588427647948265e-03
1.618349731219351495e-01 5.043061100877821445e-04
1.626019635158779675e-01 3.578029864002019167e-04
1.633689539098207855e-01 2.811477752402424812e-04
1.641359443037636034e-01 2.583029636298306286e-04
1.649029346977064214e-01 2.193938344134949148e-04
1.656699250916492394e-01 2.185475168516859412e-04
1.664369154855920574e-01 2.800685469992458820e-04
1.672039058795348754e-01 6.596146849915385246e-04
1.679708962734777211e-01 5.655769142322242260e-03
1.687378866674205391e-01 1.043737493455410004e-02
1.695048770613633571e-01 7.398085435852408409e-04
1.702718674553061751e-01 3.301482065580785275e-04
1.710388578492489930e-01 2.349556161789223552e-04
1.718058482431918110e-01 1.997746876440942287e-04
1.725728386371346290e-01 1.823413767851889133e-04
1.733398290310774470e-01 1.708013442112132907e-04
1.741068194250202650e-01 1.667510223342105746e-04
1.748738098189630830e-01 1.603965356480330229e-04
1.756408002129059009e-01 1.740708248689770699e-04
1.764077906068487467e-01 2.173081738874316216e-04
1.771747810007915647e-01 2.201663883170112967e-04
1.779417713947343826e-01 2.872814657166600227e-04
1.787087617886772006e-01 3.158044128213077784e-04
1.794757521826200186e-01 3.674298641271889210e-04
1.802427425765628366e-01 1.173342461697757244e-03
1.810097329705056546e-01 2.098777354694902897e-02
1.817767233644484726e-01 1.718940725550055504e-02
1.825437137583912905e-01 1.592772663570940495e-03
1.833107041523341085e-01 3.205674700438976288e-03
1.840776945462769265e-01 1.688558980822563171e-02
1.848446849402197723e-01 3.392164362594485283e-03
1.856116753341625902e-01 1.363857067190110683e-03
1.863786657281054082e-01 9.228292037732899189e-04
1.871456561220482262e-01 1.923361793160438538e-03
1.879126465159910442e-01 2.900556568056344986e-02
1.886796369099338622e-01 1.200266778469085693e-01
1.894466273038766801e-01 2.711766026914119720e-02
1.902136176978194981e-01 1.650287304073572159e-03
1.909806080917623161e-01 5.992978694848716259e-04
1.917475984857051341e-01 4.585876886267215014e-04
1.925145888796479798e-01 3.416723629925400019e-04
1.932815792735907978e-01 2.144059253623709083e-04
1.940485696675336158e-01 2.043675194727256894e-04
1.948155600614764338e-01 2.016850921791046858e-04
1.955825504554192518e-01 2.071937924483790994e-04
1.963495408493620697e-01 2.832312602549791336e-04
1.971165312433048877e-01 4.835132276639342308e-04
1.978835216372477057e-01 8.101973216980695724e-04
1.986505120311905237e-01 4.352936521172523499e-04
1.994175024251333417e-01 5.944740842096507549e-04
2.001844928190761597e-01 2.677922020666301250e-04
2.009514832130190054e-01 2.058364407275803387e-04
2.017184736069618234e-01 1.786903449101373553e-04
2.024854640009046414e-01 1.881990756373852491e-04
2.032524543948474594e-01 1.463934568164404482e-04
2.040194447887902773e-01 1.478307967772707343e-04
2.047864351827330953e-01 1.346828321402426809e-04
2.055534255766759133e-01 1.499396712461020797e-04
2.063204159706187313e-01 1.409361866535618901e-04
2.070874063645615493e-01 1.473577431170269847e-04
2.078543967585043672e-01 1.855637383414432406e-04
2.086213871524472130e-01 6.786938029108569026e-04
2.093883775463900310e-01 3.421505272854119539e-03
2.101553679403328490e-01 7.169363088905811310e-04
2.109223583342756669e-01 2.377385040745139122e-03
2.116893487282184849e-01 1.597817055881023407e-02
2.124563391221613029e-01 1.271511660888791084e-03
2.132233295161041209e-01 3.676034684758633375e-04
2.139903199100469389e-01 2.873288467526435852e-04
2.147573103039897569e-01 3.302448603790253401e-04
2.155243006979325748e-01 5.099915870232507586e-04
2.162912910918753928e-01 8.997763798106461763e-04
2.170582814858182386e-01 3.801148617640137672e-03
2.178252718797610565e-01 3.762605786323547363e-02
2.185922622737038745e-01 6.124676670879125595e-03
2.193592526676466925e-01 5.939655238762497902e-04
2.201262430615895105e-01 3.091880644205957651e-04
2.208932334555323285e-01 2.123365120496600866e-04
2.216602238494751465e-01 1.929045829456299543e-04
2.224272142434179644e-01 1.512680755695328116e-04
2.231942046373607824e-01 1.380207395413890481e-04
2.239611950313036004e-01 1.481863728258758783e-04
2.247281854252464184e-01 1.140950844273902476e-04
2.254951758191892641e-01 1.291464432142674923e-04
2.262621662131320821e-01 1.994813210330903530e-04
2.270291566070749001e-01 3.135488077532500029e-04
2.277961470010177181e-01 3.860788419842720574e-04
2.285631373949605361e-01 1.996515784412622452e-04
2.293301277889033540e-01 3.637098125182092190e-04
2.300971181828461720e-01 1.972234313143417239e-04
2.308641085767889900e-01 1.831275440054014325e-04
2.316310989707318080e-01 1.814184361137449741e-04
2.323980893646746260e-01 1.578769733896479011e-04
2.331650797586174440e-01 1.538963260827586055e-04
2.339320701525602897e-01 1.674218801781535149e-04
2.346990605465031077e-01 1.834898575907573104e-04
2.354660509404459257e-01 3.604922385420650244e-04
2.362330413343887436e-01 3.385245800018310547e-04
2.370000317283315616e-01 2.885907306335866451e-04
2.377670221222743796e-01 2.385281986789777875e-04
2.385340125162171976e-01 6.299906526692211628e-04
2.393010029101600156e-01 8.809678256511688232e-03
2.400679933041028336e-01 7.677441695705056190e-03
2.408349836980456515e-01 9.248593123629689217e-04
2.416019740919884973e-01 5.628817016258835793e-04
2.423689644859313153e-01 2.741632852121256292e-04
2.431359548798741332e-01 1.169760216725990176e-04
2.439029452738169512e-01 1.020820600388105959e-04
2.446699356677597692e-01 9.557737757859285921e-05
2.454369260617025872e-01 9.085621240956243128e-05
2.462039164556454052e-01 9.176594903692603111e-05
2.469709068495882232e-01 1.694851089268922806e-04
2.477378972435310411e-01 1.531833113403990865e-04
2.485048876374738591e-01 9.768419113242998719e-05
2.492718780314166771e-01 1.025680576276499778e-04
2.500388684253594951e-01 1.094250092137372121e-04
2.508058588193023408e-01 1.107820953620830551e-04
2.515728492132451311e-01 1.025525307341013104e-04
2.523398396071879768e-01 9.743019472807645798e-05
2.531068300011307670e-01 9.256971679860725999e-05
2.538738203950736128e-01 1.039825801854021847e-04
2.546408107890164585e-01 1.079652574844658375e-04
2.554078011829592487e-01 1.127310242736712098e-04
2.561747915769020945e-01 1.077012420864775777e-04
2.569417819708448847e-01 1.382922346238046885e-04
2.577087723647877304e-01 1.017618924379348755e-03
2.584757627587305207e-01 1.198157668113708496e-03
2.592427531526733664e-01 5.816011107526719570e-04
2.600097435466161566e-01 5.008934531360864639e-04
2.607767339405590024e-01 2.258600667119026184e-03
2.615437243345017926e-01 9.745873510837554932e-03
2.623107147284446383e-01 6.476162583567202091e-03
2.630777051223874841e-01 1.206659129820764065e-03
2.638446955163302743e-01 6.193947046995162964e-04
2.646116859102731200e-01 5.757057806476950645e-04
2.653786763042159103e-01 2.001115208258852363e-04
2.661456666981587560e-01 2.799002686515450478e-04
2.669126570921015462e-01 6.412809016183018684e-04
2.676796474860443920e-01 3.415592946112155914e-03
2.684466378799871822e-01 5.660992115736007690e-02
2.692136282739300279e-01 1.789038674905896187e-02
2.699806186678728182e-01 1.489715592470020056e-03
2.707476090618156639e-01 7.170324679464101791e-04
2.715145994557585096e-01 8.302020723931491375e-03
2.722815898497012999e-01 4.476810921914875507e-03
2.730485802436441456e-01 2.669276145752519369e-04
2.738155706375869358e-01 2.759631315711885691e-04
2.745825610315297816e-01 3.342542331665754318e-04
2.753495514254725718e-01 5.082123097963631153e-04
2.761165418194154175e-01 2.476691734045743942e-03
2.768835322133582078e-01 5.373927764594554901e-03
2.776505226073010535e-01 2.073101233690977097e-03
2.784175130012438992e-01 2.798943896777927876e-04
2.791845033951866895e-01 1.249167544301599264e-04
2.799514937891295352e-01 9.254183532902970910e-05
2.807184841830723254e-01 9.030650107888504863e-05
2.814854745770151712e-01 8.811328734736889601e-05
2.822524649709579614e-01 8.798462658887729049e-05
2.830194553649008071e-01 9.012551163323223591e-05
2.837864457588435974e-01 1.156809557869564742e-04
2.845534361527864431e-01 1.245350431418046355e-04
2.853204265467292333e-01 1.408268581144511700e-04
2.860874169406720791e-01 1.900933275464922190e-04
2.868544073346149248e-01 5.593380192294716835e-04
2.876213977285577150e-01 5.518028978258371353e-03
2.883883881225005608e-01 1.229870785027742386e-02
2.891553785164433510e-01 2.286830684170126915e-03
2.899223689103861967e-01 6.359503604471683502e-04
2.906893593043289870e-01 4.174229223281145096e-03
2.914563496982718327e-01 7.007848238572478294e-03
2.922233400922146229e-01 1.807570224627852440e-03
2.929903304861574687e-01 3.479161823634058237e-04
2.937573208801002589e-01 1.930489524966105819e-04
2.945243112740431046e-01 1.458558544982224703e-04
2.952913016679859504e-01 1.456438476452603936e-04
2.960582920619287406e-01 1.583569828653708100e-04
2.968252824558715863e-01 4.373082483652979678e-04
2.975922728498143766e-01 4.203927237540485643e-04
2.983592632437572223e-01 3.565619990695267916e-04
2.991262536377000125e-01 1.736981503199785948e-04
2.998932440316428583e-01 1.558906224090605974e-04
3.006602344255856485e-01 1.627386664040386677e-04
3.014272248195284942e-01 1.701237531960941851e-03
3.021942152134712845e-01 1.113597990479320288e-02
3.029612056074141302e-01 9.040229197125881910e-04
3.037281960013569759e-01 8.064598659984767437e-05
3.044951863952997662e-01 8.387175330426543951e-05
3.052621767892426119e-01 1.639140682527795434e-04
3.060291671831854021e-01 6.383741274476051331e-04
3.067961575771282479e-01 1.512534916400911159e-03
3.075631479710710381e-01 1.127117779105901718e-03
3.083301383650138838e-01 6.968729430809617043e-04
3.090971287589566741e-01 5.449166492326185107e-04
3.098641191528995198e-01 3.376470558578148484e-04
3.106311095468423100e-01 1.786464708857238293e-04
3.113980999407851558e-01 1.284597819903865457e-04
3.121650903347280015e-01 1.219399855472147465e-04
3.129320807286707917e-01 1.696747203823179007e-04
3.136990711226136375e-01 7.142781760194338858e-04
3.144660615165564277e-01 9.026166808325797319e-04
3.152330519104992734e-01 8.339135092683136463e-05
3.160000423044420637e-01 8.364484529010951519e-05
3.167670326983849094e-01 6.440525612561032176e-05
3.175340230923276996e-01 7.237226236611604691e-05
3.183010134862705454e-01 9.592853166395798326e-05
3.190680038802133911e-01 1.357910921797156334e-03
3.198349942741561813e-01 4.443516489118337631e-03
3.206019846680990271e-01 3.044912300538271666e-04
3.213689750620418173e-01 9.017670527100563049e-05
3.221359654559846630e-01 5.871790926903486252e-05
3.229029558499274533e-01 4.969229121343232691e-05
3.236699462438702990e-01 5.179181607672944665e-05
3.244369366378130892e-01 4.962195453117601573e-05
3.252039270317559350e-01 7.570727029815316200e-05
3.259709174256987252e-01 2.785939723253250122e-04
3.267379078196415709e-01 8.138992707245051861e-04
3.275048982135844167e-01 7.869793334975838661e-04
3.282718886075272069e-01 1.513857569079846144e-04
3.290388790014700526e-01 1.120376509788911790e-04
3.298058693954128429e-01 1.295870788453612477e-04
3.305728597893556886e-01 2.809524303302168846e-04
3.313398501832984788e-01 1.245273015229031444e-03
3.321068405772413246e-01 2.910891489591449846e-02
3.328738309711841148e-01 7.294030045159161091e-03
3.336408213651269605e-01 1.512305432697758079e-03
3.344078117590697508e-01 3.736060752999037504e-04
3.351748021530125965e-01 3.114509454462677240e-04
3.359417925469554422e-01 2.047939400654286146e-03
3.367087829408982325e-01 4.031911608763039112e-03
3.374757733348410782e-01 5.568281048908829689e-04
3.382427637287838684e-01 1.727814815239980817e-04
3.390097541227267142e-01 1.795816933736205101e-04
3.397767445166695044e-01 1.998053339775651693e-04
3.405437349106123501e-01 3.205655375495553017e-04
3.413107253045551404e-01 2.443930716253817081e-04
3.420777156984979861e-01 1.759097358444705606e-04
3.428447060924407763e-01 1.343858602922409773e-04
3.436116964863836221e-01 1.211620983667671680e-04
3.443786868803264678e-01 1.444351073587313294e-04
3.451456772742692580e-01 1.635913504287600517e-04
3.459126676682121038e-01 1.424657530151307583e-04
3.466796580621548940e-01 1.513565512141212821e-04
3.474466484560977397e-01 3.136372251901775599e-04
3.482136388500405300e-01 2.913390053436160088e-04
3.489806292439833757e-01 3.180296916980296373e-04
3.497476196379261659e-01 2.846738207153975964e-04
3.505146100318690117e-01 1.282926386920735240e-04
3.512816004258118019e-01 1.284676945942919701e-04
3.520485908197546476e-01 8.506164886057376862e-05
3.528155812136974934e-01 7.803025073371827602e-05
3.535825716076402836e-01 7.570054731331765652e-05
3.543495620015831293e-01 8.443919796263799071e-05
3.551165523955259196e-01 1.324621698586270213e-04
3.558835427894687653e-01 2.419321681372821331e-04
3.566505331834115555e-01 7.358670118264853954e-04
3.574175235773544013e-01 8.555730892112478614e-05
3.581845139712971915e-01 1.068442143150605261e-04
3.589515043652400372e-01 6.956092693144455552e-05
3.597184947591828275e-01 8.630298543721437454e-05
3.604854851531256732e-01 7.792148244334384799e-05
3.612524755470685189e-01 1.692931546131148934e-04
3.620194659410113092e-01 1.278092473512515426e-03
3.627864563349541549e-01 2.016225364059209824e-03
3.635534467288969451e-01 5.052525666542351246e-04
3.643204371228397909e-01 1.734082616167142987e-04
3.650874275167825811e-01 2.813523751683533192e-04
3.658544179107254268e-01 3.717710031196475029e-03
3.666214083046682171e-01 9.271397255361080170e-03
3.673883986986110628e-01 1.594736590050160885e-03
3.681553890925538530e-01 5.106552271172404289e-04
3.689223794864966988e-01 1.688510674284771085e-04
3.696893698804395445e-01 1.875814050436019897e-04
3.704563602743823347e-01 1.618543174117803574e-04
3.712233506683251805e-01 2.187399950344115496e-04
3.719903410622679707e-01 2.758016635198146105e-04
3.727573314562108164e-01 2.048783062491565943e-04
3.735243218501536067e-01 1.980427405214868486e-04
3.742913122440964524e-01 2.361551996727939695e-04
3.750583026380392426e-01 2.629599985084496439e-04
3.758252930319820884e-01 4.727928899228572845e-04
3.765922834259249341e-01 2.427811967208981514e-03
3.773592738198677243e-01 4.355523735284805298e-03
3.781262642138105701e-01 1.345650060102343559e-02
3.788932546077533603e-01 1.514325570315122604e-02
3.796602450016962060e-01 3.906752914190292358e-03
3.804272353956389963e-01 2.117331168847158551e-04
3.811942257895818420e-01 1.161511463578790426e-04
3.819612161835246322e-01 9.024614701047539711e-05
3.827282065774674780e-01 9.000414866022765636e-05
3.834951969714102682e-01 1.274683309020474553e-04
3.842621873653531139e-01 1.229563058586791158e-04
3.850291777592959597e-01 3.920749586541205645e-04
3.857961681532387499e-01 7.352340035140514374e-04
3.865631585471815956e-01 8.789628191152587533e-05
3.873301489411243859e-01 1.366174255963414907e-04
3.880971393350672316e-01 1.504121755715459585e-04
3.888641297290100218e-01 9.417378532816655934e-05
3.896311201229528676e-01 8.748553227633237839e-05
3.903981105168956578e-01 nan
3.911651009108385035e-01 nan
3.919320913047812938e-01 nan


==> Data/OpenMP/sys16.txt <==
Thread TimeAlg1 TimeAlg2
1 757.282   818.585
2 378.677   409.733

==> Data/OpenMP/sys8.txt <==
Thread TimeAlg1 TimeAlg2
1 91.4654   99.1597
2 45.7993   49.7492

==> Data/Performance/Alg1.txt <==
NumMat	Malloc	MemcopyCG	Polarization	FFT	Scatter3DEwalds	Rotation	MemcopyGC	Total
2	0.0110477	0.696686	15.6932	67.8945	0.129582	0.0411212	0.0539218	83.8125
4	0.0169966	1.39558	26.4613	67.9372	0.129972	0.0412193	0.0541093	94.624


==> Data/Performance/Alg2.txt <==
NumMat	Malloc	MemcopyCG	Nt	Polarization	FFT	Scatter3DEwalds	Rotation	MemcopyGC	FreeMemory	Total	Sum
2	0.260189	0	7.63098	19.2196	68.3273	0.128695	0.0405985	0.0537535	0.0995614	95.7519	95.7606774
4	0.26112	0	14.1118	19.2182	68.1486	0.131746	0.0425983	0.0556345	0.103643	102.065	102.0733418
6	0.261957	0	20.7507	19.2179	68.3216	0.133118	0.0432979	0.055074	0.103573	108.878	108.8872199
8	0.261304	0	27.472	19.2178	68.1686	0.137567	0.043152	0.0562759	0.104393	115.452	115.4610919
10	0.259494	0	34.3098	19.2171	68.3328	0.139127	0.0440842	0.0552482	0.102015	122.451	122.4596684


==> Data/Scaling/Alg1.txt <==
NumSize	Malloc	MemcopyCG	Polarization	FFT	Scatter3DEwalds	Rotation	MemcopyGC	Total	Sum
#1	8.1775E-05	0.000186057	0.151438	0.49814	0.201568	0.0898051	0.00301769	0.946849	0.944236622
2	0.000242476	0.0013731	0.572649	0.863426	0.229255	0.095797	0.00610518	1.77043	1.768847756
4	0.000363089	0.0108678	3.62243	7.17673	0.246599	0.0879836	0.0195549	11.1562	11.164528389
8	0.0013654	0.0867923	27.7158	63.2631	0.328096	0.0889114	0.0667686	91.4654	91.5508337
16	0.00895443	0.696674	220.156	535.956	0.828762	0.0967059	0.242783	757.282	757.98587933


==> Data/Scaling/Alg2.txt <==
NumSize	Malloc	MemcopyCG	Nt	Polarization	FFT	Scatter3DEwalds	Rotation	MemcopyGC	FreeMemory	Total	Sum
#1	0.00299891	0	0.0349357	0.118643	0.498293	0.210768	0.0975318	0.00310727	0.00304832	0.97261	0.969326
2	0.0366085	0	0.220053	0.444956	0.845785	0.224603	0.0902832	0.00656422	0.0319056	1.90432	1.90075852
4	0.0422919	0	1.85981	2.66047	7.22137	0.24411	0.0875434	0.0174569	0.0448742	12.1813	12.1779264
8	0.115844	0	14.9729	20.0642	63.3654	0.332593	0.087224	0.0667929	0.151873	99.1597	99.1568269
16	0.659802	0	119.899	159.247	536.634	0.837492	0.104815	0.249429	0.954615	818.585	818.586153


==> Data/Sphere_3D/Analytical.txt <==
1.000000000000000021e-03 1.145654663716142883e-03
4.010050251256280784e-03 1.137043389709474668e-03
7.020100502512562415e-03 1.118280028433613028e-03
1.003015075376884405e-02 1.089797821419630003e-03
1.304020100502512394e-02 1.052249094145181344e-03
1.605025125628140731e-02 1.006483686895835858e-03
1.906030150753768720e-02 9.535211058559533775e-04
2.207035175879397057e-02 8.945175184689295195e-04
2.508040201005025047e-02 8.307289125070332382e-04
2.809045226130653036e-02 7.634718731709310086e-04
3.110050251256281373e-02 6.940835013938392774e-04
3.411055276381909362e-02 6.238819971597527308e-04
3.712060301507537352e-02 5.541293652448354545e-04
4.013065326633165342e-02 4.859975718124113879e-04
4.314070351758794025e-02 4.205392961812088920e-04
4.615075376884422015e-02 3.586641928425590535e-04
4.916080402010050004e-02 3.011213164121680111e-04
5.217085427135677994e-02 2.484880799806900905e-04
5.518090452261305984e-02 2.011658292001756749e-04
5.819095477386934667e-02 1.593818342131253334e-04
6.120100502512562657e-02 1.231972421677531558e-04
6.421105527638190646e-02 9.252030605909214792e-05
6.722110552763818636e-02 6.712402045532908407e-05
7.023115577889446626e-02 4.666715832542946656e-05
7.324120603015074615e-02 3.071761996083939697e-05
7.625125628140702605e-02 1.877697631165224851e-05
7.926130653266330595e-02 1.030511355077362912e-05
8.227135678391959972e-02 4.743959324521697823e-06
8.528140703517587962e-02 1.539387625890212711e-06
8.829145728643215951e-02 1.605503498727902270e-07
9.130150753768843941e-02 1.160598233287210078e-07
9.431155778894471930e-02 9.666376339346540806e-07
9.732160804020099920e-02 2.334040417330029856e-06
1.003316582914572791e-01 3.906262789773399307e-06
1.033417085427135590e-01 5.439192138885629290e-06
1.063517587939698389e-01 6.755041671290370289e-06
1.093618090452261188e-01 7.738010837348201370e-06
1.123718592964823987e-01 8.327711829823079213e-06
1.153819095477386925e-01 8.510955164771200529e-06
1.183919597989949724e-01 8.312506328983261799e-06
1.214020100502512522e-01 7.785410973718429549e-06
1.244120603015075321e-01 7.001441701059731038e-06
1.274221105527638120e-01 6.042150063948348411e-06
1.304321608040200919e-01 4.990918932916667953e-06
1.334422110552763718e-01 3.926309424303869985e-06
1.364522613065326517e-01 2.916889874207711413e-06
1.394623115577889316e-01 2.017628400695814340e-06
1.424723618090452115e-01 1.267831365106044415e-06
1.454824120603014914e-01 6.905225785014780741e-07
1.484924623115577713e-01 2.930863429570672962e-07
1.515025125628140512e-01 6.894404707121492725e-08
1.545125628140703311e-01 4.033095297010754315e-13
1.575226130653266110e-01 5.958157179877756891e-08
1.605326633165828909e-01 2.155922103382016045e-07
1.635427135678391986e-01 4.336397396829799403e-07
1.665527638190954784e-01 6.799088184275141038e-07
1.695628140703517583e-01 9.236136242962684217e-07
1.725728643216080382e-01 1.138906188460615261e-06
1.755829145728643181e-01 1.306171852999662405e-06
1.785929648241205980e-01 1.412694269653613087e-06
1.816030150753768779e-01 1.452719020507135189e-06
1.846130653266331578e-01 1.426984316721650600e-06
1.876231155778894377e-01 1.341817443743304945e-06
1.906331658291457176e-01 1.207915579774772761e-06
1.936432160804019975e-01 1.038939017023475828e-06
1.966532663316582774e-01 8.500441009132175643e-07
1.996633165829145573e-01 6.564734557648980029e-07
2.026733668341708372e-01 4.723038873440431629e-07
2.056834170854271171e-01 3.094297061200771154e-07
2.086934673366833970e-01 1.768332588641912826e-07
2.117035175879396769e-01 8.016737878265182633e-08
2.147135678391959568e-01 2.164832920823666955e-08
2.177236180904522367e-01 2.344280022220722568e-10
2.207336683417085166e-01 1.204634127179307865e-08
2.237437185929647965e-01 5.097103407118461368e-08
2.267537688442211041e-01 1.093831025482202841e-07
2.297638190954773840e-01 1.789147599627979562e-07
2.327738693467336639e-01 2.512087494909644358e-07
2.357839195979899438e-01 3.185961817187458611e-07
2.387939698492462237e-01 3.746527310909242655e-07
2.418040201005025036e-01 4.146005731944521700e-07
2.448140703517587835e-01 4.355386204212819655e-07
2.478241206030150634e-01 4.364987527080053502e-07
2.508341708542713433e-01 4.183396890963688006e-07
2.538442211055276232e-01 3.835019390831197722e-07
2.568542713567839031e-01 3.356561892919663497e-07
2.598643216080401830e-01 2.792830793303006522e-07
2.628743718592964629e-01 2.192244493795623382e-07
2.658844221105527428e-01 1.602449282084621075e-07
2.688944723618090227e-01 1.066385478012745771e-07
2.719045226130653026e-01 6.190849247477571687e-08
2.749145728643215825e-01 2.853982859675991807e-08
2.779246231155778624e-01 7.875902269223875918e-09
2.809346733668341423e-01 9.983087118204396856e-11
2.839447236180904222e-01 4.313890314004886148e-09
2.869547738693467021e-01 1.870224602608152747e-08
2.899648241206029819e-01 4.075687638167495098e-08
2.929748743718592618e-01 6.754300174419917868e-08
2.959849246231155417e-01 9.597898344058648368e-08
2.989949748743718216e-01 1.231064355325477527e-07
3.020050251256281015e-01 1.463289746427510447e-07
3.050150753768843814e-01 1.636022609897136107e-07
3.080251256281406613e-01 1.735633020225061823e-07
3.110351758793969412e-01 1.755928895380889795e-07
3.140452261306532211e-01 1.698110030603170527e-07
3.170552763819095010e-01 1.570105498397555651e-07
3.200653266331657809e-01 1.385395070003368876e-07
3.230753768844221163e-01 1.161450632290296909e-07
3.260854271356783962e-01 9.179552126621600305e-08
3.290954773869346761e-01 6.749643822969472693e-08
3.321055276381909560e-01 4.511679103194196563e-08
3.351155778894472359e-01 2.623901231907774609e-08
3.381256281407035158e-01 1.204379315253234521e-08
3.411356783919597957e-01 3.236902169646022748e-09
3.441457286432160756e-01 2.127336165911710543e-11
3.471557788944723555e-01 2.113617763301540802e-09
3.501658291457286354e-01 8.801146941520409631e-09
3.531758793969849153e-01 1.903093851803501102e-08
3.561859296482411952e-01 3.152223831434923194e-08
3.591959798994974751e-01 4.489071129807609408e-08
3.622060301507537550e-01 5.777336894829691608e-08
3.652160804020100349e-01 6.894357371720704079e-08
3.682261306532663148e-01 7.740703543665887220e-08
3.712361809045225947e-01 8.247189125547996055e-08
3.742462311557788746e-01 8.378857784965363830e-08
3.772562814070351545e-01 8.135801736036196356e-08
3.802663316582914343e-01 7.550940070185887176e-08
3.832763819095477142e-01 6.685133656000350687e-08
3.862864321608039941e-01 5.620215125131119576e-08
3.892964824120602740e-01 4.450653349703139234e-08
3.923065326633165539e-01 3.274643775978887583e-08
3.953165829145728338e-01 2.185417086045959037e-08
3.983266331658291137e-01 1.263492999453603150e-08
4.013366834170853936e-01 5.704830094251004649e-09
4.043467336683416735e-01 1.448791218927590088e-09
4.073567839195979534e-01 7.174357082755688907e-13
4.103668341708542333e-01 1.246365921215319120e-09
4.133768844221105132e-01 4.847354939382943425e-09
4.163869346733667931e-01 1.028305128228782967e-08
4.193969849246230730e-01 1.690574188568042306e-08
4.224070351758793529e-01 2.400362241789528805e-08
4.254170854271356328e-01 3.086577548081214890e-08
4.284271356783919127e-01 3.684346486378360292e-08
4.314371859296481926e-01 4.140269895954310271e-08
4.344472361809044725e-01 4.416403734590639773e-08
4.374572864321607524e-01 4.492692206528300391e-08
4.404673366834170323e-01 4.367728330215792952e-08
4.434773869346733122e-01 4.057866511273281736e-08
4.464874371859295921e-01 3.594851240042617329e-08
4.494974874371858720e-01 3.022244243980677622e-08
4.525075376884422074e-01 2.391020381707372829e-08
4.555175879396984873e-01 1.754754373941779770e-08
4.585276381909547672e-01 1.164833592810696096e-08
4.615376884422110471e-01 6.661074438521470866e-09
4.645477386934673270e-01 2.933254010927601016e-09
4.675577889447236068e-01 6.863018119047078469e-10
4.705678391959798867e-01 2.685166112287714815e-12
4.735778894472361666e-01 8.256929333695772931e-10
4.765879396984924465e-01 2.971274901139444735e-09
4.795979899497487264e-01 6.150318180977687443e-09
4.826080402010050063e-01 9.998922580099727746e-09
4.856180904522612862e-01 1.411366879490954721e-08
4.886281407035175661e-01 1.808859046786967875e-08
4.916381909547738460e-01 2.155057404898866541e-08
4.946482412060301259e-01 2.419020371334257611e-08
4.976582914572864058e-01 2.578560384356892587e-08
5.006683417085426857e-01 2.621755151842812280e-08
5.036783919597989101e-01 2.547496572130019736e-08
5.066884422110552455e-01 2.365075179046355527e-08
5.096984924623114699e-01 2.092881253483932518e-08
5.127085427135678053e-01 1.756376184905866714e-08
5.157185929648241407e-01 1.385543546467350048e-08
5.187286432160803651e-01 1.012064632503189305e-08
5.217386934673367005e-01 6.664758076620301087e-09
5.247487437185929249e-01 3.755548795170522488e-09
5.277587939698492603e-01 1.601527269130921437e-09
5.307688442211054847e-01 3.363819107996464680e-10
5.337788944723618201e-01 1.063680111881705344e-11
5.367889447236180445e-01 5.909180412406931827e-10
5.397989949748743799e-01 1.966557135773702183e-09
5.428090452261306043e-01 3.962635007724792348e-09
5.458190954773869397e-01 6.358051761788881021e-09
5.488291457286431640e-01 8.906833581575901661e-09
5.518391959798994995e-01 1.136068511589081338e-08
5.548492462311557238e-01 1.349077354593681235e-08
5.578592964824120592e-01 1.510688341300538037e-08
5.608693467336682836e-01 1.607238859977195430e-08
5.638793969849246190e-01 1.631391655620639444e-08
5.668894472361808434e-01 1.582508784080130174e-08
5.698994974874371788e-01 1.466425413828973205e-08
5.729095477386934032e-01 1.294668213869359295e-08
5.759195979899497386e-01 1.083209439154290307e-08
5.789296482412059630e-01 8.508843904465422202e-09
5.819396984924622984e-01 6.176239251210111814e-09
5.849497487437185228e-01 4.026635665405048516e-09
5.879597989949748582e-01 2.228862220102108476e-09
5.909698492462310826e-01 9.143754748291106946e-10
5.939798994974874180e-01 1.672368638582695376e-10
5.969899497487436424e-01 1.863451005986571729e-11
5.999999999999999778e-01 4.462460100212753382e-10


==> Data/Sphere_3D/SpherePyFAISimulation.txt <==
7.681029567632392720e-04 7.839575409889221191e-02
2.304308870289717599e-03 7.813940942287445068e-02
3.840514783816196577e-03 7.783851027488708496e-02
5.376720697342674687e-03 7.720266282558441162e-02
6.912926610869153665e-03 7.658600807189941406e-02
8.449132524395632643e-03 7.558456063270568848e-02
9.985338437922109886e-03 7.455015927553176880e-02
1.152154435144858886e-02 7.343617081642150879e-02
1.305775026497506784e-02 7.184778898954391479e-02
1.459395617850154682e-02 7.043612003326416016e-02
1.613016209202802406e-02 6.873377412557601929e-02
1.766636800555450304e-02 6.690387427806854248e-02
1.920257391908097855e-02 6.512913107872009277e-02
2.073877983260745753e-02 6.295327097177505493e-02
2.227498574613393650e-02 6.095218658447265625e-02
2.381119165966041548e-02 5.881885066628456116e-02
2.534739757318689446e-02 5.636260285973548889e-02
2.688360348671337344e-02 5.415740236639976501e-02
2.841980940023985241e-02 5.171643942594528198e-02
2.995601531376633139e-02 4.931871592998504639e-02
3.149222122729281037e-02 4.696945846080780029e-02
3.302842714081928588e-02 4.439014568924903870e-02
3.456463305434576833e-02 4.205882549285888672e-02
3.610083896787224383e-02 3.965586423873901367e-02
3.763704488139871934e-02 3.712239488959312439e-02
3.917325079492520179e-02 3.482702746987342834e-02
4.070945670845167730e-02 3.242383897304534912e-02
4.224566262197815975e-02 3.013888560235500336e-02
4.378186853550463525e-02 2.797125652432441711e-02
4.531807444903111770e-02 2.575302124023437500e-02
4.685428036255759321e-02 2.370254881680011749e-02
4.839048627608407566e-02 2.172902412712574005e-02
4.992669218961055116e-02 1.971776597201824188e-02
5.146289810313702667e-02 1.794096641242504120e-02
5.299910401666350912e-02 1.620105281472206116e-02
5.453530993018998463e-02 1.449174247682094574e-02
5.607151584371646708e-02 1.301155053079128265e-02
5.760772175724294258e-02 1.151724625378847122e-02
5.914392767076942503e-02 1.018086168915033340e-02
6.068013358429590054e-02 8.976531215012073517e-03
6.221633949782238299e-02 7.743956055492162704e-03
6.375254541134886543e-02 6.740298587828874588e-03
6.528875132487534094e-02 5.772132426500320435e-03
6.682495723840181645e-02 4.863507580012083054e-03
6.836116315192830584e-02 4.124824423342943192e-03
6.989736906545478135e-02 3.394444473087787628e-03
7.143357497898125685e-02 2.796105341985821724e-03
7.296978089250773236e-02 2.270359080284833908e-03
7.450598680603420787e-02 1.776476623490452766e-03
7.604219271956069726e-02 1.401295652613043785e-03
7.757839863308717276e-02 1.056427019648253918e-03
7.911460454661364827e-02 7.730613579042255878e-04
8.065081046014012378e-02 5.536674871109426022e-04
8.218701637366661317e-02 3.672615275718271732e-04
8.372322228719308868e-02 2.349402930121868849e-04
8.525942820071956418e-02 1.356524589937180281e-04
8.679563411424603969e-02 6.708580622216686606e-05
8.833184002777251520e-02 3.012785782630089670e-05
8.986804594129900459e-02 1.418148258380824700e-05
9.140425185482548009e-02 1.954173603735398501e-05
9.294045776835195560e-02 3.968161763623356819e-05
9.447666368187843111e-02 7.305981853278353810e-05
9.601286959540492050e-02 1.158208106062375009e-04
9.754907550893139601e-02 1.625729346415027976e-04
9.908528142245787151e-02 2.156606205971911550e-04
1.006214873359843470e-01 2.677937154658138752e-04
1.021576932495108225e-01 3.187363327015191317e-04
1.036938991630373119e-01 3.705558483488857746e-04
1.052301050765637874e-01 4.143954720348119736e-04
1.067663109900902629e-01 4.557645006570965052e-04
1.083025169036167384e-01 4.910971038043498993e-04
1.098387228171432278e-01 5.182748427614569664e-04
1.113749287306697033e-01 5.405489355325698853e-04
1.129111346441961788e-01 5.543198203667998314e-04
1.144473405577226544e-01 5.617050919681787491e-04
1.159835464712491299e-01 5.621885647997260094e-04
1.175197523847756192e-01 5.564108141697943211e-04
1.190559582983020948e-01 5.444436683319509029e-04
1.205921642118285703e-01 5.267221713438630104e-04
1.221283701253550458e-01 5.052197375334799290e-04
1.236645760388815352e-01 4.778193833772093058e-04
1.252007819524079968e-01 4.486529796849936247e-04
1.267369878659344862e-01 4.165528516750782728e-04
1.282731937794609756e-01 3.814142255578190088e-04
1.298093996929874372e-01 3.467411443125456572e-04
1.313456056065139266e-01 3.107803640887141228e-04
1.328818115200403882e-01 2.743036020547151566e-04
1.344180174335668776e-01 2.397451607976108789e-04
1.359542233470933670e-01 2.056140947388485074e-04
1.374904292606198286e-01 1.731133379507809877e-04
1.390266351741463180e-01 1.439595071133226156e-04
1.405628410876727796e-01 1.158800369012169540e-04
1.420990470011992690e-01 9.153367136605083942e-05
1.436352529147257584e-01 7.030992856016382575e-05
1.451714588282522200e-01 5.084206713945604861e-05
1.467076647417787094e-01 3.580395059543661773e-05
1.482438706553051710e-01 2.321497959201224148e-05
1.497800765688316604e-01 1.356161283183610067e-05
1.513162824823581498e-01 7.094633019733009860e-06
1.528524883958846114e-01 2.962178768939338624e-06
1.543886943094111008e-01 1.558086637487576809e-06
1.559249002229375902e-01 2.200690914833103307e-06
1.574611061364640519e-01 4.909170456812717021e-06
1.589973120499905412e-01 9.111401595873758197e-06
1.605335179635170029e-01 1.466622597945388407e-05
1.620697238770434923e-01 2.163100907637272030e-05
1.636059297905699816e-01 2.873149605875369161e-05
1.651421357040964433e-01 3.657044362626038492e-05
1.666783416176229327e-01 4.474917295738123357e-05
1.682145475311493943e-01 5.246361615718342364e-05
1.697507534446758837e-01 6.025449329172261059e-05
1.712869593582023731e-01 6.733888585586100817e-05
1.728231652717288347e-01 7.358852599281817675e-05
1.743593711852553241e-01 7.941263902466744184e-05
1.758955770987817857e-01 8.380139479413628578e-05
1.774317830123082751e-01 8.744893420953303576e-05
1.789679889258347645e-01 9.002244769362732768e-05
1.805041948393612261e-01 9.132881677942350507e-05
1.820404007528877155e-01 9.159826004179194570e-05
1.835766066664142049e-01 9.072323155123740435e-05
1.851128125799406665e-01 8.886743307812139392e-05
1.866490184934671559e-01 8.600744331488385797e-05
1.881852244069936175e-01 8.232944674091413617e-05
1.897214303205201069e-01 7.793719851179048419e-05
1.912576362340465963e-01 7.281804573722183704e-05
1.927938421475730579e-01 6.726622814312577248e-05
1.943300480610995473e-01 6.142908387118950486e-05
1.958662539746260089e-01 5.506253728526644409e-05
1.974024598881524983e-01 4.886967144557274878e-05
1.989386658016789877e-01 4.268172051524743438e-05
2.004748717152054494e-01 3.651348743005655706e-05
2.020110776287319387e-01 3.090336394961923361e-05
2.035472835422584004e-01 2.522274553484749049e-05
2.050834894557848898e-01 2.022647095145657659e-05
2.066196953693113791e-01 1.573204099258873612e-05
2.081559012828378408e-01 1.157743372459663078e-05
2.096921071963643302e-01 8.230415005527902395e-06
2.112283131098907918e-01 5.438666903501143679e-06
2.127645190234172812e-01 3.189346443832619116e-06
2.143007249369437706e-01 1.689431428530951962e-06
2.158369308504702322e-01 7.162187216636084486e-07
2.173731367639967216e-01 3.406478583656280534e-07
2.189093426775232110e-01 5.139302743373264093e-07
2.204455485910496726e-01 1.168519588645722251e-06
2.219817545045761620e-01 2.268786602144245990e-06
2.235179604181026236e-01 3.685918045448488556e-06
2.250541663316291130e-01 5.461530690809013322e-06
2.265903722451556024e-01 7.399660717055667192e-06
2.281265781586820640e-01 9.505391062702983618e-06
2.296627840722085534e-01 1.172788688563741744e-05
2.311989899857350150e-01 1.392097783536883071e-05
2.327351958992615044e-01 1.605806755833327770e-05
2.342714018127879938e-01 1.812732443795539439e-05
2.358076077263144554e-01 1.992365105252247304e-05
2.373438136398409448e-01 2.155806032533291727e-05
2.388800195533674064e-01 2.301211316080298275e-05
2.404162254668938958e-01 2.410217530268710107e-05
2.419524313804203852e-01 2.496037268429063261e-05
2.434886372939468469e-01 2.549081909819506109e-05
2.450248432074733362e-01 2.569869866420049220e-05
2.465610491209998256e-01 2.560360553616192192e-05
2.480972550345262873e-01 2.519223926356062293e-05
2.496334609480527766e-01 2.451330328767653555e-05
2.511696668615792105e-01 2.354993739572819322e-05
2.527058727751056999e-01 2.236976069980300963e-05
2.542420786886321893e-01 2.098077857226599008e-05
2.557782846021586787e-01 1.937170418386813253e-05
2.573144905156851125e-01 1.769622394931502640e-05
2.588506964292116019e-01 1.595091816852800548e-05
2.603869023427380913e-01 1.410482582286931574e-05
2.619231082562645807e-01 1.233833063452038914e-05
2.634593141697910701e-01 1.056600467563839629e-05
2.649955200833175040e-01 8.805058314464986324e-06
2.665317259968439934e-01 7.206091140687931329e-06
2.680679319103704827e-01 5.705822786694625393e-06
2.696041378238969721e-01 4.325608188082696870e-06
2.711403437374234615e-01 3.174351604684488848e-06
2.726765496509498954e-01 2.155202992071281187e-06
2.742127555644763848e-01 1.356890834358637221e-06
2.757489614780028742e-01 7.646097515134897549e-07
2.772851673915293635e-01 3.558377272838697536e-07
2.788213733050558529e-01 1.565205707265704405e-07
2.803575792185822868e-01 1.392728279370203381e-07
2.818937851321087762e-01 2.968143633097497514e-07
2.834299910456352656e-01 6.173063411551993340e-07
2.849661969591617550e-01 1.062620867742225528e-06
2.865024028726882444e-01 1.649315777285664808e-06
2.880386087862146782e-01 2.311734078830340877e-06
2.895748146997411676e-01 3.043408241865108721e-06
2.911110206132676570e-01 3.848274445772403851e-06
2.926472265267941464e-01 4.664058451453456655e-06
2.941834324403206358e-01 5.461452474264660850e-06
2.957196383538470696e-01 6.244553333090152591e-06
2.972558442673735590e-01 6.941388619452482089e-06
2.987920501809000484e-01 7.594759608764434233e-06
3.003282560944265378e-01 8.181012162822298706e-06
3.018644620079530272e-01 8.649596566101536155e-06
3.034006679214795166e-01 9.026559382618870586e-06
3.049368738350059505e-01 9.293412404076661915e-06
3.064730797485324398e-01 9.433912055101245642e-06
3.080092856620589292e-01 9.463156857236754149e-06
3.095454915755854186e-01 9.372579370392486453e-06
3.110816974891119080e-01 9.173769285553134978e-06
3.126179034026383419e-01 8.868276381690520793e-06
3.141541093161648313e-01 8.465289283776655793e-06
3.156903152296913206e-01 7.983234354469459504e-06
3.172265211432178100e-01 7.433147857227595523e-06
3.187627270567442994e-01 6.813035270170075819e-06
3.202989329702707333e-01 6.170358119561569765e-06
3.218351388837972227e-01 5.487104772328166291e-06
3.233713447973237121e-01 4.787217221746686846e-06
3.249075507108502014e-01 4.086683475179597735e-06
3.264437566243766908e-01 3.416733989070053212e-06
3.279799625379031247e-01 2.785010110528673977e-06
3.295161684514296141e-01 2.227236564067425206e-06
3.310523743649561035e-01 1.697436346148606390e-06
3.325885802784825929e-01 1.239203584191272967e-06
3.341247861920090823e-01 8.568487146476400085e-07
3.356609921055355161e-01 5.414701718109427020e-07
3.371971980190620055e-01 3.100156220625649439e-07
3.387334039325884949e-01 1.600614609742478933e-07
3.402696098461149843e-01 8.393772077397443354e-08
3.418058157596414737e-01 8.567469933495885925e-08
3.433420216731679075e-01 1.577454895596019924e-07
3.448782275866943969e-01 2.930298990122537361e-07
3.464144335002208863e-01 4.868906557931040879e-07
3.479506394137473757e-01 7.263635097842779942e-07
3.494868453272738651e-01 1.006780280476959888e-06
3.510230512408002990e-01 1.317490841756807640e-06
3.525592571543267884e-01 1.639697075006552041e-06
3.540954630678532777e-01 1.978233513000304811e-06
3.556316689813797671e-01 2.312595825060270727e-06
3.571678748949062565e-01 2.630575409057200886e-06
3.587040808084326904e-01 2.933477617261814885e-06
3.602402867219591798e-01 3.214108119209413417e-06
3.617764926354856692e-01 3.457455477473558858e-06
3.633126985490121585e-01 3.655259206425398588e-06
3.648489044625386479e-01 3.801202865361119621e-06
3.663851103760651373e-01 3.893828761647455394e-06
3.679213162895915712e-01 3.942341663787374273e-06
3.694575222031180606e-01 3.940568149118917063e-06
3.709937281166445500e-01 3.887979801220353693e-06
3.725299340301710393e-01 3.789845322899054736e-06
3.740661399436975287e-01 3.645774768301635049e-06
3.756023458572239626e-01 3.464236442596302368e-06
3.771385517707504520e-01 3.247905397074646316e-06
3.786747576842769414e-01 3.000342985615134239e-06
3.802109635978034308e-01 2.734918098212801851e-06
3.817471695113299202e-01 2.454736659274203703e-06
3.832833754248563540e-01 2.146157385141123086e-06
3.848195813383828434e-01 1.847529233600653242e-06
3.863557872519093328e-01 1.552421508677070960e-06
3.878919931654358222e-01 1.272788267669966444e-06
3.894281990789623116e-01 1.012771235764375888e-06
3.909644049924887454e-01 7.801533001838834025e-07
3.925006109060152348e-01 5.700814540432475042e-07
3.940368168195417242e-01 3.986063461525191087e-07
3.955730227330682136e-01 2.598467006009741453e-07
3.971092286465947030e-01 1.562739129212786793e-07
3.986454345601211369e-01 9.071684559103232459e-08
4.001816404736476263e-01 6.199859114985883934e-08
4.017178463871741156e-01 6.667897878287476487e-08
4.032540523007006050e-01 1.016518353935680352e-07
4.047902582142270944e-01 1.649639926881718566e-07
4.063264641277535283e-01 2.534919190111395437e-07
4.078626700412800177e-01 3.647413109320041258e-07
4.093988759548065071e-01 4.930085424348362722e-07
4.109350818683329964e-01 6.342845040308020543e-07
4.124712877818594858e-01 7.878467158661806025e-07
4.140074936953859197e-01 9.406564913660986349e-07
4.155436996089124091e-01 1.095620859814516734e-06
4.170799055224388985e-01 1.254534254258032888e-06
4.186161114359653879e-01 1.400038172505446710e-06
4.201523173494918773e-01 1.528077973489416763e-06
4.216885232630183111e-01 1.640097821109520737e-06
4.232247291765448005e-01 1.728849156279466115e-06
4.247609350900712899e-01 1.794787522158003412e-06
4.262971410035977793e-01 1.837533659454493318e-06
4.278333469171242687e-01 1.854914785326400306e-06
4.293695528306507581e-01 1.846909981395583600e-06
4.309057587441771919e-01 1.815813675420940854e-06
4.324419646577036813e-01 1.761226712915231474e-06
4.339781705712301707e-01 1.686446694293408655e-06
4.355143764847566601e-01 1.592942112438322511e-06
4.370505823982831495e-01 1.491823013566317968e-06
4.385867883118095834e-01 1.377114244860422332e-06
4.401229942253360727e-01 1.252750166713667568e-06
4.416592001388625621e-01 1.119403350458014756e-06
4.431954060523890515e-01 9.837651759880827740e-07
4.447316119659155409e-01 8.494762369082309306e-07
4.462678178794419748e-01 7.156670562835643068e-07
4.478040237929684642e-01 5.899257189412310254e-07
4.493402297064949535e-01 4.712355803349055350e-07
4.508764356200214429e-01 3.576716380848665722e-07
4.524126415335479323e-01 2.616839367419743212e-07
4.539488474470743662e-01 1.854253497413083096e-07
4.554850533606008556e-01 1.267194704723806353e-07
4.570212592741273450e-01 8.487764802111996687e-08
4.585574651876538343e-01 6.236636096446090960e-08
4.600936711011803237e-01 5.760081833727781486e-08
4.616298770147067576e-01 6.907197303007706068e-08
4.631660829282332470e-01 9.625872365859322599e-08
4.647022888417597364e-01 1.374846192447876092e-07
4.662384947552862258e-01 1.901464514730832889e-07
4.677747006688127152e-01 2.527896469928236911e-07
4.693109065823391490e-01 3.219938378151709912e-07
4.708471124958656384e-01 3.960925880619470263e-07
4.723833184093921278e-01 4.726046256564586656e-07
4.739195243229186172e-01 5.483080940393847413e-07
4.754557302364451066e-01 6.211726599758549128e-07
4.769919361499715404e-01 6.890537633807980455e-07
4.785281420634980298e-01 7.512354613936622627e-07
4.800643479770245192e-01 8.033026119846908841e-07
4.816005538905510086e-01 8.458458182758477051e-07
4.831367598040774980e-01 8.779119298196746968e-07
4.846729657176039319e-01 8.976980439001636114e-07
4.862091716311304213e-01 9.048922038346063346e-07
4.877453775446569106e-01 9.004269827528332826e-07
4.892815834581834000e-01 8.842004035614081658e-07
4.908177893717098894e-01 8.565132816329423804e-07
4.923539952852363788e-01 8.191564688786456827e-07
4.938902011987628127e-01 7.723101020928879734e-07
4.954264071122893021e-01 7.187955475274065975e-07
4.969626130258157914e-01 6.585906362488458399e-07
4.984988189393422808e-01 5.945775001237052493e-07
5.000350248528687702e-01 5.278204753267345950e-07
5.015712307663952041e-01 4.602881347182119498e-07
5.031074366799217490e-01 3.947930053982418031e-07
5.046436425934481829e-01 3.309505416382307885e-07
5.061798485069746167e-01 2.718571465720742708e-07
5.077160544205011616e-01 2.189265160268405452e-07
5.092522603340275955e-01 1.723948628296056995e-07
5.107884662475541404e-01 1.333625760935319704e-07
5.123246721610805743e-01 1.033076415524192271e-07
5.138608780746070082e-01 8.218230362899703323e-08
5.153970839881335531e-01 6.984326006431729184e-08
5.169332899016599869e-01 6.628149407106320723e-08
5.184694958151865318e-01 7.188290140902608982e-08
5.200057017287129657e-01 8.530381734317415976e-08
5.215419076422393996e-01 1.060294820831586549e-07
5.230781135557659445e-01 1.329164405206029187e-07
5.246143194692923784e-01 1.651966385907144286e-07
5.261505253828189232e-01 2.015098630181455519e-07
5.276867312963453571e-01 2.403810981377318967e-07
5.292229372098717910e-01 2.807844339258735999e-07
5.307591431233983359e-01 3.213076809061021777e-07
5.322953490369247698e-01 3.608224687923211604e-07
5.338315549504513147e-01 3.982266889579477720e-07
5.353677608639777485e-01 4.315096759910375113e-07
5.369039667775041824e-01 4.607365440278954338e-07
5.384401726910307273e-01 4.851016797147167381e-07
5.399763786045571612e-01 5.034973469264514279e-07
5.415125845180837061e-01 5.154897166903538164e-07
5.430487904316101400e-01 5.212350515648722649e-07
5.445849963451365738e-01 5.206142645874933805e-07
5.461212022586631187e-01 5.134756406732776668e-07
5.476574081721895526e-01 5.000853775527502876e-07
5.491936140857160975e-01 4.815449869965959806e-07
5.507298199992425314e-01 4.580317636282416061e-07
5.522660259127689653e-01 4.303266223359969445e-07
5.538022318262955102e-01 3.995075985585572198e-07
5.553384377398219440e-01 3.661216965156199876e-07
5.568746436533484889e-01 3.313144816274871118e-07
5.584108495668749228e-01 2.963766974062309600e-07
5.599470554804013567e-01 2.615745984257955570e-07
5.614832613939279016e-01 2.283013600390404463e-07
5.630194673074543354e-01 1.973201619875908364e-07
5.645556732209808803e-01 1.693575200079067145e-07
5.660918791345073142e-01 1.450300430860806955e-07
5.676280850480337481e-01 1.248573369139194256e-07
5.691642909615602930e-01 1.088768328827427467e-07
5.707004968750867269e-01 9.800695011108473409e-08
5.722367027886132718e-01 9.194643268983782036e-08
5.737729087021397056e-01 9.050176430491774227e-08
5.753091146156661395e-01 9.352517338356847176e-08
5.768453205291926844e-01 1.009136099128227215e-07
5.783815264427191183e-01 1.120713477575918660e-07
5.799177323562456632e-01 1.264796196664974559e-07
5.814539382697720971e-01 1.434404026667834842e-07
5.829901441832985309e-01 1.623581482590452651e-07
5.845263500968250758e-01 1.828281028792844154e-07
5.860625560103515097e-01 2.037625819184540887e-07
5.875987619238780546e-01 2.245592156668863026e-07
5.891349678374044885e-01 2.514670427444798406e-07
5.906711737509309224e-01 2.780116972189716762e-07
5.922073796644574672e-01 2.986655260883708252e-07
5.937435855779839011e-01 3.146275275867083110e-07
5.952797914915104460e-01 3.257900118569523329e-07
5.968159974050368799e-01 3.318953929465351393e-07
5.983522033185634248e-01 3.334538973831513431e-07
5.998884092320898587e-01 3.329562048293155385e-07
6.014246151456162925e-01 3.331600169076409657e-07
6.029608210591428374e-01 3.339171712468669284e-07
6.044970269726692713e-01 3.329073479108046740e-07
6.060332328861958162e-01 3.300150694940384710e-07
6.075694387997222501e-01 3.233358825127652381e-07
6.091056447132486840e-01 3.143181572795583634e-07
6.106418506267752289e-01 3.040063631942757638e-07
6.121780565403016627e-01 2.933064138233021367e-07
6.137142624538282076e-01 2.796268745441921055e-07
6.152504683673546415e-01 2.693758460736717097e-07
6.167866742808810754e-01 0.000000000000000000e+00
6.183228801944076203e-01 0.000000000000000000e+00
6.198590861079340542e-01 0.000000000000000000e+00
6.213952920214605991e-01 0.000000000000000000e+00
6.229314979349870329e-01 0.000000000000000000e+00
6.244677038485134668e-01 0.000000000000000000e+00
6.260039097620400117e-01 0.000000000000000000e+00
6.275401156755664456e-01 0.000000000000000000e+00
6.290763215890929905e-01 0.000000000000000000e+00
6.306125275026194243e-01 0.000000000000000000e+00
6.321487334161458582e-01 0.000000000000000000e+00
6.336849393296724031e-01 0.000000000000000000e+00
6.352211452431988370e-01 0.000000000000000000e+00
6.367573511567253819e-01 0.000000000000000000e+00
6.382935570702518158e-01 0.000000000000000000e+00
6.398297629837782496e-01 0.000000000000000000e+00
6.413659688973047945e-01 0.000000000000000000e+00
6.429021748108312284e-01 0.000000000000000000e+00
6.444383807243577733e-01 0.000000000000000000e+00
6.459745866378842072e-01 0.000000000000000000e+00
6.475107925514106411e-01 0.000000000000000000e+00
6.490469984649371860e-01 0.000000000000000000e+00
6.505832043784636198e-01 0.000000000000000000e+00
6.521194102919901647e-01 0.000000000000000000e+00
6.536556162055165986e-01 0.000000000000000000e+00
6.551918221190430325e-01 0.000000000000000000e+00
6.567280280325695774e-01 0.000000000000000000e+00
6.582642339460960113e-01 0.000000000000000000e+00
6.598004398596225561e-01 0.000000000000000000e+00
6.613366457731489900e-01 0.000000000000000000e+00
6.628728516866754239e-01 0.000000000000000000e+00
6.644090576002019688e-01 0.000000000000000000e+00
6.659452635137284027e-01 0.000000000000000000e+00
6.674814694272549476e-01 0.000000000000000000e+00
6.690176753407813814e-01 0.000000000000000000e+00
6.705538812543078153e-01 0.000000000000000000e+00
6.720900871678343602e-01 0.000000000000000000e+00
6.736262930813607941e-01 0.000000000000000000e+00
6.751624989948873390e-01 0.000000000000000000e+00
6.766987049084137729e-01 0.000000000000000000e+00
6.782349108219402067e-01 0.000000000000000000e+00
6.797711167354667516e-01 0.000000000000000000e+00
6.813073226489931855e-01 0.000000000000000000e+00
6.828435285625197304e-01 0.000000000000000000e+00
6.843797344760461643e-01 0.000000000000000000e+00
6.859159403895725982e-01 0.000000000000000000e+00
6.874521463030991431e-01 0.000000000000000000e+00
6.889883522166255769e-01 0.000000000000000000e+00
6.905245581301521218e-01 0.000000000000000000e+00
6.920607640436785557e-01 0.000000000000000000e+00
6.935969699572049896e-01 0.000000000000000000e+00
6.951331758707315345e-01 0.000000000000000000e+00
6.966693817842579683e-01 0.000000000000000000e+00
6.982055876977845132e-01 0.000000000000000000e+00
6.997417936113109471e-01 0.000000000000000000e+00
7.012779995248373810e-01 0.000000000000000000e+00
7.028142054383639259e-01 0.000000000000000000e+00
7.043504113518903598e-01 0.000000000000000000e+00
7.058866172654169047e-01 0.000000000000000000e+00
7.074228231789433385e-01 0.000000000000000000e+00
7.089590290924697724e-01 0.000000000000000000e+00
7.104952350059963173e-01 0.000000000000000000e+00
7.120314409195227512e-01 0.000000000000000000e+00
7.135676468330492961e-01 0.000000000000000000e+00
7.151038527465757300e-01 0.000000000000000000e+00
7.166400586601021638e-01 0.000000000000000000e+00
7.181762645736287087e-01 0.000000000000000000e+00
7.197124704871551426e-01 0.000000000000000000e+00
7.212486764006816875e-01 0.000000000000000000e+00
7.227848823142081214e-01 0.000000000000000000e+00
7.243210882277346663e-01 0.000000000000000000e+00
7.258572941412611002e-01 0.000000000000000000e+00
7.273935000547875340e-01 0.000000000000000000e+00
7.289297059683140789e-01 0.000000000000000000e+00
7.304659118818405128e-01 0.000000000000000000e+00
7.320021177953670577e-01 0.000000000000000000e+00
7.335383237088934916e-01 0.000000000000000000e+00
7.350745296224199254e-01 0.000000000000000000e+00
7.366107355359464703e-01 0.000000000000000000e+00
7.381469414494729042e-01 0.000000000000000000e+00
7.396831473629994491e-01 0.000000000000000000e+00
7.412193532765258830e-01 0.000000000000000000e+00
7.427555591900523169e-01 0.000000000000000000e+00
7.442917651035788618e-01 0.000000000000000000e+00
7.458279710171052956e-01 0.000000000000000000e+00
7.473641769306318405e-01 0.000000000000000000e+00
7.489003828441582744e-01 0.000000000000000000e+00
7.504365887576847083e-01 0.000000000000000000e+00
7.519727946712112532e-01 0.000000000000000000e+00
7.535090005847376871e-01 0.000000000000000000e+00
7.550452064982642320e-01 0.000000000000000000e+00
7.565814124117906658e-01 0.000000000000000000e+00
7.581176183253170997e-01 0.000000000000000000e+00
7.596538242388436446e-01 0.000000000000000000e+00
7.611900301523700785e-01 0.000000000000000000e+00
7.627262360658966234e-01 0.000000000000000000e+00
7.642624419794230572e-01 0.000000000000000000e+00
7.657986478929494911e-01 0.000000000000000000e+00
7.673348538064760360e-01 0.000000000000000000e+00
7.688710597200024699e-01 0.000000000000000000e+00
7.704072656335290148e-01 0.000000000000000000e+00
7.719434715470554487e-01 0.000000000000000000e+00
7.734796774605818825e-01 0.000000000000000000e+00
7.750158833741084274e-01 0.000000000000000000e+00
7.765520892876348613e-01 0.000000000000000000e+00
7.780882952011614062e-01 0.000000000000000000e+00
7.796245011146878401e-01 0.000000000000000000e+00
7.811607070282142740e-01 0.000000000000000000e+00
7.826969129417408189e-01 0.000000000000000000e+00
7.842331188552672527e-01 0.000000000000000000e+00
7.857693247687937976e-01 0.000000000000000000e+00


==> Data/Sphere_3D/SphereSimulationInterp.txt <==
-6.283185307179586232e-01 nan
-6.258641614573415834e-01 nan
-6.234097921967246547e-01 nan
-6.209554229361076150e-01 2.751969248038221849e-07
-6.185010536754905752e-01 3.073811285503325053e-07
-6.160466844148735355e-01 3.331056177557911724e-07
-6.135923151542564957e-01 3.504847256863286020e-07
-6.111379458936394560e-01 3.580809107006643899e-07
-6.086835766330224162e-01 3.549650671175186289e-07
-6.062292073724054875e-01 3.412225737520202529e-07
-6.037748381117884477e-01 3.176412519678706303e-07
-6.013204688511712970e-01 2.855295235804078402e-07
-5.988660995905543682e-01 2.471656728175730677e-07
-5.964117303299373285e-01 2.052844081390503561e-07
-5.939573610693202887e-01 1.629120305324249784e-07
-5.915029918087032490e-01 1.233283342116919812e-07
-5.890486225480862092e-01 8.972311604793503648e-08
-5.865942532874692805e-01 6.489250381491729058e-08
-5.841398840268521298e-01 5.144758929986892326e-08
-5.816855147662352010e-01 5.108039147216913989e-08
-5.792311455056181613e-01 6.445776534746983089e-08
-5.767767762450011215e-01 9.179857585195350111e-08
-5.743224069843840818e-01 1.319688607281932491e-07
-5.718680377237670420e-01 1.829117195484286640e-07
-5.694136684631501133e-01 2.419113229734648485e-07
-5.669592992025329625e-01 3.054420005810243310e-07
-5.645049299419159228e-01 3.695220414101640927e-07
-5.620505606812989940e-01 4.300728164707834367e-07
-5.595961914206819543e-01 4.828144142265955452e-07
-5.571418221600649145e-01 5.242384872872207779e-07
-5.546874528994478748e-01 5.511288350135146175e-07
-5.522330836388308350e-01 5.612382665276527405e-07
-5.497787143782137953e-01 5.537294214263965841e-07
-5.473243451175967555e-01 5.282496431391336955e-07
-5.448699758569798268e-01 4.863965727963659447e-07
-5.424156065963627871e-01 4.307073595555266365e-07
-5.399612373357456363e-01 3.646608206508972216e-07
-5.375068680751287076e-01 2.929462539214000572e-07
-5.350524988145116678e-01 2.205591158599418122e-07
-5.325981295538947391e-01 1.529808884015437798e-07
-5.301437602932775883e-01 9.543411039203419932e-08
-5.276893910326605486e-01 5.305856021209365281e-08
-5.252350217720436198e-01 2.978363333738798246e-08
-5.227806525114265801e-01 2.864241643862897035e-08
-5.203262832508095403e-01 5.126212343498082191e-08
-5.178719139901925006e-01 9.754476337775486172e-08
-5.154175447295754608e-01 1.662783262190714595e-07
-5.129631754689584211e-01 2.541661956456664484e-07
-5.105088062083413813e-01 3.566101156593504129e-07
-5.080544369477244526e-01 4.678012146541732363e-07
-5.056000676871074129e-01 5.811139658362662885e-07
-5.031456984264902621e-01 6.894194370943296235e-07
-5.006913291658733334e-01 7.857578339098836295e-07
-4.982369599052562936e-01 8.632608796688145958e-07
-4.957825906446393094e-01 9.165565870716818608e-07
-4.933282213840222141e-01 9.412695476385124493e-07
-4.908738521234051744e-01 9.352590382150083315e-07
-4.884194828627881901e-01 8.981058954304899089e-07
-4.859651136021711504e-01 8.314452770719071850e-07
-4.835107443415541661e-01 7.391301437564834487e-07
-4.810563750809371264e-01 6.273005510593065992e-07
-4.786020058203200311e-01 5.035395815866650082e-07
-4.761476365597030469e-01 3.765951817058521556e-07
-4.736932672990860071e-01 2.560081782121415017e-07
-4.712388980384690229e-01 1.515226131232338957e-07
-4.687845287778519832e-01 7.261164114424900617e-08
-4.663301595172348879e-01 2.665698595194498921e-08
-4.638757902566179592e-01 2.003371868397607614e-08
-4.614214209960008639e-01 5.684648485271281970e-08
-4.589670517353838242e-01 1.384732541964694974e-07
-4.565126824747668399e-01 2.631217626003490295e-07
-4.540583132141498002e-01 4.259751449353643693e-07
-4.516039439535328159e-01 6.197786319717124570e-07
-4.491495746929157762e-01 8.350727966899285093e-07
-4.466952054322986809e-01 1.059848159457033034e-06
-4.442408361716816967e-01 1.280915512325009331e-06
-4.417864669110646569e-01 1.484874815105285961e-06
-4.393320976504476727e-01 1.658909923207829706e-06
-4.368777283898306329e-01 1.790889541553042363e-06
-4.344233591292135377e-01 1.871158588073740248e-06
-4.319689898685966090e-01 1.893775561256916262e-06
-4.295146206079795137e-01 1.855650339166459162e-06
-4.270602513473625295e-01 1.756690039655950386e-06
-4.246058820867454897e-01 1.602487600393942557e-06
-4.221515128261284500e-01 1.402342149958712980e-06
-4.196971435655114657e-01 1.168604171652987134e-06
-4.172427743048944260e-01 9.165277106149005704e-07
-4.147884050442774417e-01 6.643025471930741332e-07
-4.123340357836603465e-01 4.305002221371978521e-07
-4.098796665230433067e-01 2.342481195682921680e-07
-4.074252972624263225e-01 9.348121210450699436e-08
-4.049709280018092827e-01 2.278932420551882387e-08
-4.025165587411922985e-01 3.358055167268503283e-08
-4.000621894805752587e-01 1.338501078862464055e-07
-3.976078202199581635e-01 3.244610127239866415e-07
-3.951534509593411792e-01 6.005906811878958251e-07
-3.926990816987241395e-01 9.525176096758514177e-07
-3.902447124381070998e-01 1.365435309708118439e-06
-3.877903431774901155e-01 1.818124474084470421e-06
-3.853359739168730758e-01 2.286768904014024884e-06
-3.828816046562560915e-01 2.744856828940100968e-06
-3.804272353956389963e-01 3.165251200698548928e-06
-3.779728661350220120e-01 3.522216957208001986e-06
-3.755184968744049723e-01 3.790055188801488839e-06
-3.730641276137879325e-01 3.951296548621030524e-06
-3.706097583531709483e-01 3.992572146671591327e-06
-3.681553890925538530e-01 3.904846380464732647e-06
-3.657010198319368688e-01 3.692244035846670158e-06
-3.632466505713198290e-01 3.364379153936170042e-06
-3.607922813107028448e-01 2.938910256489180028e-06
-3.583379120500858050e-01 2.443321591272251680e-06
-3.558835427894687653e-01 1.909918182718683966e-06
-3.534291735288517255e-01 1.376183377033157740e-06
-3.509748042682347413e-01 8.815342766865796875e-07
-3.485204350076177016e-01 4.679652647610055283e-07
-3.460660657470006618e-01 1.723876295045556617e-07
-3.436116964863836221e-01 2.828173251145926770e-08
-3.411573272257665823e-01 6.249895534438110190e-08
-3.387029579651495981e-01 2.911941976435628021e-07
-3.362485887045325583e-01 7.227603759929479565e-07
-3.337942194439155741e-01 1.347078523394884542e-06
-3.313398501832984788e-01 2.147943177988054231e-06
-3.288854809226814946e-01 3.090863174293190241e-06
-3.264311116620644548e-01 4.134318260184954852e-06
-3.239767424014474151e-01 5.226414032222237438e-06
-3.215223731408304308e-01 6.309151103778276592e-06
-3.190680038802133911e-01 7.322639703488675877e-06
-3.166136346195963513e-01 8.203199286072049290e-06
-3.141592653589793116e-01 8.897334737412165850e-06
-3.117048960983623274e-01 9.352353117719758302e-06
-3.092505268377452876e-01 9.536264769849367440e-06
-3.067961575771282479e-01 9.424703421245794743e-06
-3.043417883165112081e-01 9.017103366204537451e-06
-3.018874190558942239e-01 8.328724106831941754e-06
-2.994330497952771841e-01 7.393544819933595136e-06
-2.969786805346601444e-01 6.267081062105717137e-06
-2.945243112740431046e-01 5.018933734390884638e-06
-2.920699420134260649e-01 3.733855237442185171e-06
-2.896155727528090806e-01 2.505379825379350223e-06
-2.871612034921920409e-01 1.432447334082098678e-06
-2.847068342315750566e-01 6.115653832239331678e-07
-2.822524649709579614e-01 1.328066758787826984e-07
-2.797980957103409771e-01 6.893048976053250954e-08
-2.773437264497239374e-01 4.742354065001563868e-07
-2.748893571891068976e-01 1.379723130412457976e-06
-2.724349879284899134e-01 2.793589146676822565e-06
-2.699806186678728182e-01 4.683698080043541268e-06
-2.675262494072558339e-01 6.990124802541686222e-06
-2.650718801466387942e-01 9.621989192964974791e-06
-2.626175108860218099e-01 1.246338615601416677e-05
-2.601631416254047702e-01 1.537717980681918561e-05
-2.577087723647877304e-01 1.821026125981006771e-05
-2.552544031041706907e-01 2.079841760860290378e-05
-2.528000338435537064e-01 2.298543768119998276e-05
-2.503456645829366667e-01 2.462984048179350793e-05
-2.478912953223196547e-01 2.561272413004189730e-05
-2.454369260617025872e-01 2.584664434834849089e-05
-2.429825568010855752e-01 2.528309596527833492e-05
-2.405281875404685632e-01 2.391559610259719193e-05
-2.380738182798515234e-01 2.180622323066927493e-05
-2.356194490192345115e-01 1.906412035168614239e-05
-2.331650797586174440e-01 1.584650817676447332e-05
-2.307107104980004320e-01 1.235758372786222026e-05
-2.282563412373834200e-01 8.844886906445026398e-06
-2.258019719767664080e-01 5.584821337834000587e-06
-2.233476027161493405e-01 2.860139375115977600e-06
-2.208932334555323285e-01 9.476554510001733433e-07
-2.184388641949153165e-01 1.183214806133037200e-07
-2.159844949342983045e-01 6.107457011239603162e-07
-2.135301256736812647e-01 2.582565230113686994e-06
-2.110757564130642250e-01 6.116557415225543082e-06
-2.086213871524472130e-01 1.124359005189035088e-05
-2.061670178918301732e-01 1.789878660929389298e-05
-2.037126486312131612e-01 2.588696588645689189e-05
-2.012582793705961492e-01 3.493828626233153045e-05
-1.988039101099790817e-01 4.470666681299917400e-05
-1.963495408493620697e-01 5.473362398333847523e-05
-1.938951715887450578e-01 6.452536035794764757e-05
-1.914408023281280458e-01 7.356151763815432787e-05
-1.889864330675110060e-01 8.129363413900136948e-05
-1.865320638068939663e-01 8.723918290343135595e-05
-1.840776945462769265e-01 9.095388668356463313e-05
-1.816233252856599145e-01 9.205197420669719577e-05
-1.791689560250429025e-01 9.037444397108629346e-05
-1.767145867644258628e-01 8.582993177697062492e-05
-1.742602175038088508e-01 7.855718286009505391e-05
-1.718058482431918110e-01 6.891188968438655138e-05
-1.693514789825747990e-01 5.737327228416688740e-05
-1.668971097219577870e-01 4.469967461773194373e-05
-1.644427404613407473e-01 3.179604755132459104e-05
-1.619883712007237075e-01 1.971283018065150827e-05
-1.595340019401066955e-01 9.659143870521802455e-06
-1.570796326794896558e-01 2.800893980747787282e-06
-1.546252634188726438e-01 4.565720530536054866e-07
-1.521708941582556041e-01 3.675175776152173057e-06
-1.497165248976385921e-01 1.349524518445832655e-05
-1.472621556370215523e-01 3.064950215048156679e-05
-1.448077863764045403e-01 5.561986108659766614e-05
-1.423534171157875283e-01 8.851556049194186926e-05
-1.398990478551704886e-01 1.289648062083870173e-04
-1.374446785945534488e-01 1.761620660545304418e-04
-1.349903093339364091e-01 2.288688119733706117e-04
-1.325359400733193971e-01 2.852850593626499176e-04
-1.300815708127023851e-01 3.431760123930871487e-04
-1.276272015520853453e-01 4.000063054263591766e-04
-1.251728322914683333e-01 4.529184370767325163e-04
-1.227184630308512936e-01 4.989363369531929493e-04
-1.202640937702342816e-01 5.350130959413945675e-04
-1.178097245096172557e-01 5.582891171798110008e-04
-1.153553552490002160e-01 5.664338241331279278e-04
-1.129009859883832040e-01 5.574935930781066418e-04
-1.104466167277661642e-01 5.305274971760809422e-04
-1.079922474671491522e-01 4.856223822571337223e-04
-1.055378782065321125e-01 4.242752329446375370e-04
-1.030835089459150866e-01 3.494429111015051603e-04
-1.006291396852980746e-01 2.658901503309607506e-04
-9.817477042468103487e-02 1.801816833904013038e-04
-9.572040116406402288e-02 1.008280960377305746e-04
-9.326603190344698313e-02 3.850311622954905033e-05
-9.081166264282995726e-02 5.761186912422999740e-06
-8.835729338221293139e-02 1.728838833514600992e-05
-8.590292412159590552e-02 8.931961929192766547e-05
-8.344855486097889352e-02 2.402537211310118437e-04
-8.099418560036185377e-02 4.890767158940434456e-04
-7.853981633974482790e-02 8.563110022805631161e-04
-7.608544707912780203e-02 1.362573006190359592e-03
-7.363107781851077616e-02 2.028322080150246620e-03
-7.117670855789376416e-02 2.874513389542698860e-03
-6.872233929727672441e-02 3.918947186321020126e-03
-6.626797003665969854e-02 5.179791245609521866e-03
-6.381360077604267267e-02 6.671520415693521500e-03
-6.135923151542564680e-02 8.406233042478561401e-03
-5.890486225480862786e-02 1.039119251072406769e-02
-5.645049299419160199e-02 1.262921653687953949e-02
-5.399612373357457612e-02 1.512093376368284225e-02
-5.154175447295754331e-02 1.786157488822937012e-02
-4.908738521234051744e-02 2.084114030003547668e-02
-4.663301595172349157e-02 2.404420264065265656e-02
-4.417864669110646569e-02 2.744875289499759674e-02
-4.172427743048944676e-02 3.102953918278217316e-02
-3.926990816987241395e-02 3.475497290492057800e-02
-3.681553890925538808e-02 3.858887404203414917e-02
-3.436116964863836221e-02 4.249209538102149963e-02
-3.190680038802133633e-02 4.641993343830108643e-02
-2.945243112740431393e-02 5.032655969262123108e-02
-2.699806186678728806e-02 5.416371673345565796e-02
-2.454369260617025872e-02 5.788139998912811279e-02
-2.208932334555323285e-02 6.143015995621681213e-02
-1.963495408493620697e-02 6.476128101348876953e-02
-1.718058482431918110e-02 6.782723218202590942e-02
-1.472621556370215697e-02 7.058421522378921509e-02
-1.227184630308512936e-02 7.299163937568664551e-02
-9.817477042468103487e-03 7.501369714736938477e-02
-7.363107781851078483e-03 7.661992311477661133e-02
-4.908738521234051744e-03 7.778631895780563354e-02
-2.454369260617025872e-03 7.849641144275665283e-02
0.000000000000000000e+00 7.879786193370819092e-02
2.454369260617025872e-03 7.849643379449844360e-02
4.908738521234051744e-03 7.778630405664443970e-02
7.363107781851078483e-03 7.661984115839004517e-02
9.817477042468103487e-03 7.501364499330520630e-02
1.227184630308512936e-02 7.299160957336425781e-02
1.472621556370215697e-02 7.058420032262802124e-02
1.718058482431918110e-02 6.782718002796173096e-02
1.963495408493620697e-02 6.476124376058578491e-02
2.208932334555323285e-02 6.143013387918472290e-02
2.454369260617025872e-02 5.788140743970870972e-02
2.699806186678728806e-02 5.416373908519744873e-02
2.945243112740431393e-02 5.032656341791152954e-02
3.190680038802133633e-02 4.641991853713989258e-02
3.436116964863836221e-02 4.249208793044090271e-02
3.681553890925538808e-02 3.858887404203414917e-02
3.926990816987241395e-02 3.475495427846908569e-02
4.172427743048944676e-02 3.102950565516948700e-02
4.417864669110646569e-02 2.744874916970729828e-02
4.663301595172349157e-02 2.404418960213661194e-02
4.908738521234051744e-02 2.084111236035823822e-02
5.154175447295754331e-02 1.786157488822937012e-02
5.399612373357457612e-02 1.512093003839254379e-02
5.645049299419160199e-02 1.262920722365379333e-02
5.890486225480862786e-02 1.039117760956287384e-02
6.135923151542564680e-02 8.406209759414196014e-03
6.381360077604267267e-02 6.671506911516189575e-03
6.626797003665969854e-02 5.179781466722488403e-03
6.872233929727672441e-02 3.918934613466262817e-03
7.117670855789376416e-02 2.874505007639527321e-03
7.363107781851077616e-02 2.028315560892224312e-03
7.608544707912780203e-02 1.362568000331521034e-03
7.853981633974482790e-02 8.563070441596210003e-04
8.099418560036185377e-02 4.890738637186586857e-04
8.344855486097889352e-02 2.402521204203367233e-04
8.590292412159590552e-02 8.931874617701396346e-05
8.835729338221293139e-02 1.728808456391561776e-05
9.081166264282995726e-02 5.761261945735896006e-06
9.326603190344698313e-02 3.850341454381123185e-05
9.572040116406402288e-02 1.008284234558232129e-04
9.817477042468103487e-02 1.801820326363667846e-04
1.006291396852980746e-01 2.658905286807566881e-04
1.030835089459150866e-01 3.494433185551315546e-04
1.055378782065321125e-01 4.242759896442294121e-04
1.079922474671491522e-01 4.856227606069296598e-04
1.104466167277661642e-01 5.305270897224545479e-04
1.129009859883832040e-01 5.574935930781066418e-04
1.153553552490002160e-01 5.664334748871624470e-04
1.178097245096172557e-01 5.582881858572363853e-04
1.202640937702342816e-01 5.350121064111590385e-04
1.227184630308512936e-01 4.989352892152965069e-04
1.251728322914683333e-01 4.529168945737183094e-04
1.276272015520853453e-01 4.000051994808018208e-04
1.300815708127023851e-01 3.431749646551907063e-04
1.325359400733193971e-01 2.852840116247534752e-04
1.349903093339364091e-01 2.288676332682371140e-04
1.374446785945534488e-01 1.761610619723796844e-04
1.398990478551704886e-01 1.289639185415580869e-04
1.423534171157875283e-01 8.851490565575659275e-05
1.448077863764045403e-01 5.561929356190375984e-05
1.472621556370215523e-01 3.064913107664324343e-05
1.497165248976385921e-01 1.349501053482526913e-05
1.521708941582556041e-01 3.675058451335644349e-06
1.546252634188726438e-01 4.565639812881272519e-07
1.570796326794896558e-01 2.800983111228561029e-06
1.595340019401066955e-01 9.659328497946262360e-06
1.619883712007237075e-01 1.971304845937993377e-05
1.644427404613407473e-01 3.179629493388347328e-05
1.668971097219577870e-01 4.469989289646036923e-05
1.693514789825747990e-01 5.737348328693769872e-05
1.718058482431918110e-01 6.891209341119974852e-05
1.742602175038088508e-01 7.855727017158642411e-05
1.767145867644258628e-01 8.582998270867392421e-05
1.791689560250429025e-01 9.037443669512867928e-05
1.816233252856599145e-01 9.205181413562968373e-05
1.840776945462769265e-01 9.095371206058189273e-05
1.865320638068939663e-01 8.723900100449100137e-05
1.889864330675110060e-01 8.129335037665441632e-05
1.914408023281280458e-01 7.356119022006168962e-05
1.938951715887450578e-01 6.452505476772785187e-05
1.963495408493620697e-01 5.473326746141538024e-05
1.988039101099790817e-01 4.470632120501250029e-05
2.012582793705961492e-01 3.493792974040843546e-05
2.037126486312131612e-01 2.588666757219471037e-05
2.061670178918301732e-01 1.789853195077739656e-05
2.086213871524472130e-01 1.124338905356125906e-05
2.110757564130642250e-01 6.116412350820610300e-06
2.135301256736812647e-01 2.582469278422649950e-06
2.159844949342983045e-01 6.107023864387883805e-07
2.184388641949153165e-01 1.183292752671150083e-07
2.208932334555323285e-01 9.477037110627861694e-07
2.233476027161493405e-01 2.860215317923575640e-06
2.258019719767664080e-01 5.584921382251195610e-06
2.282563412373834200e-01 8.844990588841028512e-06
2.307107104980004320e-01 1.235769468621583655e-05
2.331650797586174440e-01 1.584661004017107189e-05
2.356194490192345115e-01 1.906422221509274095e-05
2.380738182798515234e-01 2.180630690418183804e-05
2.405281875404685632e-01 2.391564339632168412e-05
2.429825568010855752e-01 2.528308868932072073e-05
2.454369260617025872e-01 2.584660978754982352e-05
2.478912953223196547e-01 2.561265500844456255e-05
2.503456645829366667e-01 2.462973861838690937e-05
2.528000338435537064e-01 2.298529580002650619e-05
2.552544031041706907e-01 2.079826117551419884e-05
2.577087723647877304e-01 1.821010118874255568e-05
2.601631416254047702e-01 1.537700882181525230e-05
2.626175108860218099e-01 1.246321789949433878e-05
2.650718801466387942e-01 9.621829121897462755e-06
2.675262494072558339e-01 6.989982011873507872e-06
2.699806186678728182e-01 4.683579390984959900e-06
2.724349879284899134e-01 2.793491603370057419e-06
2.748893571891068976e-01 1.379655373057175893e-06
2.773437264497239374e-01 4.741964687582367333e-07
2.797980957103409771e-01 6.891914239304242074e-08
2.822524649709579614e-01 1.328198351302489755e-07
2.847068342315750566e-01 6.116030135672190227e-07
2.871612034921920409e-01 1.432501790077367332e-06
2.896155727528090806e-01 2.505446445866255090e-06
2.920699420134260649e-01 3.733926178028923459e-06
2.945243112740431046e-01 5.019001491746166721e-06
2.969786805346601444e-01 6.267150638450402766e-06
2.994330497952771841e-01 7.393598934868350625e-06
3.018874190558942239e-01 8.328760486620012671e-06
3.043417883165112081e-01 9.017129741550888866e-06
3.067961575771282479e-01 9.424706149729900062e-06
3.092505268377452876e-01 9.536246579955331981e-06
3.117048960983623274e-01 9.352318556921090931e-06
3.141592653589793116e-01 8.897284715203568339e-06
3.166136346195963513e-01 8.203127435990609229e-06
3.190680038802133911e-01 7.322559667954919860e-06
3.215223731408304308e-01 6.309066066023660824e-06
3.239767424014474151e-01 5.226324901741463691e-06
3.264311116620644548e-01 4.134231858188286424e-06
3.288854809226814946e-01 3.090780637649004348e-06
3.313398501832984788e-01 2.147872692148666829e-06
3.337942194439155741e-01 1.347019974673457909e-06
3.362485887045325583e-01 7.227174023682891857e-07
3.387029579651495981e-01 2.911666285854153102e-07
3.411573272257665823e-01 6.248782824513909873e-08
3.436116964863836221e-01 2.828534739762744721e-08
3.460660657470006618e-01 1.724040714634611504e-07
3.485204350076177016e-01 4.679921232764172601e-07
3.509748042682347413e-01 8.815721912469598465e-07
3.534291735288517255e-01 1.376225100102601573e-06
3.558835427894687653e-01 1.909960246848640963e-06
3.583379120500858050e-01 2.443362518533831462e-06
3.607922813107028448e-01 2.938946408903575502e-06
3.632466505713198290e-01 3.364407575645600446e-06
3.657010198319368688e-01 3.692261088872328401e-06
3.681553890925538530e-01 3.904852746927645057e-06
3.706097583531709483e-01 3.992568053945433348e-06
3.730641276137879325e-01 3.951281541958451271e-06
3.755184968744049723e-01 3.790027676586760208e-06
3.779728661350220120e-01 3.522179667925229296e-06
3.804272353956389963e-01 3.165205043842433952e-06
3.828816046562560915e-01 2.744809535215608776e-06
3.853359739168730758e-01 2.286719336552778259e-06
3.877903431774901155e-01 1.818074451875872910e-06
3.902447124381070998e-01 1.365388015983626246e-06
3.926990816987241395e-01 9.524758866064075846e-07
3.951534509593411792e-01 6.005558361721341498e-07
3.976078202199581635e-01 3.244354616072087083e-07
4.000621894805752587e-01 1.338337227707597776e-07
4.025165587411922985e-01 3.357346756160950463e-08
4.049709280018092827e-01 2.279267263816109335e-08
4.074252972624263225e-01 9.349264473712537438e-08
4.098796665230433067e-01 2.342661389320710441e-07
4.123340357836603465e-01 4.305243237467948347e-07
4.147884050442774417e-01 6.643298888775461819e-07
4.172427743048944260e-01 9.165559617940743919e-07
4.196971435655114657e-01 1.168631797554553486e-06
4.221515128261284500e-01 1.402367502123524901e-06
4.246058820867454897e-01 1.602509769327298272e-06
4.270602513473625295e-01 1.756706069500069134e-06
4.295146206079795137e-01 1.855659888860827778e-06
4.319689898685966090e-01 1.893776016004267149e-06
4.344233591292135377e-01 1.871153131105529610e-06
4.368777283898306329e-01 1.790875899132515769e-06
4.393320976504476727e-01 1.658890823819092475e-06
4.417864669110646569e-01 1.484851054556202143e-06
4.442408361716816967e-01 1.280888568544469308e-06
4.466952054322986809e-01 1.059819965121278074e-06
4.491495746929157762e-01 8.350455686922941823e-07
4.516039439535328159e-01 6.197531661200628150e-07
4.540583132141498002e-01 4.259528054717520718e-07
4.565126824747668399e-01 2.631038285016984446e-07
4.589670517353838242e-01 1.384610186505597085e-07
4.614214209960008639e-01 5.684016812779191241e-08
4.638757902566179592e-01 2.003314847343062866e-08
4.663301595172348879e-01 2.666266496476055181e-08
4.687845287778519832e-01 7.262246271011463250e-08
4.712388980384690229e-01 1.515372076710264082e-07
4.736932672990860071e-01 2.560268512752372772e-07
4.761476365597030469e-01 3.766155600715137552e-07
4.786020058203200311e-01 5.035599883740360383e-07
4.810563750809371264e-01 6.273205030993267428e-07
4.835107443415541661e-01 7.391475378426548559e-07
4.859651136021711504e-01 8.314607953252561856e-07
4.884194828627881901e-01 8.981173209576809313e-07
4.908738521234051744e-01 9.352655183647584636e-07
4.933282213840222141e-01 9.412720487489423249e-07
4.957825906446393094e-01 9.165543133349274285e-07
4.982369599052562936e-01 8.632549111098342109e-07
5.006913291658733334e-01 7.857485684326093178e-07
5.031456984264902621e-01 6.894084663144894876e-07
5.056000676871074129e-01 5.811012329104414675e-07
5.080544369477244526e-01 4.677881122461258201e-07
5.105088062083413813e-01 3.565981501196802128e-07
5.129631754689584211e-01 2.541563333124940982e-07
5.154175447295754608e-01 1.662712634242780041e-07
5.178719139901925006e-01 9.754091223612704198e-08
5.203262832508095403e-01 5.126254976062227797e-08
5.227806525114265801e-01 2.864689108150741959e-08
5.252350217720436198e-01 2.979195912189425144e-08
5.276893910326605486e-01 5.307109418595246098e-08
5.301437602932775883e-01 9.544943679884454468e-08
5.325981295538947391e-01 1.529989788195962319e-07
5.350524988145116678e-01 2.205787552611582214e-07
5.375068680751287076e-01 2.929662059614202008e-07
5.399612373357456363e-01 3.646812274382682517e-07
5.424156065963627871e-01 4.307261178837507032e-07
5.448699758569798268e-01 4.864131142312544398e-07
5.473243451175967555e-01 5.282643087411997840e-07
5.497787143782137953e-01 5.537406195799121633e-07
5.522330836388308350e-01 5.612460540760366712e-07
5.546874528994478748e-01 5.511340646080498118e-07
5.571418221600649145e-01 5.242409883976506535e-07
5.595961914206819543e-01 4.828141300095012411e-07
5.620505606812989940e-01 4.300706848425761564e-07
5.645049299419159228e-01 3.695190287089644698e-07
5.669592992025329625e-01 3.054385331324738218e-07
5.694136684631501133e-01 2.419081681637180736e-07
5.718680377237670420e-01 1.829100710892817006e-07
5.743224069843840818e-01 1.319693438972535660e-07
5.767767762450011215e-01 9.180160986943519674e-08
5.792311455056181613e-01 6.446384048786057974e-08
5.816855147662352010e-01 5.108975642542645801e-08
5.841398840268521298e-01 5.145999537603529461e-08
5.865942532874692805e-01 6.490834181249738322e-08
5.890486225480862092e-01 8.974119225513277343e-08
5.915029918087032490e-01 1.233491389029950369e-07
5.939573610693202887e-01 1.629339010378316743e-07
5.964117303299373285e-01 2.053075007779625594e-07
5.988660995905543682e-01 2.471884386068268213e-07
6.013204688511712970e-01 2.855516925137635553e-07
6.037748381117884477e-01 3.176618577072076732e-07
6.062292073724054875e-01 3.412411899716971675e-07
6.086835766330224162e-01 3.549812106484750984e-07
6.111379458936394560e-01 3.580943541692249710e-07
6.135923151542564957e-01 3.504955259359121555e-07
6.160466844148735355e-01 3.331136042561411159e-07
6.185010536754905752e-01 3.073861876146111172e-07
6.209554229361076150e-01 nan
6.234097921967246547e-01 nan
6.258641614573415834e-01 nan

